Gaussian Processes for Surrogate Modeling of Discharged Fuel Nuclide Compositions

Several applications such as nuclear forensics, nuclear fuel cycle simulations and sensitivity analysis require methods to quickly compute spent fuel nuclide compositions for various irradiation histories. Traditionally, this has been done by interpolating between one-group cross-sections that have been pre-computed from nuclear reactor simulations for a grid of input parameters, using fits such as Cubic Spline. We propose the use of Gaussian Processes (GP) to create surrogate models, which not only provide nuclide compositions, but also the gradient and estimates of their prediction uncertainty. The former is useful for applications such as forward and inverse optimization problems, the latter for uncertainty quantification applications. For this purpose, we compare GP-based surrogate model performance with Cubic- Spline-based interpolators based on infinite lattice simulations of a CANDU 6 nuclear reactor using the SERPENT 2 code, considering burnup and temperature as input parameters. Additionally, we compare the performance of various grid sampling schemes to quasirandom sampling based on the Sobol sequence. We find that GP-based models perform significantly better in predicting spent fuel compositions than Cubic-Spline-based models, though requiring longer computational runtime. Furthermore, we show that the predicted nuclide uncertainties are reasonably accurate. While in the studied two-dimensional case, grid- and quasirandom sampling provide similar results, quasirandom sampling will be a more effective strategy in higher dimensional cases.

==> Even_all_2space.csv <==
Nuclide,mean_isotope,Spline-RMSE,GPR-RMSE,RatioCubicGPR,SplineRsquared,GPRRsquared,GPRPredictionin1sigma,GPRPredictionin2sigma
$^{85}\mathrm{Rb} $,2.0561483224704005,$3.9\cdot 10^{-3}$,\cellcolor{Gray}$3.4\cdot 10^{-3}$,1.1399617589613085,$1.2\cdot 10^{-5}$,$9.8\cdot 10^{-6}$,73.68421052631578,91.00877192982456
$^{90}\mathrm{Sr} $,11.5504532608896,$2.3\cdot 10^{-2}$,\cellcolor{Gray}$1.9\cdot 10^{-2}$,1.1993298489575115,$1.4\cdot 10^{-5}$,$1.0\cdot 10^{-5}$,73.90350877192982,91.66666666666666
$^{106}\mathrm{Ru} $,4.3397494121088,$1.8\cdot 10^{-2}$,\cellcolor{Gray}$7.8\cdot 10^{-3}$,2.365458394268485,$3.8\cdot 10^{-5}$,$6.8\cdot 10^{-6}$,75.21929824561403,90.13157894736842
$^{110}\mathrm{Cd} $,0.11709530187192958,$4.8\cdot 10^{-4}$,\cellcolor{Gray}$3.2\cdot 10^{-4}$,1.4909254366487843,$1.6\cdot 10^{-5}$,$7.2\cdot 10^{-6}$,68.85964912280701,84.21052631578947
$^{135}\mathrm{Cs} $,2.5784273234688,$5.0\cdot 10^{-3}$,\cellcolor{Gray}$4.4\cdot 10^{-3}$,1.1513743635879314,$1.1\cdot 10^{-5}$,$8.3\cdot 10^{-6}$,75.0,91.44736842105263
$^{137}\mathrm{Cs} $,24.476815362432,$4.2\cdot 10^{-2}$,\cellcolor{Gray}$4.1\cdot 10^{-2}$,1.0164393031940921,$8.8\cdot 10^{-6}$,$8.5\cdot 10^{-6}$,65.35087719298247,83.99122807017544
$^{137}\mathrm{Ba} $,0.16981773525987842,$3.4\cdot 10^{-4}$,\cellcolor{Gray}$3.3\cdot 10^{-4}$,1.0151482093824358,$5.2\cdot 10^{-6}$,$5.0\cdot 10^{-6}$,98.46491228070175,99.56140350877193
$^{143}\mathrm{Nd} $,16.524794392354558,$2.2\cdot 10^{-1}$,\cellcolor{Gray}$3.0\cdot 10^{-2}$,7.3236233149625765,$5.2\cdot 10^{-4}$,$9.7\cdot 10^{-6}$,66.00877192982456,90.5701754385965
$^{147}\mathrm{Nd} $,0.847539624768,$6.8\cdot 10^{-2}$,\cellcolor{Gray}$8.8\cdot 10^{-3}$,7.768293861322435,$3.3\cdot 10^{-1}$,$5.5\cdot 10^{-3}$,64.69298245614034,95.83333333333334
$^{148}\mathrm{Nd} $,7.563249000537599,$1.3\cdot 10^{-2}$,\cellcolor{Gray}$1.2\cdot 10^{-2}$,1.019502281979532,$9.0\cdot 10^{-6}$,$8.7\cdot 10^{-6}$,75.87719298245614,92.54385964912281
$^{147}\mathrm{Sm} $,0.4961471924369127,$1.1\cdot 10^{-3}$,\cellcolor{Gray}$1.0\cdot 10^{-3}$,1.11052779329682,$6.4\cdot 10^{-6}$,$5.2\cdot 10^{-6}$,77.19298245614034,92.32456140350878
$^{151}\mathrm{Sm} $,0.29347478954879996,$1.3\cdot 10^{-2}$,\cellcolor{Gray}$6.8\cdot 10^{-4}$,19.89245859425107,$2.7\cdot 10^{-2}$,$7.0\cdot 10^{-5}$,100.0,100.0
$^{154}\mathrm{Eu} $,0.12755407819212286,$2.8\cdot 10^{-4}$,\cellcolor{Gray}$2.6\cdot 10^{-4}$,1.0825520394293204,$6.7\cdot 10^{-6}$,$5.7\cdot 10^{-6}$,82.01754385964912,96.05263157894737
$^{239}\mathrm{Pu} $,301.75855186944,$1.0\cdot 10^{0}$,\cellcolor{Gray}$5.2\cdot 10^{-1}$,1.9547699856987646,$6.5\cdot 10^{-5}$,$1.7\cdot 10^{-5}$,63.1578947368421,92.54385964912281
$^{240}\mathrm{Pu} $,75.1537166934144,$5.8\cdot 10^{-1}$,\cellcolor{Gray}$1.4\cdot 10^{-1}$,4.083304294792766,$1.1\cdot 10^{-4}$,$6.6\cdot 10^{-6}$,74.3421052631579,90.5701754385965
$^{241}\mathrm{Pu} $,13.602905556247832,$5.4\cdot 10^{-2}$,\cellcolor{Gray}$3.3\cdot 10^{-2}$,1.6435218568066507,$2.1\cdot 10^{-5}$,$8.0\cdot 10^{-6}$,74.12280701754386,89.47368421052632
$^{241}\mathrm{Am} $,0.11377797377158645,$1.8\cdot 10^{-3}$,\cellcolor{Gray}$3.1\cdot 10^{-4}$,6.007601777188097,$2.3\cdot 10^{-4}$,$6.5\cdot 10^{-6}$,77.63157894736842,91.00877192982456


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Even_all_2space.csv <==
Nuclide,mean_isotope,Spline-RMSE,GPR-RMSE,RatioCubicGPR,SplineRsquared,GPRRsquared,GPRPredictionin1sigma,GPRPredictionin2sigma
$^{85}\mathrm{Rb} $,2.0561483224704005,$3.9\cdot 10^{-3}$,\cellcolor{Gray}$3.4\cdot 10^{-3}$,1.1399617589613085,$1.2\cdot 10^{-5}$,$9.8\cdot 10^{-6}$,73.68421052631578,91.00877192982456
$^{90}\mathrm{Sr} $,11.5504532608896,$2.3\cdot 10^{-2}$,\cellcolor{Gray}$1.9\cdot 10^{-2}$,1.1993298489575115,$1.4\cdot 10^{-5}$,$1.0\cdot 10^{-5}$,73.90350877192982,91.66666666666666
$^{106}\mathrm{Ru} $,4.3397494121088,$1.8\cdot 10^{-2}$,\cellcolor{Gray}$7.8\cdot 10^{-3}$,2.365458394268485,$3.8\cdot 10^{-5}$,$6.8\cdot 10^{-6}$,75.21929824561403,90.13157894736842
$^{110}\mathrm{Cd} $,0.11709530187192958,$4.8\cdot 10^{-4}$,\cellcolor{Gray}$3.2\cdot 10^{-4}$,1.4909254366487843,$1.6\cdot 10^{-5}$,$7.2\cdot 10^{-6}$,68.85964912280701,84.21052631578947
$^{135}\mathrm{Cs} $,2.5784273234688,$5.0\cdot 10^{-3}$,\cellcolor{Gray}$4.4\cdot 10^{-3}$,1.1513743635879314,$1.1\cdot 10^{-5}$,$8.3\cdot 10^{-6}$,75.0,91.44736842105263
$^{137}\mathrm{Cs} $,24.476815362432,$4.2\cdot 10^{-2}$,\cellcolor{Gray}$4.1\cdot 10^{-2}$,1.0164393031940921,$8.8\cdot 10^{-6}$,$8.5\cdot 10^{-6}$,65.35087719298247,83.99122807017544
$^{137}\mathrm{Ba} $,0.16981773525987842,$3.4\cdot 10^{-4}$,\cellcolor{Gray}$3.3\cdot 10^{-4}$,1.0151482093824358,$5.2\cdot 10^{-6}$,$5.0\cdot 10^{-6}$,98.46491228070175,99.56140350877193
$^{143}\mathrm{Nd} $,16.524794392354558,$2.2\cdot 10^{-1}$,\cellcolor{Gray}$3.0\cdot 10^{-2}$,7.3236233149625765,$5.2\cdot 10^{-4}$,$9.7\cdot 10^{-6}$,66.00877192982456,90.5701754385965
$^{147}\mathrm{Nd} $,0.847539624768,$6.8\cdot 10^{-2}$,\cellcolor{Gray}$8.8\cdot 10^{-3}$,7.768293861322435,$3.3\cdot 10^{-1}$,$5.5\cdot 10^{-3}$,64.69298245614034,95.83333333333334
$^{148}\mathrm{Nd} $,7.563249000537599,$1.3\cdot 10^{-2}$,\cellcolor{Gray}$1.2\cdot 10^{-2}$,1.019502281979532,$9.0\cdot 10^{-6}$,$8.7\cdot 10^{-6}$,75.87719298245614,92.54385964912281
$^{147}\mathrm{Sm} $,0.4961471924369127,$1.1\cdot 10^{-3}$,\cellcolor{Gray}$1.0\cdot 10^{-3}$,1.11052779329682,$6.4\cdot 10^{-6}$,$5.2\cdot 10^{-6}$,77.19298245614034,92.32456140350878
$^{151}\mathrm{Sm} $,0.29347478954879996,$1.3\cdot 10^{-2}$,\cellcolor{Gray}$6.8\cdot 10^{-4}$,19.89245859425107,$2.7\cdot 10^{-2}$,$7.0\cdot 10^{-5}$,100.0,100.0
$^{154}\mathrm{Eu} $,0.12755407819212286,$2.8\cdot 10^{-4}$,\cellcolor{Gray}$2.6\cdot 10^{-4}$,1.0825520394293204,$6.7\cdot 10^{-6}$,$5.7\cdot 10^{-6}$,82.01754385964912,96.05263157894737
$^{239}\mathrm{Pu} $,301.75855186944,$1.0\cdot 10^{0}$,\cellcolor{Gray}$5.2\cdot 10^{-1}$,1.9547699856987646,$6.5\cdot 10^{-5}$,$1.7\cdot 10^{-5}$,63.1578947368421,92.54385964912281
$^{240}\mathrm{Pu} $,75.1537166934144,$5.8\cdot 10^{-1}$,\cellcolor{Gray}$1.4\cdot 10^{-1}$,4.083304294792766,$1.1\cdot 10^{-4}$,$6.6\cdot 10^{-6}$,74.3421052631579,90.5701754385965
$^{241}\mathrm{Pu} $,13.602905556247832,$5.4\cdot 10^{-2}$,\cellcolor{Gray}$3.3\cdot 10^{-2}$,1.6435218568066507,$2.1\cdot 10^{-5}$,$8.0\cdot 10^{-6}$,74.12280701754386,89.47368421052632
$^{241}\mathrm{Am} $,0.11377797377158645,$1.8\cdot 10^{-3}$,\cellcolor{Gray}$3.1\cdot 10^{-4}$,6.007601777188097,$2.3\cdot 10^{-4}$,$6.5\cdot 10^{-6}$,77.63157894736842,91.00877192982456


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/1dSobolEu154GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,3.39598248e-05,0.00012912382663016198,0.02751949172806857
333.15,0.3875000000000001,0.0009712708799999999,0.0010798725339343646,0.02746500487450759
333.15,0.675,0.0032833596,0.003376042138612992,0.027575443109914572
333.15,0.9625,0.0069442416000000005,0.007010156741475301,0.027501075253224243
333.15,1.2500000000000002,0.0119648472,0.011973035763311199,0.027358492724926204
333.15,1.5375000000000003,0.0182307432,0.018253891574343567,0.027643309957214198
333.15,1.825,0.0257619024,0.025840427724798914,0.027471533312767995
333.15,2.1125000000000003,0.0346365288,0.03471893890042607,0.027698317620054144
333.15,2.4000000000000004,0.0447159528,0.044874411492201116,0.027566974717790124
333.15,2.6875000000000004,0.056222976,0.05629062323821914,0.02756386635496668
333.15,2.9750000000000005,0.068937624,0.0689502430354674,0.027391684369657728
333.15,3.2625000000000006,0.08278224,0.08283492876529444,0.02750905096490096
333.15,3.5500000000000003,0.097821576,0.09792542370755798,0.02750313770972359
333.15,3.8375,0.114160056,0.11420164928272414,0.027753705904659393
333.15,4.125,0.131703744,0.13164279622583197,0.027487932785303735
333.15,4.4125000000000005,0.149705256,0.15022741127820619,0.0275737328434556
333.15,4.7,0.170399904,0.16993347943612186,0.027632959066358043
333.15,4.9875,0.190919904,0.1907385030370639,0.02753911217527573
333.15,5.275,0.21279467999999999,0.2126195744297022,0.02754192308827175
333.15,5.5625,0.23487830399999995,0.23555344431842867,0.027507370427994123
333.15,5.8500000000000005,0.258407448,0.25951658433193137,0.027424095786645068
333.15,6.1375,0.284152752,0.2844852433845687,0.02738838012191272
333.15,6.425000000000002,0.31084836,0.31043549840552703,0.027557506362194194
333.15,6.7125,0.337769688,0.33734329875623553,0.027542975069109382
333.15,7.0,0.365084544,0.3651845032252771,0.027535839307641308
334.4,0.1,3.40139064e-05,0.00010872448514523403,0.027651561425753937
334.4,0.3875000000000001,0.00097087872,0.0010609196790918596,0.02752585240440249
334.4,0.675,0.0032887130400000002,0.0033577088668547417,0.0275212841479871
334.4,0.9625,0.0069465672,0.006991562466765508,0.027525278541886307
334.4,1.2500000000000002,0.0119616096,0.011953248203440417,0.027296703664251385
334.4,1.5375000000000003,0.018168088800000003,0.018231927338979242,0.027549009206636048
334.4,1.825,0.025804401600000002,0.025815254393263765,0.027527672296815284
334.4,2.1125000000000003,0.034677933599999995,0.03468947696879876,0.02759129298241929
334.4,2.4000000000000004,0.044773956,0.044839535993722035,0.027633819897447245
334.4,2.6875000000000004,0.05626538400000001,0.05624916622617038,0.027470336141409753
334.4,2.9750000000000005,0.06876708,0.06890099584390019,0.027501495627737266
334.4,3.2625000000000006,0.082728432,0.08277664451804476,0.02758578368961764
334.4,3.5500000000000003,0.097657416,0.09785682004941436,0.02767178750439656
334.4,3.8375,0.113800272,0.11412141133274811,0.02748608754451144
334.4,4.125,0.131351256,0.13154957941306822,0.02762800764424618
334.4,4.4125000000000005,0.150262944,0.15011984450408758,0.027563778584711707
334.4,4.7,0.16991973600000002,0.16981016866811138,0.02739380167950312
334.4,4.9875,0.19039231199999998,0.190598034196636,0.027478678090716663
334.4,5.275,0.21188313599999997,0.21246051731267973,0.027421420351069484
334.4,5.5625,0.23538035999999996,0.23537435616248903,0.027558951040319985
334.4,5.8500000000000005,0.25964138400000003,0.2593160133710453,0.02743743161812547
334.4,6.1375,0.2845098,0.28426173269093036,0.027596540047568827
334.4,6.425000000000002,0.30952459200000004,0.3101875898360261,0.02757539269038132
334.4,6.7125,0.336916968,0.337069536441557,0.027490018393695165
334.4,7.0,0.364294752,0.36488343833964426,0.027716783336513597
335.65,0.1,3.400962e-05,8.96525827440986e-05,0.027568271913830978
335.65,0.3875000000000001,0.00097104288,0.0010433629084292684,0.02750323427841854
335.65,0.675,0.0032877280799999994,0.0033408392005426363,0.02755109228589677
335.65,0.9625,0.0069664488,0.0069744985608363175,0.027581614635252515
335.65,1.2500000000000002,0.0119062056,0.011935056259821192,0.027517604809563587
335.65,1.5375000000000003,0.018242872799999997,0.01821162285657532,0.027550342168243803
335.65,1.825,0.025782103200000003,0.02579180384063584,0.02758745451511885
335.65,2.1125000000000003,0.034628457599999996,0.03466179945683982,0.027504081192272652
335.65,2.4000000000000004,0.044850792,0.04480650507901231,0.027691887377789527
335.65,2.6875000000000004,0.05611627200000001,0.056209612367721665,0.027500324343213558
335.65,2.9750000000000005,0.06858741600000001,0.06885370887296802,0.027409406435679424
335.65,3.2625000000000006,0.082658208,0.08272037602953372,0.0276163285076062
335.65,3.5500000000000003,0.097523352,0.09779028591089374,0.02753695217547239
335.65,3.8375,0.11381532000000001,0.11404329482072116,0.027664060892002858
335.65,4.125,0.131232696,0.1314585344407161,0.027473929092813713
335.65,4.4125000000000005,0.14997156,0.15001449797347136,0.02760877089880143
335.65,4.7,0.16958731200000002,0.16968912454732232,0.027430465998038663
335.65,4.9875,0.190425144,0.19045987661686156,0.027668730191150227
335.65,5.275,0.21256166399999998,0.21230381395276077,0.02756606261339452
335.65,5.5625,0.23545742400000003,0.23519766214312124,0.027450121912228596
335.65,5.8500000000000005,0.25894233600000005,0.25911787484842097,0.02756388455492732
335.65,6.1375,0.284773824,0.2840406904895838,0.027315279459602895
335.65,6.425000000000002,0.309546936,0.30994218352598396,0.027697881837161275
335.65,6.7125,0.33619466400000003,0.33679830829787816,0.02748894573618825
335.65,7.0,0.364375464,0.36458493685765536,0.02775740986711085
336.9,0.1,3.4065662400000004e-05,7.190791034214494e-05,0.027558698779319674
336.9,0.3875000000000001,0.00097246104,0.0010272020128619663,0.027613916202982078
336.9,0.675,0.0032813896800000003,0.0033254332050156182,0.027544231324509682
336.9,0.9625,0.0069607488,0.006958964906077669,0.02739318890075501
336.9,1.2500000000000002,0.0118703184,0.0119184599716569,0.027540929807532366
336.9,1.5375000000000003,0.0182314272,0.018192978362352036,0.027419664142000238
336.9,1.825,0.0257711592,0.02577007621066081,0.027438550522191834
336.9,2.1125000000000003,0.0345747864,0.0346359063122781,0.027693084431685194
336.9,2.4000000000000004,0.0448247544,0.044775318604326264,0.02747129580491298
336.9,2.6875000000000004,0.056274503999999996,0.056171961780483115,0.02742030768515788
336.9,2.9750000000000005,0.0687078,0.06880838231868772,0.027529043980557017
336.9,3.2625000000000006,0.08262765600000001,0.08266612348271042,0.027540393435042974
336.9,3.5500000000000003,0.09771076799999999,0.09772582154028411,0.027544219594892536
336.9,3.8375,0.113918832,0.11396730025628704,0.02758484524209754
336.9,4.125,0.131296992,0.13136966138718226,0.02768257310225584
336.9,4.4125000000000005,0.14948135999999998,0.14991137199998447,0.027564814211033815
336.9,4.7,0.170014584,0.16957034743965282,0.027498990829790983
336.9,4.9875,0.190199424,0.19032403041535062,0.02773108604794733
336.9,5.275,0.21263644800000003,0.21214946465050455,0.027525108043680226
336.9,5.5625,0.23491067999999998,0.2350233626392912,0.027495500062938397
336.9,5.8500000000000005,0.259681056,0.25892216912995636,0.027512551336236066
336.9,6.1375,0.284227536,0.28382211727710505,0.02756148535499837
336.9,6.425000000000002,0.309942288,0.3096992803117391,0.02758251417724154
336.9,6.7125,0.335769672,0.3365296148217751,0.027578700398764068
336.9,7.0,0.36427286400000003,0.36428899973325907,0.027480135695768203
338.15,0.1,3.41625624e-05,5.5490637820621025e-05,0.027489667334698237
338.15,0.3875000000000001,0.0009704774400000001,0.00101243725374571,0.027493072006249553
338.15,0.675,0.0032875228799999997,0.003311490919477064,0.02751570109524915
338.15,0.9625,0.0069606576,0.006944961502489522,0.027438528112021958
338.15,1.2500000000000002,0.0119146872,0.011903459548032166,0.027478531271037374
338.15,1.5375000000000003,0.0182072136,0.018175993908580546,0.027477209687823235
338.15,1.825,0.025775172000000002,0.025750071555609835,0.027543700672421352
338.15,2.1125000000000003,0.03466854,0.0346117977441982,0.02749039976038169
338.15,2.4000000000000004,0.04471490400000001,0.04474597705317207,0.02753868261399656
338.15,2.6875000000000004,0.056171448,0.056136214634336004,0.027374614466013705
338.15,2.9750000000000005,0.06880584,0.06876501631173715,0.0275082251925618
338.15,3.2625000000000006,0.082698336,0.08261388683837147,0.027726454575328373
338.15,3.5500000000000003,0.097532928,0.09766342708133116,0.02752761197351029
338.15,3.8375,0.11367441599999999,0.11389342774398806,0.027613230990720303
338.15,4.125,0.13091212800000002,0.13128296073597498,0.02749014948876672
338.15,4.4125000000000005,0.15033180000000002,0.14981046675350818,0.027407483854418782
338.15,4.7,0.16922388,0.1694538376717976,0.027388943716912473
338.15,4.9875,0.190448856,0.19019049637617055,0.027562143647095576
338.15,5.275,0.21178190399999997,0.2119974698632836,0.02753031454128402
338.15,5.5625,0.23527958400000004,0.2348514582913205,0.027695590724125637
338.15,5.8500000000000005,0.258831984,0.2587288968298377,0.02749452269684221
338.15,6.1375,0.282858168,0.28360601388983253,0.027591040017516156
338.15,6.425000000000002,0.30875076,0.30945888074213873,0.027518111751855697
338.15,6.7125,0.33681117599999993,0.3362634568757219,0.027525455923851982
338.15,7.0,0.36320263199999997,0.3639956273323534,0.02762280591564454
339.4,0.1,3.4177063200000004e-05,4.0400935060802556e-05,0.027320976701499394
339.4,0.3875000000000001,0.0009692371199999999,0.0009990686964194695,0.027463298027432036
339.4,0.675,0.003288672,0.0032990124876726423,0.027686543487552805
339.4,0.9625,0.0069461568,0.006932488611427687,0.027554376521650183
339.4,1.2500000000000002,0.0119206152,0.011890054936675817,0.02756578756532352
339.4,1.5375000000000003,0.018153132,0.01816066970434546,0.02763659891719649
339.4,1.825,0.025835683199999997,0.025731789993093016,0.02766175086715592
339.4,2.1125000000000003,0.0346455576,0.034589473778735724,0.027671051253262587
339.4,2.4000000000000004,0.0446646072,0.04471848025566849,0.02766206568533087
339.4,2.6875000000000004,0.056163696,0.056102371046890406,0.027424129798340243
339.4,2.9750000000000005,0.068824992,0.06872361102199762,0.027631390854094374
339.4,3.2625000000000006,0.082582512,0.0825636665408217,0.02774713424170128
339.4,3.5500000000000003,0.09767793599999999,0.09760310280845845,0.02739782790994168
339.4,3.8375,0.113643408,0.1138216774406377,0.027503130623425086
339.4,4.125,0.13137770399999998,0.13119843290526345,0.027558275725667436
339.4,4.4125000000000005,0.14987488799999998,0.14971178261300835,0.027707143740708637
339.4,4.7,0.169386216,0.16933959566192594,0.02758712831066293
339.4,4.9875,0.18997644000000002,0.1900592746561348,0.027576903958509612
339.4,5.275,0.21155891999999998,0.21184783024448747,0.027540937074953673
339.4,5.5625,0.23469818400000003,0.23468194941283615,0.027650890558051745
339.4,5.8500000000000005,0.258978816,0.2585380587190643,0.027601771838195302
339.4,6.1375,0.283660728,0.2833923807198,0.02758607085292064
339.4,6.425000000000002,0.30944524800000006,0.30922098570579243,0.027478920144711694
339.4,6.7125,0.334944312,0.3359998352437859,0.027696657829683724
339.4,7.0,0.36379816800000003,0.3637048208310394,0.027437792214942355
340.65,0.1,3.40593696e-05,2.6638671384804358e-05,0.027642700322138867
340.65,0.3875000000000001,0.00097278024,0.0009870963147476652,0.02746103455078507
340.65,0.675,0.0032827303200000002,0.003287997961873526,0.027436515781435952
340.65,0.9625,0.006943284,0.006921546154485411,0.027493531164932535
340.65,1.2500000000000002,0.011937760799999999,0.011878246307469129,0.02753391773460775
340.65,1.5375000000000003,0.0181861008,0.01814700546215542,0.027565084657077153
340.65,1.825,0.025759257600000005,0.02571523148390699,0.027431549839860545
340.65,2.1125000000000003,0.0346016904,0.03456893465111087,0.027488193274884637
340.65,2.4000000000000004,0.044696207999999994,0.04469282839476457,0.027458091335992023
340.65,2.6875000000000004,0.056202912,0.05607043110962086,0.027577838684739755
340.65,2.9750000000000005,0.068780304,0.06868416659321476,0.027490331122291798
340.65,3.2625000000000006,0.08225282399999999,0.08251546265540005,0.02758633822009379
340.65,3.5500000000000003,0.097407984,0.0975448486824626,0.027576026480331608
340.65,3.8375,0.11400364799999999,0.11375204964679513,0.027471393831858988
340.65,4.125,0.13124364,0.13111607772516645,0.02757482989108008
340.65,4.4125000000000005,0.14954018400000002,0.14961531995745087,0.027589183885215054
340.65,4.7,0.16929501600000002,0.1692276217759359,0.027597771093003844
340.65,4.9875,0.189794496,0.18993036562114152,0.027449769122819836
340.65,5.275,0.21187812000000003,0.2117005458986584,0.027495510750421875
340.65,5.5625,0.234421392,0.23451483657882088,0.027656149281347193
340.65,5.8500000000000005,0.25847858399999996,0.25834965495444995,0.027402787533282437
340.65,6.1375,0.28414408799999996,0.2831812184465324,0.027401175052553885
340.65,6.425000000000002,0.308856552,0.30898559567314066,0.02749383537785598
340.65,6.7125,0.335509296,0.3357387505140175,0.027534692384270535
340.65,7.0,0.36329975999999997,0.3634165809219099,0.0275184839395354
341.9,0.1,3.41049696e-05,1.4204003606049787e-05,0.027535011449441524
341.9,0.3875000000000001,0.0009703634399999999,0.0009765201740692397,0.027737414666737313
341.9,0.675,0.003288672,0.0032784473290119187,0.02752481222689397
341.9,0.9625,0.0069385416000000005,0.006912134183933855,0.0275244520863079
341.9,1.2500000000000002,0.011905248,0.011868033634276506,0.02754452538727371
341.9,1.5375000000000003,0.0181491648,0.01813500156097632,0.027511521951854113
341.9,1.825,0.0257151168,0.025700396354746483,0.02760874643954146
341.9,2.1125000000000003,0.0345780696,0.03455018037439142,0.0275847347570774
341.9,2.4000000000000004,0.0446066496,0.04466902156193482,0.02758644602682538
341.9,2.6875000000000004,0.05615047200000001,0.056040395031611984,0.027499176191286046
341.9,2.9750000000000005,0.06859106400000001,0.06864668318220207,0.027635021953122244
341.9,3.2625000000000006,0.082441608,0.08246927537812337,0.02758760998372903
341.9,3.5500000000000003,0.097370592,0.09748866513458068,0.027652810190599893
341.9,3.8375,0.11361422400000003,0.11368454448007041,0.027543891829455772
341.9,4.125,0.131326176,0.13103589577066668,0.027680476399456713
341.9,4.4125000000000005,0.14918085600000003,0.14952107904819154,0.027564562766431072
341.9,4.7,0.16922342399999998,0.16911791618370872,0.02764490943887987
341.9,4.9875,0.189510864,0.1898037697808344,0.02740615562492815
341.9,5.275,0.211549344,0.21155561736157577,0.027646573717657878
341.9,5.5625,0.23461108799999997,0.23435012028585062,0.02753812113856692
341.9,5.8500000000000005,0.25842432,0.2581636863984685,0.02742284435551992
341.9,6.1375,0.28278156,0.28297252780182597,0.027419002120707584
341.9,6.425000000000002,0.30930160799999995,0.3087527112714372,0.027471585828121117
341.9,6.7125,0.33484855199999997,0.33548020337900963,0.02762368304460639
341.9,7.0,0.362320728,0.36313090845437124,0.027576805306126585
343.15,0.1,3.3998356799999995e-05,3.097023199116755e-06,0.027586916245544296
343.15,0.3875000000000001,0.0009710383200000002,0.0009673403658587015,0.027635354191460938
343.15,0.675,0.0032803636799999996,0.0032703606936301255,0.027588023222386113
343.15,0.9625,0.0069514464,0.006904252843518713,0.027625621634436034
343.15,1.2500000000000002,0.011914915199999999,0.011859417086979226,0.027499601428786716
343.15,1.5375000000000003,0.018155822399999997,0.018124657987740364,0.027419221812878734
343.15,1.825,0.025760534400000003,0.025687284357323495,0.027482415831953044
343.15,2.1125000000000003,0.034591840799999996,0.03453321089630623,0.027429567859530882
343.15,2.4000000000000004,0.0447648816,0.044647059900924935,0.027772615585263883
343.15,2.6875000000000004,0.05589420000000001,0.056012262760592624,0.027721864379595347
343.15,2.9750000000000005,0.06846384,0.06861116082816293,0.02768976265915385
343.15,3.2625000000000006,0.08242929600000001,0.0824251047873984,0.02760308085198406
343.15,3.5500000000000003,0.097503744,0.09743455234776173,0.027497051230883567
343.15,3.8375,0.11348107199999999,0.1136191623847684,0.02759365955742654
343.15,4.125,0.13076712000000001,0.13095788717244206,0.027428903895126897
343.15,4.4125000000000005,0.14958487199999998,0.14942906000284045,0.02736703228759754
343.15,4.7,0.169217496,0.16901047932954927,0.027411812488654205
343.15,4.9875,0.189839184,0.18967948738350154,0.027631429146984098
343.15,5.275,0.21162732,0.21141304510367998,0.02756419153916607
343.15,5.5625,0.234309216,0.23418780093902689,0.027795842172465963
343.15,5.8500000000000005,0.25838510400000003,0.2579801534039503,0.027632461926237063
343.15,6.1375,0.282682152,0.2827663090209009,0.02759714080956321
343.15,6.425000000000002,0.30881095199999997,0.3085223331802072,0.027657864628496582
343.15,6.7125,0.33564928799999993,0.33522419479271093,0.027493863473679627
343.15,7.0,0.36183782400000003,0.3628478040164738,0.027502687943563062
344.4,0.1,3.4134564000000005e-05,-6.682256768253403e-06,0.027512260689934103
344.4,0.3875000000000001,0.0009697843199999999,0.0009595569293194411,0.027655084311606182
344.4,0.675,0.00328195968,0.0032637381994738285,0.02753922065579107
344.4,0.9625,0.0069319296,0.006897902146307755,0.027648665180160795
344.4,1.2500000000000002,0.011946607199999999,0.01185239661330613,0.027573156664667583
344.4,1.5375000000000003,0.0181358496,0.018115974703244192,0.02777023864847312
344.4,1.825,0.0257690616,0.025675895674587085,0.027448247618944967
344.4,2.1125000000000003,0.0346149144,0.03451802651741444,0.027599663336404807
344.4,2.4000000000000004,0.0446137632,0.04462694349014164,0.027715350663674605
344.4,2.6875000000000004,0.05603647199999999,0.05598603447951182,0.02754375935920662
344.4,2.9750000000000005,0.068742,0.06857759968791077,0.027660810723190137
344.4,3.2625000000000006,0.082455744,0.08238295109230974,0.027493766263382693
344.4,3.5500000000000003,0.097310856,0.09738251026973457,0.02755363590716913
344.4,3.8375,0.113617872,0.11355590329555014,0.027471221018069432
344.4,4.125,0.13086561600000002,0.13088205216571275,0.02766546048208537
344.4,4.4125000000000005,0.149014872,0.149339263291838,0.027443462412935212
344.4,4.7,0.168461904,0.1689053113833388,0.027598804917287337
344.4,4.9875,0.189708768,0.1895575187035664,0.027545139403153538
344.4,5.275,0.21138199200000002,0.2112728295170047,0.027662556829024233
344.4,5.5625,0.234658968,0.23402787890424773,0.027490865685766332
344.4,5.8500000000000005,0.25754150400000003,0.2577990563106579,0.02743866374264838
344.4,6.1375,0.28266527999999996,0.2825625629270279,0.027657741942973137
344.4,6.425000000000002,0.30886020000000003,0.3082944620920435,0.027513181512797222
344.4,6.7125,0.334863144,0.33497072516022275,0.02764382076679178
344.4,7.0,0.363501768,0.36256726852296295,0.027666305863544273
345.65,0.1,3.41773824e-05,-1.5133784024873309e-05,0.02743193264425343
345.65,0.3875000000000001,0.0009715855199999998,0.0009531698644514308,0.027524212789621416
345.65,0.675,0.0032804822400000003,0.003258579598255054,0.027453950120270035
345.65,0.9625,0.0069459288,0.006893082079233198,0.027598673310283945
345.65,1.2500000000000002,0.011899092,0.011846972200189418,0.027436680164921273
345.65,1.5375000000000003,0.0181850976,0.018108951798962325,0.02734695709876147
345.65,1.825,0.0257292528,0.0256662304764185,0.027575068046889778
345.65,2.1125000000000003,0.0346337472,0.034504627146241515,0.027620979163465977
345.65,2.4000000000000004,0.044722884,0.044608672381856104,0.02748171422333695
345.65,2.6875000000000004,0.05606930400000001,0.05596171039745422,0.027589451063449615
345.65,2.9750000000000005,0.06867679199999999,0.06854599998359803,0.027450778041916857
345.65,3.2625000000000006,0.082257384,0.08234281437126414,0.027636349689945338
345.65,3.5500000000000003,0.09729079200000001,0.09733253926639732,0.02744195639845049
345.65,3.8375,0.11353260000000001,0.1134947674868392,0.0275042978286416
345.65,4.125,0.13095772800000002,0.13080839088115667,0.0275911558297936
345.65,4.4125000000000005,0.14928619199999998,0.1492516890327943,0.027706142085667598
345.65,4.7,0.16868899200000004,0.16880241272404317,0.027520524635453725
345.65,4.9875,0.189751176,0.18943786425067283,0.027444417795882057
345.65,5.275,0.211461336,0.21113497083677016,0.027617779248568466
345.65,5.5625,0.233825856,0.2338703547564959,0.027536199201480278
345.65,5.8500000000000005,0.25699430399999995,0.25762039588959085,0.02763875872216362
345.65,6.1375,0.282475128,0.28236128982076614,0.027719226998197746
345.65,6.425000000000002,0.307978752,0.30806909852965747,0.027596829441570016
345.65,6.7125,0.3340314,0.334719795108799,0.02763458797348251
345.65,7.0,0.36159158399999997,0.3622893025618891,0.0275494042125391
346.9,0.1,3.41698584e-05,-2.2257636977496276e-05,0.027584362862192024
346.9,0.3875000000000001,0.0009706644,0.0009481791843224951,0.027504998069652002
346.9,0.675,0.00327599064,0.003254885177465139,0.027610051469388403
346.9,0.9625,0.006942144,0.006889792720701796,0.027464451052153775
346.9,1.2500000000000002,0.011899502400000001,0.011843143978306991,0.0275216772688399
346.9,1.5375000000000003,0.0181222152,0.01810358934023369,0.027534466571391525
346.9,1.825,0.0257503656,0.02565828861907206,0.02750512568933544
346.9,2.1125000000000003,0.034596765599999996,0.034493012874262,0.027639345981904026
346.9,2.4000000000000004,0.044625254399999995,0.04459224656300051,0.027732925050074242
346.9,2.6875000000000004,0.055917,0.05593929031840297,0.027529895037641305
346.9,2.9750000000000005,0.068513544,0.06851636151920787,0.02751214232686544
346.9,3.2625000000000006,0.08239236,0.08230469466346496,0.02749564001892293
346.9,3.5500000000000003,0.09747091199999999,0.09728463939002113,0.02755019410266944
346.9,3.8375,0.11330596799999999,0.11343575503704233,0.02751693863286719
346.9,4.125,0.13081773600000002,0.13073690360626516,0.027600207880268703
346.9,4.4125000000000005,0.14877684,0.14916633746092953,0.027496327186951306
346.9,4.7,0.16842405600000002,0.16870178373062827,0.027553021400161075
346.9,4.9875,0.189942696,0.18932052410322753,0.027440728714368156
346.9,5.275,0.21105458400000002,0.21099946945501002,0.027484839923565305
346.9,5.5625,0.23380989600000004,0.23371522878326273,0.027290109749359283
346.9,5.8500000000000005,0.25708550399999996,0.25744417251971496,0.027440492405150726
346.9,6.1375,0.28220107199999994,0.2821624904600474,0.027556919813463907
346.9,6.425000000000002,0.30791855999999995,0.30784624295042196,0.027577327854673477
346.9,6.7125,0.333834864,0.33447140552704935,0.027567900260726304
346.9,7.0,0.36215064,0.36201390694345525,0.02754610130258092
348.15,0.1,3.41800728e-05,-2.80537110837753e-05,0.02768083778157324
348.15,0.3875000000000001,0.0009697888799999999,0.000944584967339332,0.02745260048912574
348.15,0.675,0.00328151736,0.0032526547802906175,0.027430753402476336
348.15,0.9625,0.0069467496,0.006888034149120245,0.027563509707297217
348.15,1.2500000000000002,0.0118968576,0.011840911921523256,0.02751576528924682
348.15,1.5375000000000003,0.018183273600000004,0.018099887313990537,0.027638063174823476
348.15,1.825,0.025758072000000003,0.02565207028549682,0.027513026371227583
348.15,2.1125000000000003,0.0345517128,0.03448318362306914,0.027499750021040225
348.15,2.4000000000000004,0.044670216000000006,0.04457766620345616,0.02741840452928855
348.15,2.6875000000000004,0.056119008000000005,0.05591877446451049,0.027525326400191844
348.15,2.9750000000000005,0.06850670400000002,0.06848868462143504,0.02742531373276965
348.15,3.2625000000000006,0.08220129600000001,0.08226859224333578,0.027614340619599803
348.15,3.5500000000000003,0.097239264,0.09723881074514831,0.027594581357621915
348.15,3.8375,0.113412216,0.11337886635126097,0.02743271547135173
348.15,4.125,0.130890696,0.13066759056319066,0.027579576766431482
348.15,4.4125000000000005,0.14909877600000002,0.14908320877226058,0.02754653259008097
348.15,4.7,0.168390312,0.16860342449456867,0.02753523323854286
348.15,4.9875,0.18946116,0.18920549881007764,0.02749574562094222
348.15,5.275,0.211033608,0.21086632595977475,0.0275910128189639
348.15,5.5625,0.23391249600000003,0.23356250141578527,0.027551211146052686
348.15,5.8500000000000005,0.256774512,0.25727038652772505,0.027532664252051406
348.15,6.1375,0.28204238400000003,0.2819661652107698,0.027513694035020637
348.15,6.425000000000002,0.307049424,0.3076258961906754,0.027640941448126514
348.15,6.7125,0.33410937599999996,0.33422555696382095,0.027566595926463475
348.15,7.0,0.36100425599999997,0.361741082438661,0.027677488655618972
349.4,0.1,3.4176288e-05,-3.252187566585296e-05,0.027550967307705166
349.4,0.3875000000000001,0.000970368,0.000942387200434186,0.027542009180777257
349.4,0.675,0.0032796477599999997,0.0032518884982060264,0.027660314065280186
349.4,0.9625,0.0069386328,0.006887806116200587,0.027441544692428033
349.4,1.2500000000000002,0.0118889232,0.011840276029838226,0.027635424935036575
349.4,1.5375000000000003,0.0181208016,0.01809784581170734,0.027445190983503936
349.4,1.825,0.025679594400000002,0.02564757535808268,0.02750210508372107
349.4,2.1125000000000003,0.0345815808,0.034475139627883164,0.027540182281014913
349.4,2.4000000000000004,0.044651246400000004,0.04456493125095186,0.027469225173021444
349.4,2.6875000000000004,0.055999535999999996,0.05590016303179361,0.027462761269939722
349.4,2.9750000000000005,0.06839042399999999,0.06846296932948284,0.027522624056986595
349.4,3.2625000000000006,0.08239464,0.08223450722848671,0.02759075372067614
349.4,3.5500000000000003,0.09726936,0.09719505348859232,0.027568663668712367
349.4,3.8375,0.11344687199999998,0.11332410140335956,0.02750994734928701
349.4,4.125,0.130892064,0.13060045202635673,0.02743142779602544
349.4,4.4125000000000005,0.14864779200000003,0.14900230326734654,0.027478262761249102
349.4,4.7,0.16870677600000003,0.1685073352772201,0.02765034708718341
349.4,4.9875,0.189347616,0.18909278859337558,0.02730867489494431
349.4,5.275,0.21111887999999998,0.21073554042947112,0.027754065156445542
349.4,5.5625,0.23323442400000005,0.23341217315063953,0.027403118350590023
349.4,5.8500000000000005,0.25651732800000004,0.25709903843633275,0.027490682873975745
349.4,6.1375,0.281976264,0.28177231475245823,0.027654297061781907
349.4,6.425000000000002,0.307304784,0.3074080586163157,0.02768133420061947
349.4,6.7125,0.333107088,0.33398224985035085,0.02751821494571163
349.4,7.0,0.361386384,0.3614708295963533,0.027537977021268326
350.65,0.1,3.42252624e-05,-3.566227446941128e-05,0.027699989727709953
350.65,0.3875000000000001,0.0009681655199999999,0.0009415860142849286,0.027612315720687154
350.65,0.675,0.0032853021599999997,0.0032525863573469316,0.027286768830835025
350.65,0.9625,0.006952859999999999,0.006889108909434158,0.027544457040077883
350.65,1.2500000000000002,0.011899137599999998,0.011841236394726423,0.027527102405289522
350.65,1.5375000000000003,0.018160838400000004,0.018097464650435102,0.02760359474387004
350.65,1.825,0.025669790400000003,0.02564480386296522,0.027519777571143093
350.65,2.1125000000000003,0.034573874399999996,0.034468880823365106,0.027507436743990844
350.65,2.4000000000000004,0.044695843199999995,0.044554041757758775,0.027540165456046574
350.65,2.6875000000000004,0.05599634399999999,0.055883455732760975,0.027469435021199903
350.65,2.9750000000000005,0.06846748799999999,0.06843921572175807,0.027441578123020904
350.65,3.2625000000000006,0.08232852,0.08220243947517204,0.02748313769782767
350.65,3.5500000000000003,0.097323168,0.09715336777716664,0.027533261910236948
350.65,3.8375,0.11332876799999998,0.11327146025867704,0.0274549592445032
350.65,4.125,0.130717416,0.130535487708272,0.027414424677274958
350.65,4.4125000000000005,0.149161704,0.14892362119447544,0.02757795503130807
350.65,4.7,0.168059712,0.1684135164052773,0.027576377272665147
350.65,4.9875,0.188794488,0.1889823936752738,0.027640706234953266
350.65,5.275,0.210671544,0.21060711330840398,0.02747627425387004
350.65,5.5625,0.23358144,0.2332642442230457,0.027628306991716176
350.65,5.8500000000000005,0.257246016,0.25693012865063936,0.027696679499161683
350.65,6.1375,0.281758296,0.2815809393334008,0.02768305188597999
350.65,6.425000000000002,0.307310256,0.3071927308807326,0.027539989000013358
350.65,6.7125,0.33401498399999996,0.33374148508831647,0.027421782479615766
350.65,7.0,0.36178082399999995,0.36120314908298956,0.027454162774855212
351.9,0.1,3.40481976e-05,-3.7474802952131014e-05,0.027513490406120108
351.9,0.3875000000000001,0.00097411176,0.0009421810299256733,0.02753133987041768
351.9,0.675,0.00327772344,0.00325474834464555,0.027551887661053563
351.9,0.9625,0.006948847199999999,0.0068919423458719264,0.02750597236911401
351.9,1.2500000000000002,0.011904928799999999,0.01184379283323879,0.027467019149467777
351.9,1.5375000000000003,0.0181660824,0.01809874397391946,0.0274763675937813
351.9,1.825,0.0256455312,0.02564375589161895,0.027750860358445425
351.9,2.1125000000000003,0.0344903352,0.03446440710497266,0.027819483929534674
351.9,2.4000000000000004,0.044589732,0.04454499771080912,0.027393745065689812
351.9,2.6875000000000004,0.055861368,0.05586865284183616,0.027438007801395214
351.9,2.9750000000000005,0.068404104,0.06841742373292176,0.027583489233698202
351.9,3.2625000000000006,0.082155696,0.08217238915327306,0.027558724604444713
351.9,3.5500000000000003,0.097003968,0.09711375359780348,0.02763642692591793
351.9,3.8375,0.11343319199999999,0.1132209431785692,0.02746468152065832
351.9,4.125,0.130424664,0.13047269828846153,0.027517461442916686
351.9,4.4125000000000005,0.149039496,0.14884716263205403,0.027644726049492706
351.9,4.7,0.16806700800000002,0.16832196810089267,0.02749028366179783
351.9,4.9875,0.188643552,0.18887431442167035,0.027441909853425685
351.9,5.275,0.21023241599999998,0.2104810448579291,0.027702564596490068
351.9,5.5625,0.23268768,0.23311871503810522,0.027473185948353365
351.9,5.8500000000000005,0.25641518399999996,0.25676365766722087,0.027544321277064212
351.9,6.1375,0.281182368,0.2813920395939191,0.027645989218159535
351.9,6.425000000000002,0.307514088,0.3069799133628918,0.027579596983008794
351.9,6.7125,0.333847176,0.3335032630697515,0.027320793138957675
351.9,7.0,0.36067411200000005,0.36093804168263705,0.027525760751202753
353.15,0.1,3.41862288e-05,-3.795956565630365e-05,0.02736390547024414
353.15,0.3875000000000001,0.00097376976,0.000944172691661263,0.027684007525124517
353.15,0.675,0.0032847276,0.0032583744731696646,0.027650850483086388
353.15,0.9625,0.006935258399999999,0.006896306438581676,0.027452363543669717
353.15,1.2500000000000002,0.0119226672,0.011847945423782077,0.027523641780195104
353.15,1.5375000000000003,0.018147431999999998,0.018101683795228238,0.027568825072227673
353.15,1.825,0.025640515200000002,0.025644431404840504,0.027493059414045014
353.15,2.1125000000000003,0.034484817599999995,0.03446171857724814,0.0276674234504389
353.15,2.4000000000000004,0.0445824816,0.04453779929305195,0.027588000737677046
353.15,2.6875000000000004,0.055902408,0.0558557542936802,0.02745257832320213
353.15,2.9750000000000005,0.068202552,0.06839759353285518,0.027709526480153738
353.15,3.2625000000000006,0.08227653599999998,0.08214435639346764,0.027485902968170408
353.15,3.5500000000000003,0.09714168000000001,0.09707621108118074,0.027688457901495458
353.15,3.8375,0.11305471199999999,0.11317255020223939,0.027671264978095102
353.15,4.125,0.13052544,0.13041208358397624,0.02744376170667358
353.15,4.4125000000000005,0.14911838399999996,0.14877292784143803,0.027444599323747192
353.15,4.7,0.168519816,0.16823269045554076,0.027640515202640544
353.15,4.9875,0.18882458400000002,0.18876855098937873,0.027677850215355758
353.15,5.275,0.210454032,0.21035733531326664,0.027432008663073555
353.15,5.5625,0.23280669599999998,0.23297558594864842,0.027542679259986488
353.15,5.8500000000000005,0.2557476,0.2565996258519755,0.027602250942426753
353.15,6.1375,0.28166208,0.281205615860708,0.027408602915398005
353.15,6.425000000000002,0.30662124,0.3067696067553862,0.02755682643956605
353.15,6.7125,0.33469488,0.33326758448724875,0.02748334921322246
353.15,7.0,0.36019257600000004,0.3606755080486853,0.02755836989446718
354.4,0.1,3.4162836e-05,-3.711649724300048e-05,0.027597400982368576
354.4,0.3875000000000001,0.0009734186399999999,0.0009475607773392625,0.0274964060357908
354.4,0.675,0.00328076496,0.0032634645599702444,0.027574547959066626
354.4,0.9625,0.006946020000000001,0.006902201239834566,0.027569158190850023
354.4,1.2500000000000002,0.011890656,0.011853694166356274,0.027605011504894732
354.4,1.5375000000000003,0.018185736,0.01810628400981909,0.02756906428632518
354.4,1.825,0.025712289599999997,0.025646830298087578,0.027682687177865414
354.4,2.1125000000000003,0.0345216168,0.034460815174852596,0.02750544311224188
354.4,2.4000000000000004,0.0445136256,0.044532446334605985,0.027541223869521028
354.4,2.6875000000000004,0.055870032,0.05584476023203881,0.027500073720401697
354.4,2.9750000000000005,0.068373096,0.06837972504315157,0.027467830844237824
354.4,3.2625000000000006,0.081955968,0.08211834122189136,0.027692814105421293
354.4,3.5500000000000003,0.09703452,0.09704074031877291,0.027557525908581935
354.4,3.8375,0.11304422400000001,0.1131262814603655,0.027624739359819638
354.4,4.125,0.130569216,0.13035364401298538,0.02760407725139163
354.4,4.4125000000000005,0.148899504,0.14870091686183087,0.027600508198694182
354.4,4.7,0.16847786399999998,0.16814568387432302,0.027500029088776357
354.4,4.9875,0.18850310399999998,0.18866510371816142,0.027421730224870534
354.4,5.275,0.210068712,0.21023598521019599,0.02761075088606309
354.4,5.5625,0.233148696,0.23283485743818347,0.027653092472016857
354.4,5.8500000000000005,0.256469448,0.25643803355773354,0.027479536657388698
354.4,6.1375,0.28081437600000003,0.2810216686042078,0.02749737557558351
354.4,6.425000000000002,0.306684624,0.3065618115286562,0.02758743249571083
354.4,6.7125,0.33230316,0.333034449850452,0.027597348980268947
354.4,7.0,0.360085416,0.3604155486385068,0.02770037489256645
355.65,0.1,3.4160738400000004e-05,-3.4945584644424654e-05,0.027495686277362798
355.65,0.3875000000000001,0.0009712799999999999,0.0009523452216207567,0.027420239898937212
355.65,0.675,0.00328575816,0.0032700188271996833,0.02743971091595421
355.65,0.9625,0.006923037599999998,0.006909626788833945,0.02740028873310128
355.65,1.2500000000000002,0.0119115408,0.011861039074029175,0.027398660126300465
355.65,1.5375000000000003,0.018184231199999998,0.018112544578488682,0.02766379364900655
355.65,1.825,0.0257103288,0.02565095279351258,0.027571134819659646
355.65,2.1125000000000003,0.0344787072,0.034461697054599505,0.02753718089935651
355.65,2.4000000000000004,0.0446301792,0.04452893882240347,0.027483895565507847
355.65,2.6875000000000004,0.055753752,0.0558356704870307,0.027633334347220522
355.65,2.9750000000000005,0.06844149600000002,0.06836381838142105,0.027414300645137
355.65,3.2625000000000006,0.08207224799999999,0.08209434373001875,0.02756711589705908
355.65,3.5500000000000003,0.0969342,0.09700734140205455,0.02744162982807641
355.65,3.8375,0.112991784,0.11308213710976102,0.027500394680765143
355.65,4.125,0.130369488,0.13029737939253994,0.027447229281882736
355.65,4.4125000000000005,0.14857255200000002,0.14863112998072386,0.027464440790405727
355.65,4.7,0.16835747999999998,0.16806094838337504,0.027550508140939248
355.65,4.9875,0.18850401600000002,0.1885639726733574,0.027474519691338246
355.65,5.275,0.210631872,0.21011699456178495,0.027412207645514625
355.65,5.5625,0.232725984,0.2326965296373883,0.02762425438012466
355.65,5.8500000000000005,0.255791832,0.2562788812026641,0.027584571894203977
355.65,6.1375,0.280938408,0.2808401983732657,0.027635171227723708
355.65,6.425000000000002,0.30607586400000003,0.3063565280878032,0.027500828822818995
355.65,6.7125,0.333493776,0.3328038597474118,0.027349024451580984
355.65,7.0,0.359956824,0.3601581643276436,0.02738698482922122
356.9,0.1,3.418654800000001e-05,-3.14468801317358e-05,0.0274157869824748
356.9,0.3875000000000001,0.00097277112,0.0009585261682514001,0.0273689525209924
356.9,0.675,0.0032871945599999997,0.003278037013502197,0.027515832153267313
356.9,0.9625,0.0069374015999999995,0.006918582667410592,0.027540245022547486
356.9,1.2500000000000002,0.011887919999999998,0.011869979963851737,0.0275554982898573
356.9,1.5375000000000003,0.018093441600000003,0.018120465592711507,0.02748626042219526
356.9,1.825,0.025685431199999997,0.02565679862975974,0.027557389611931743
356.9,2.1125000000000003,0.034437074399999996,0.03446436400740423,0.027711794622327063
356.9,2.4000000000000004,0.0443909616,0.04452727684791889,0.027657192679454136
356.9,2.6875000000000004,0.05575192800000001,0.05582848521546935,0.027575589303669913
356.9,2.9750000000000005,0.06851536800000001,0.068349873586867,0.027509040870848354
356.9,3.2625000000000006,0.08188619999999999,0.0820723638263753,0.02751576249885939
356.9,3.5500000000000003,0.097086048,0.09697601446170355,0.02742216597461604
356.9,3.8375,0.11331052800000001,0.11304011709815479,0.02773127390712235
356.9,4.125,0.13047528,0.13024329007547017,0.02745829926579697
356.9,4.4125000000000005,0.14815029600000001,0.14856356727652378,0.027552530653264146
356.9,4.7,0.168404448,0.1679784842309848,0.0274722179509143
356.9,4.9875,0.188519976,0.18846515818166135,0.027418109338611888
356.9,5.275,0.209673816,0.2100003638515417,0.027544868124504424
356.9,5.5625,0.232308288,0.23256060293829653,0.02746346958075929
356.9,5.8500000000000005,0.256544232,0.25612216912652985,0.027565925507770518
356.9,6.1375,0.280842192,0.28066120550764406,0.027633450600726014
356.9,6.425000000000002,0.30551772,0.30615375694247104,0.027571030135073497
356.9,6.7125,0.333148584,0.33257581475311077,0.027581896576146087
356.9,7.0,0.360788112,0.3599033554819936,0.02750930376105042
358.15,0.1,3.4163793600000004e-05,-2.662054051844054e-05,0.027564135755854865
358.15,0.3875000000000001,0.00097174968,0.0009661033558754223,0.027546695889305216
358.15,0.675,0.0032864968800000002,0.0032875191972845386,0.027448259245184597
358.15,0.9625,0.006936900000000001,0.006929069293733742,0.027602637185344583
358.15,1.2500000000000002,0.0118789824,0.011880516901162888,0.0275300695879453
358.15,1.5375000000000003,0.018131016,0.018130046856470752,0.02748920808855508
358.15,1.825,0.025649452800000003,0.025664367702286736,0.02765553877736025
358.15,2.1125000000000003,0.034450982399999996,0.03446881611167352,0.02753706583191988
358.15,2.4000000000000004,0.0445403928,0.04452746034581333,0.0274002172113043
358.15,2.6875000000000004,0.05570085599999999,0.05582320431281246,0.027476547572975282
358.15,2.9750000000000005,0.068254536,0.06833789054187929,0.02757162800259582
358.15,3.2625000000000006,0.081923592,0.08205240168084224,0.02751337294144534
358.15,3.5500000000000003,0.09668476799999999,0.09694675930170306,0.02757290291989601
358.15,3.8375,0.11278749599999999,0.11300022158236026,0.027582403845627695
358.15,4.125,0.129952704,0.13019137597030161,0.027571791585457566
358.15,4.4125000000000005,0.148608576,0.14849822886684072,0.027476203417488517
358.15,4.7,0.16774644,0.1678982916523725,0.02751244155810571
358.15,4.9875,0.188416008,0.18836866055670026,0.02770280321544414
358.15,5.275,0.209851656,0.2098860931056018,0.02753946302884585
358.15,5.5625,0.23227682400000002,0.23242707758919623,0.027569645728967352
358.15,5.8500000000000005,0.256380528,0.2559678977082966,0.02740139775978003
358.15,6.1375,0.280999056,0.2804846905561902,0.027484921352881286
358.15,6.425000000000002,0.305557392,0.3059534987721848,0.0273576482534508
358.15,6.7125,0.33223704,0.3323503153510572,0.027547854319787183
358.15,7.0,0.3586668,0.3596511229378954,0.02767009035111927
359.4,0.1,3.4155540000000005e-05,-2.0466395923207648e-05,0.027538454645889953
359.4,0.3875000000000001,0.0009710155199999999,0.0009750768759673317,0.027616303865203133
359.4,0.675,0.0032866473600000005,0.0032984652348010263,0.027539215214906453
359.4,0.9625,0.0069267312,0.006941086393379828,0.02747699567363092
359.4,1.2500000000000002,0.011858416799999999,0.011892649912098222,0.027568650313951035
359.4,1.5375000000000003,0.018094992,0.01814128840896978,0.027424124165936495
359.4,1.825,0.025671751200000002,0.02567366018097482,0.027571758263628076
359.4,2.1125000000000003,0.0343638408,0.03447505322366168,0.02746185108805698
359.4,2.4000000000000004,0.044560092,0.04452948921154447,0.027611132774132487
359.4,2.6875000000000004,0.05577974399999999,0.055819827765992217,0.027500536450680114
359.4,2.9750000000000005,0.068202552,0.06832786931179688,0.027485255944558182
359.4,3.2625000000000006,0.081915384,0.08203445713660612,0.027559597980269235
359.4,3.5500000000000003,0.097008072,0.09691957614420549,0.02739808399922116
359.4,3.8375,0.11269355999999998,0.11296245073225869,0.02749153439837505
359.4,4.125,0.130357632,0.13014163731225442,0.027640989982742732
359.4,4.4125000000000005,0.14852786399999998,0.14843511499996265,0.027462240858111404
359.4,4.7,0.16782760800000002,0.16782037068674152,0.027447445667957156
359.4,4.9875,0.187708752,0.1882744799422198,0.027380533818169732
359.4,5.275,0.20980468800000002,0.20977418274213452,0.02753834870371998
359.4,5.5625,0.23234704799999997,0.232295953982121,0.027609563919641693
359.4,5.8500000000000005,0.25618581599999996,0.2558160672223879,0.02757307200443446
359.4,6.1375,0.28086225600000003,0.2803106537149209,0.027563456353401967
359.4,6.425000000000002,0.30553596000000005,0.3057557537337578,0.027458879344664563
359.4,6.7125,0.331875888,0.3321273620770304,0.027489405250776366
359.4,7.0,0.35950401600000004,0.35940146708738274,0.0274958263038748
360.65,0.1,3.40592784e-05,-1.2984563956208728e-05,0.02758577204197187
360.65,0.3875000000000001,0.0009721920000000001,0.0009854466893237934,0.027654519461338574
360.65,0.675,0.003282516,0.003310875295932908,0.02750716026909154
360.65,0.9625,0.006942600000000001,0.006954633901009893,0.02744291572430325
360.65,1.2500000000000002,0.011867172,0.011906378800640896,0.027396798992663316
360.65,1.5375000000000003,0.0181653072,0.018154190145666257,0.02752728002766925
360.65,1.825,0.025604992799999997,0.02568467592207832,0.027343494708904213
360.65,2.1125000000000003,0.0344349768,0.03448307543484325,0.027607350665575726
360.65,2.4000000000000004,0.0444955224,0.04453336358885797,0.027512206834727364
360.65,2.6875000000000004,0.05576150400000001,0.055818355575008624,0.02757967280778084
360.65,2.9750000000000005,0.068064384,0.06831981001422988,0.027414278689378038
360.65,3.2625000000000006,0.081933168,0.08201853029820924,0.027439363420500355
360.65,3.5500000000000003,0.09674724,0.09689446509375316,0.02749278190580978
360.65,3.8375,0.112877328,0.1129268042995621,0.027473625236727812
360.65,4.125,0.130008792,0.13009407414053198,0.027497576224442453
360.65,4.4125000000000005,0.14892093599999998,0.14837422568895736,0.027448443731369652
360.65,4.7,0.167761944,0.1677447215170409,0.02755951357407333
360.65,4.9875,0.187846008,0.18818261633821998,0.02749040752153872
360.65,5.275,0.20938425600000002,0.20966463294408894,0.027576662999564763
360.65,5.5625,0.232224384,0.2321672323000199,0.027574161126084983
360.65,5.8500000000000005,0.254796384,0.2556666781000409,0.02738374847266953
360.65,6.1375,0.27960278400000005,0.2801390955196155,0.027637719192133887
360.65,6.425000000000002,0.305513616,0.30556052237603726,0.027493849596929958
360.65,6.7125,0.33143858400000004,0.33190695540147075,0.027514414103813993
360.65,7.0,0.35983872,0.35915438870145505,0.027469016742468943
361.9,0.1,3.41772e-05,-4.1750707529819575e-06,0.027634435932507657
361.9,0.3875000000000001,0.00097096992,0.0009972126783346635,0.02741522472456442
361.9,0.675,0.0032832866400000003,0.0033247490539854707,0.02753754623590667
361.9,0.9625,0.006927551999999998,0.006969711868895112,0.027477872353116516
361.9,1.2500000000000002,0.011885184,0.011921703436113026,0.027570204072478004
361.9,1.5375000000000003,0.0181441944,0.01816875197508569,0.027475018036030422
361.9,1.825,0.0256589376,0.025697414834122717,0.027493786766260585
361.9,2.1125000000000003,0.0345191544,0.03449288244465906,0.0274431793856498
361.9,2.4000000000000004,0.0445626,0.04453908324253365,0.02743991235335747
361.9,2.6875000000000004,0.055778376,0.055818787700658345,0.027371960897099253
361.9,2.9750000000000005,0.06835759200000001,0.06831371242702584,0.027500033179010595
361.9,3.2625000000000006,0.082024368,0.08200462124405836,0.027561076867474454
361.9,3.5500000000000003,0.096797856,0.0968714258497869,0.027452784707667433
361.9,3.8375,0.11279251200000001,0.11289328266323638,0.027555561386376333
361.9,4.125,0.12992124,0.13004868653354104,0.02762484547966955
361.9,4.4125000000000005,0.14792229599999998,0.14831556106450275,0.027579594725881472
361.9,4.7,0.167514336,0.1676713443392875,0.027550484580362848
361.9,4.9875,0.188240448,0.18809307022820893,0.027699486501806342
361.9,5.275,0.20913345600000002,0.20955744399895634,0.027582494451205346
361.9,5.5625,0.23187280800000004,0.2320409128826555,0.02759007487808637
361.9,5.8500000000000005,0.25565594399999997,0.25551973068101796,0.027580384784756922
361.9,6.1375,0.27979476000000003,0.2799700161270875,0.02758607853855861
361.9,6.425000000000002,0.305001984,0.3053678050910569,0.02751409695618984
361.9,6.7125,0.33217593600000006,0.3316890958993611,0.027610587752669037
361.9,7.0,0.358747056,0.3589098880414682,0.027477748285293018
363.15,0.1,3.41344728e-05,5.9620314153130405e-06,0.027569776334143755
363.15,0.3875000000000001,0.0009709425599999999,0.0010103748429999837,0.02748605323538175
363.15,0.675,0.0032879332800000004,0.0033400865612298464,0.027500310685478202
363.15,0.9625,0.006937492799999999,0.006986320127154222,0.027500281251423755
363.15,1.2500000000000002,0.011889060000000002,0.011938623936124701,0.027486816464936982
363.15,1.5375000000000003,0.0181806744,0.018184974054041528,0.02752140700988404
363.15,1.825,0.0256378704,0.02571187689097243,0.027559663100945975
363.15,2.1125000000000003,0.0344124504,0.03450447451446491,0.027341639128461877
363.15,2.4000000000000004,0.0443664744,0.04454664815950371,0.02759925902667883
363.15,2.6875000000000004,0.05555676000000001,0.0558211241952125,0.02756004084447683
363.15,2.9750000000000005,0.068348472,0.06830957658938817,0.027451213014944475
363.15,3.2625000000000006,0.08191812000000001,0.08199272981733997,0.027571901858550428
363.15,3.5500000000000003,0.096500544,0.09685045875206927,0.02752642971049715
363.15,3.8375,0.11271408000000001,0.11286188565340026,0.027507433441827087
363.15,4.125,0.129915312,0.1300054745435527,0.02759746869423786
363.15,4.4125000000000005,0.14833406400000002,0.14825912111353104,0.027397234960158896
363.15,4.7,0.167797056,0.16760023927109136,0.027540436748060438
363.15,4.9875,0.18807218400000003,0.18800584153378,0.02750657195034566
363.15,5.275,0.209304912,0.2094526160112791,0.027566596804215138
363.15,5.5625,0.23182948799999997,0.2319169959913835,0.027334286624328012
363.15,5.8500000000000005,0.25575307199999997,0.25537522520053946,0.027644977301750265
363.15,6.1375,0.27885995999999996,0.2798034160731162,0.027599230392684408
363.15,6.425000000000002,0.305399616,0.30517760246686715,0.027617657634375563
363.15,6.7125,0.330911904,0.3314737839888705,0.027727390118728667
363.15,7.0,0.35843971199999997,0.3586679658653539,0.027584435486138183


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/1dSobolNd147GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.23335526399999995,0.25159734570114944,0.05016433192530386
333.15,0.3875000000000001,0.62648472,0.6228451749080574,0.11193131461106666
333.15,0.675,0.7923045600000002,0.7948410039078845,0.11333828963273998
333.15,0.9625,0.86194032,0.8630022617834912,0.11363995899559523
333.15,1.2500000000000002,0.8927385599999998,0.8886726544916956,0.11463670090304486
333.15,1.5375000000000003,0.9012794400000002,0.8996385896867718,0.1149798511583253
333.15,1.825,0.9021276,0.9038863628660422,0.11501997364256053
333.15,2.1125000000000003,0.9014846400000001,0.9033881806405365,0.11507414480043746
333.15,2.4000000000000004,0.89888088,0.9005350222805916,0.11506946365947406
333.15,2.6875000000000004,0.89908608,0.8979506699481767,0.11500544641034995
333.15,2.9750000000000005,0.89794608,0.8965668012889815,0.11477448314840438
333.15,3.2625000000000006,0.89545632,0.8955140125274642,0.11397364728670432
333.15,3.5500000000000003,0.8922323999999999,0.893739633233389,0.11318105721930498
333.15,3.8375,0.8918083200000001,0.89127194704667,0.11307032163011294
333.15,4.125,0.8908142400000001,0.8889315771925119,0.11400025785511114
333.15,4.4125000000000005,0.88455792,0.8872323851046736,0.11497419451326119
333.15,4.7,0.8878319999999998,0.8858990201956051,0.11484151984978155
333.15,4.9875,0.8851415999999999,0.8844140457796461,0.11478448828470518
333.15,5.275,0.8830211999999998,0.8827382033572719,0.1150460310649007
333.15,5.5625,0.87968328,0.8812747438549298,0.11427490895019125
333.15,5.8500000000000005,0.8776996800000001,0.8801962618498905,0.1141063862165288
333.15,6.1375,0.8776814400000001,0.879112198505167,0.11423425350044478
333.15,6.425000000000002,0.8790175200000002,0.8777283173155035,0.11464021849881441
333.15,6.7125,0.87826512,0.8769855861979206,0.11339430489598079
333.15,7.0,0.87595776,0.8794125392319322,0.059638070415839094
334.4,0.1,0.23379940800000001,0.2515973505589967,0.05009940093863518
334.4,0.3875000000000001,0.62639352,0.6228451795643891,0.11194336236300581
334.4,0.675,0.79369536,0.7948410080942521,0.11329025184648549
334.4,0.9625,0.86308488,0.863002265257217,0.11366714261081726
334.4,1.2500000000000002,0.8927659199999999,0.8886726570584229,0.11459045770396946
334.4,1.5375000000000003,0.8982515999999999,0.8996385912323204,0.11492942176258929
334.4,1.825,0.9035320800000002,0.9038863633571242,0.11502000814200147
334.4,2.1125000000000003,0.9031946399999999,0.9033881801374637,0.11500025557034656
334.4,2.4000000000000004,0.90029904,0.9005350209157985,0.1150977873073449
334.4,2.6875000000000004,0.8999159999999999,0.8979506679179888,0.11499425165472063
334.4,2.9750000000000005,0.89620416,0.8965667988163902,0.11472680371677069
334.4,3.2625000000000006,0.89514168,0.8955140098513888,0.11406280386654934
334.4,3.5500000000000003,0.8918311199999999,0.8937396305739574,0.11326926897733822
334.4,3.8375,0.88916352,0.8912719445912594,0.11305667813568415
334.4,4.125,0.8885205599999999,0.8889315750878742,0.11400704878655436
334.4,4.4125000000000005,0.8895921600000001,0.8872323834410077,0.11502286383431407
334.4,4.7,0.8871936,0.8858990190215895,0.1148148394001417
334.4,4.9875,0.88395144,0.8844140450924175,0.11473833458777256
334.4,5.275,0.88047216,0.882738203116026,0.11498384028612728
334.4,5.5625,0.8816486399999999,0.8812747439938072,0.11424916258978689
334.4,5.8500000000000005,0.88206816,0.8801962622804822,0.11410120564879565
334.4,6.1375,0.87983832,0.8791121991311893,0.11422386669567096
334.4,6.425000000000002,0.87649584,0.8777283180442521,0.11472735118738965
334.4,6.7125,0.87649128,0.876985586948503,0.11336964225631621
334.4,7.0,0.87545616,0.8794125399413525,0.059679339793735166
335.65,0.1,0.233358,0.2515973554146963,0.05009172987903699
335.65,0.3875000000000001,0.62655768,0.6228451842196471,0.11196235553946422
335.65,0.675,0.79318008,0.7948410122802617,0.1133238151425204
335.65,0.9625,0.86510496,0.8630022687298691,0.11372305080526511
335.65,1.2500000000000002,0.8891452799999999,0.8886726596258661,0.11460095490418008
335.65,1.5375000000000003,0.9020592,0.8996385927778688,0.11493498303450617
335.65,1.825,0.9028617599999998,0.9038863638525015,0.11510655047529653
335.65,2.1125000000000003,0.9020546399999999,0.903388179633675,0.11496916563558915
335.65,2.4000000000000004,0.9021504,0.9005350195497527,0.11509361211236974
335.65,2.6875000000000004,0.89814672,0.8979506658831479,0.1150568378379099
335.65,2.9750000000000005,0.8946218399999999,0.8965667963461255,0.11466215518080958
335.65,3.2625000000000006,0.8948179199999999,0.8955140071746871,0.11404175652252081
335.65,3.5500000000000003,0.8909784000000001,0.8937396279141681,0.11323117698087763
335.65,3.8375,0.8899387200000001,0.8912719421365647,0.11307507209230033
335.65,4.125,0.8880326399999999,0.8889315729807311,0.11406811414924727
335.65,4.4125000000000005,0.8872209600000001,0.8872323817794894,0.11496599147415401
335.65,4.7,0.88536048,0.8858990178432788,0.11479757455908098
335.65,4.9875,0.8839149599999998,0.8844140444037571,0.11480094715827412
335.65,5.275,0.88392864,0.8827382028769278,0.11496270675292464
335.65,5.5625,0.88179,0.881274744131253,0.11422086826001068
335.65,5.8500000000000005,0.8797243199999999,0.8801962627107159,0.11414167796250826
335.65,6.1375,0.8805861599999999,0.8791121997579274,0.11417347619262097
335.65,6.425000000000002,0.8770749599999998,0.8777283187755063,0.11471373477157104
335.65,6.7125,0.8752737600000001,0.8769855877012331,0.11342841223885668
335.65,7.0,0.8753968799999999,0.8794125406507729,0.05962470242047453
336.9,0.1,0.233868264,0.2515973602714697,0.050175930245671706
336.9,0.3875000000000001,0.62703648,0.6228451888731154,0.11194599033866584
336.9,0.675,0.7920811199999999,0.7948410164655556,0.11329464480603914
336.9,0.9625,0.8649362399999999,0.8630022722028791,0.11368869767759325
336.9,1.2500000000000002,0.88623144,0.888672662193667,0.11460677752932551
336.9,1.5375000000000003,0.9015302399999999,0.8996385943219857,0.11492645221264515
336.9,1.825,0.9022644,0.9038863643428678,0.11505588993678147
336.9,2.1125000000000003,0.9007368,0.9033881791279177,0.11506049129665878
336.9,2.4000000000000004,0.9019862399999998,0.9005350181872862,0.11511811506141408
336.9,2.6875000000000004,0.9009191999999999,0.89795066385296,0.11502949681133051
336.9,2.9750000000000005,0.89644128,0.8965667938722814,0.11472958571402915
336.9,3.2625000000000006,0.8942570399999998,0.8955140044984328,0.11401364170572854
336.9,3.5500000000000003,0.8933541599999999,0.8937396252547365,0.11319154211799966
336.9,3.8375,0.8911106400000001,0.89127193968187,0.11305138239435265
336.9,4.125,0.8893641599999998,0.8889315708757356,0.11398035202226572
336.9,4.4125000000000005,0.8848953599999999,0.8872323801176131,0.11496308827855103
336.9,4.7,0.8885661600000001,0.8858990166689054,0.11484392938335818
336.9,4.9875,0.88325832,0.8844140437158127,0.11477245235889127
336.9,5.275,0.88426608,0.8827382026371137,0.1150575218569788
336.9,5.5625,0.8803535999999998,0.8812747442708463,0.11426655976766899
336.9,5.8500000000000005,0.8815802399999999,0.8801962631402338,0.11407191603911505
336.9,6.1375,0.8804995200000001,0.8791122003850236,0.1141650267187473
336.9,6.425000000000002,0.87964224,0.8777283195049709,0.114696924157627
336.9,6.7125,0.8750320799999999,0.8769855884525315,0.11342049865478819
336.9,7.0,0.8760307199999999,0.8794125413594774,0.059662493168289865
338.15,0.1,0.234555912,0.2515973651314646,0.050071159111502006
338.15,0.3875000000000001,0.62620656,0.6228451935283734,0.111892952407291
338.15,0.675,0.79318464,0.7948410206508494,0.1132749210045872
338.15,0.9625,0.8651688,0.8630022756751732,0.11367729922866122
338.15,1.2500000000000002,0.8898384,0.8886726647632578,0.11459984438010241
338.15,1.5375000000000003,0.9009283199999999,0.8996385958664603,0.11484588526776521
338.15,1.825,0.90314904,0.9038863648339499,0.11505470229651113
338.15,2.1125000000000003,0.9037053600000001,0.903388178624487,0.11501297152843017
338.15,2.4000000000000004,0.90025344,0.9005350168196297,0.11514132362480359
338.15,2.6875000000000004,0.8996469600000001,0.8979506618191928,0.11502994512380707
338.15,2.9750000000000005,0.8978731200000001,0.896566791400764,0.11469743016472185
338.15,3.2625000000000006,0.8959670399999998,0.8955140018219995,0.11399915781845013
338.15,3.5500000000000003,0.8919679199999999,0.8937396225963787,0.1131810265388066
338.15,3.8375,0.88930488,0.8912719372278912,0.11303366684859607
338.15,4.125,0.8866555200000001,0.8889315687689504,0.11395498499624174
338.15,4.4125000000000005,0.89049048,0.8872323784564526,0.11496976426577844
338.15,4.7,0.8837781600000001,0.885899015493816,0.11482277790903087
338.15,4.9875,0.8848999200000001,0.8844140430278682,0.11474079798496489
338.15,5.275,0.88214112,0.8827382023965836,0.11509362030696851
338.15,5.5625,0.8827384799999999,0.881274744408292,0.11427035966339802
338.15,5.8500000000000005,0.88082328,0.8801962635697517,0.11405956371964952
338.15,6.1375,0.87676944,0.8791122010099721,0.11422972398039512
338.15,6.425000000000002,0.87662352,0.8777283202347933,0.11473371482241504
338.15,6.7125,0.8782833600000002,0.8769855892056195,0.11338022635813239
338.15,7.0,0.87587112,0.8794125420681819,0.05965226909045975
339.4,0.1,0.234559104,0.2515973699889539,0.05017177342895575
339.4,0.3875000000000001,0.62530368,0.6228451981821996,0.1119528633184839
339.4,0.675,0.79349016,0.7948410248354274,0.11329546752123668
339.4,0.9625,0.86308944,0.8630022791481833,0.11371599772912251
339.4,1.2500000000000002,0.8907276000000001,0.888672667330343,0.11466025517703285
339.4,1.5375000000000003,0.8982060000000001,0.899638597411651,0.1149439661359068
339.4,1.825,0.90523752,0.9038863653264637,0.11506178035394907
339.4,2.1125000000000003,0.903108,0.9033881781214141,0.11507242319593874
339.4,2.4000000000000004,0.8995055999999999,0.9005350154559104,0.11508920493784505
339.4,2.6875000000000004,0.8997928800000001,0.897950659789363,0.11494946708630893
339.4,2.9750000000000005,0.8977408800000001,0.8965667889290676,0.11467974400596641
339.4,3.2625000000000006,0.89533776,0.8955139991452082,0.11404837851248073
339.4,3.5500000000000003,0.8938284,0.8937396199353365,0.11323815377804171
339.4,3.8375,0.8904357600000001,0.8912719347717648,0.11302939722996032
339.4,4.125,0.8907504000000002,0.8889315666628811,0.11398504729116131
339.4,4.4125000000000005,0.8882834399999999,0.8872323767924288,0.11498192050781493
339.4,4.7,0.8858392800000001,0.8858990143190846,0.11483147146406347
339.4,4.9875,0.88456704,0.884414042338492,0.11480221104539468
339.4,5.275,0.8812656,0.8827382021560536,0.1150659896245866
339.4,5.5625,0.8814525599999999,0.8812747445457377,0.11425908662177825
339.4,5.8500000000000005,0.88079136,0.8801962640010592,0.11407354832255164
339.4,6.1375,0.8801484,0.8791122016367102,0.11421821712250525
339.4,6.425000000000002,0.87864816,0.8777283209646158,0.11468448015126012
339.4,6.7125,0.87473112,0.8769855899551282,0.1133914698376123
339.4,7.0,0.87632712,0.8794125427776023,0.059636217285012214
340.65,0.1,0.23383223999999997,0.2515973748468011,0.050057356913835366
340.65,0.3875000000000001,0.62721432,0.6228452028367417,0.1118907027187875
340.65,0.675,0.7923,0.7948410290232267,0.11336672762289161
340.65,0.9625,0.86297544,0.8630022826244146,0.11369564987928157
340.65,1.2500000000000002,0.8918539200000001,0.8886726698992179,0.11459486736105956
340.65,1.5375000000000003,0.9000847200000001,0.8996385989579153,0.11491188027176734
340.65,1.825,0.9034773599999999,0.9038863658200513,0.11506331810578875
340.65,2.1125000000000003,0.9022826399999999,0.9033881776185203,0.11506233980253242
340.65,2.4000000000000004,0.9004039200000001,0.9005350140909384,0.1150133637446315
340.65,2.6875000000000004,0.90033096,0.8979506577572065,0.11506834406217471
340.65,2.9750000000000005,0.8980646400000001,0.8965667864559393,0.11466144358733099
340.65,3.2625000000000006,0.8923053599999999,0.8955139964704751,0.11400685541105257
340.65,3.5500000000000003,0.89153016,0.893739617275368,0.11322451355837339
340.65,3.8375,0.8928525600000001,0.8912719323170701,0.11299908303618873
340.65,4.125,0.89049048,0.8889315645546642,0.11398861194889702
340.65,4.4125000000000005,0.8863910400000001,0.8872323751273312,0.11503753172976688
340.65,4.7,0.8869017599999999,0.8858990131429215,0.11480824546598026
340.65,4.9875,0.8838784800000001,0.8844140416526951,0.1147907242650587
340.65,5.275,0.88278408,0.8827382019155235,0.1150164834444021
340.65,5.5625,0.88116984,0.8812747446846151,0.11420654495177443
340.65,5.8500000000000005,0.8808460799999999,0.8801962644298613,0.11410099083953355
340.65,6.1375,0.8814799200000001,0.8791122022634484,0.11419592306040803
340.65,6.425000000000002,0.8772983999999999,0.8777283216955121,0.11471791816335429
340.65,6.7125,0.8768652,0.8769855907067845,0.11338736108047133
340.65,7.0,0.87649128,0.8794125434859489,0.05962878019343751
341.9,0.1,0.23391204,0.2515973797039325,0.05009558081510641
341.9,0.3875000000000001,0.62606976,0.6228452074934314,0.11196079275937168
341.9,0.675,0.79376376,0.7948410332085205,0.11331927399110808
341.9,0.9625,0.8626288799999999,0.8630022860959929,0.11370067199507855
341.9,1.2500000000000002,0.890112,0.8886726724659452,0.11459142253508364
341.9,1.5375000000000003,0.8981603999999999,0.89963860050239,0.11492966985074364
341.9,1.825,0.9019315200000001,0.9038863663104176,0.11504641841721493
341.9,2.1125000000000003,0.90260184,0.9033881771149106,0.11495377530867548
341.9,2.4000000000000004,0.89917272,0.9005350127263243,0.11514999764033909
341.9,2.6875000000000004,0.9000756000000001,0.8979506557239761,0.11496349624201363
341.9,2.9750000000000005,0.8961266399999999,0.8965667839865695,0.11464844734568164
341.9,3.2625000000000006,0.89450328,0.8955139937955631,0.11399639956246144
341.9,3.5500000000000003,0.89188128,0.8937396146161154,0.11322926805782219
341.9,3.8375,0.89028528,0.8912719298613017,0.11303207827860395
341.9,4.125,0.89180376,0.8889315624511003,0.11404965711115972
341.9,4.4125000000000005,0.8851415999999999,0.887232373465097,0.11500953285979498
341.9,4.7,0.88602168,0.8858990119678322,0.11482604812256103
341.9,4.9875,0.88278408,0.8844140409640348,0.1147679542709014
341.9,5.275,0.88230072,0.8827382016735619,0.11502459032382784
341.9,5.5625,0.88249224,0.8812747448242084,0.11425205584218727
341.9,5.8500000000000005,0.8809236,0.8801962648600951,0.11409327199270897
341.9,6.1375,0.87844752,0.8791122028905446,0.11417307249593485
341.9,6.425000000000002,0.87876672,0.8777283224249766,0.11468424414207963
341.9,6.7125,0.8752692,0.8769855914587987,0.11339988182143544
341.9,7.0,0.8744529600000001,0.8794125441946533,0.059743390411488705
343.15,0.1,0.233353896,0.25159738456106384,0.05009649038178198
343.15,0.3875000000000001,0.6263570399999999,0.6228452121483314,0.11192283823706953
343.15,0.675,0.79204464,0.7948410373941723,0.11332693015865311
343.15,0.9625,0.8636776800000001,0.863002289568645,0.11365962790060714
343.15,1.2500000000000002,0.89048136,0.8886726750330304,0.1145675717930942
343.15,1.5375000000000003,0.8994052800000001,0.8996386020475806,0.11493832880472396
343.15,1.825,0.9037281599999999,0.9038863668018576,0.11499650707866911
343.15,2.1125000000000003,0.9026383200000001,0.9033881766096902,0.11504794952044382
343.15,2.4000000000000004,0.9025516800000001,0.9005350113631418,0.11507543218731796
343.15,2.6875000000000004,0.8966099999999999,0.8979506536914618,0.11500013999354036
343.15,2.9750000000000005,0.89470392,0.8965667815145152,0.11471663465288086
343.15,3.2625000000000006,0.89469024,0.8955139911170716,0.11403044740195711
343.15,3.5500000000000003,0.89354112,0.8937396119590104,0.1131873794102616
343.15,3.8375,0.8902533600000002,0.8912719274069648,0.11303781965608801
343.15,4.125,0.8884248000000001,0.8889315603468206,0.11398282257699509
343.15,4.4125000000000005,0.8885388000000001,0.8872323718014311,0.11505075867720346
343.15,4.7,0.8860764,0.8858990107952484,0.11474845502077567
343.15,4.9875,0.8840015999999999,0.8844140402768061,0.1147816313050496
343.15,5.275,0.8825196000000001,0.8827382014316001,0.11504915149153183
343.15,5.5625,0.8812929600000001,0.88127474496237,0.11427297767574711
343.15,5.8500000000000005,0.8809874400000001,0.8801962652910447,0.11410704100621541
343.15,6.1375,0.8774808000000001,0.8791122035176406,0.11414561691922563
343.15,6.425000000000002,0.8796103200000001,0.8777283231544412,0.11469023852960789
343.15,6.7125,0.8780371200000001,0.876985592210455,0.11343156407972453
343.15,7.0,0.8735455200000001,0.8794125449047896,0.05963326270687384
344.4,0.1,0.23443780800000003,0.2515973894189111,0.05010586667036905
344.4,0.3875000000000001,0.62574144,0.6228452168028735,0.11192588156148099
344.4,0.675,0.7922316,0.7948410415808979,0.11333560715298178
344.4,0.9625,0.86209992,0.8630022930395074,0.11365924331991108
344.4,1.2500000000000002,0.8932447200000001,0.8886726776033369,0.11465189796259052
344.4,1.5375000000000003,0.89819688,0.8996386035927711,0.1149543280356863
344.4,1.825,0.9035457600000001,0.9038863672943716,0.11505313171073679
344.4,2.1125000000000003,0.90323112,0.9033881761073332,0.11507496595304345
344.4,2.4000000000000004,0.90006648,0.9005350099974541,0.11505749646709332
344.4,2.6875000000000004,0.8989584,0.8979506516607371,0.11504013087604022
344.4,2.9750000000000005,0.8986619999999998,0.8965667790444294,0.11472148235016488
344.4,3.2625000000000006,0.8950048800000001,0.8955139884429649,0.11404765056911668
344.4,3.5500000000000003,0.89285712,0.8937396092968944,0.11320138287699258
344.4,3.8375,0.8917080000000001,0.891271924953344,0.11300534200788491
344.4,4.125,0.88888536,0.8889315582378878,0.11401063926489284
344.4,4.4125000000000005,0.8850686399999999,0.8872323701395548,0.11496499534973903
344.4,4.7,0.8825925600000001,0.8858990096183693,0.11472835473404651
344.4,4.9875,0.88361856,0.8844140395874299,0.11475333524012864
344.4,5.275,0.883158,0.8827382011925018,0.11502227140291171
344.4,5.5625,0.88268832,0.8812747450998157,0.11424576383013775
344.4,5.8500000000000005,0.87963768,0.8801962657216363,0.11412844695144268
344.4,6.1375,0.87878496,0.879112204143663,0.11420769230896394
344.4,6.425000000000002,0.8802031199999999,0.8777283238842636,0.1146819957972056
344.4,6.7125,0.87680136,0.8769855929624693,0.11339369346503553
344.4,7.0,0.87792312,0.879412545613494,0.0596699645137686
345.65,0.1,0.23455180799999997,0.2515973942764004,0.05010110840187519
345.65,0.3875000000000001,0.6265987199999999,0.6228452214599212,0.11192121211402103
345.65,0.675,0.79230912,0.7948410457658337,0.1133104325016658
345.65,0.9625,0.86324904,0.863002296514307,0.11363728699039452
345.65,1.2500000000000002,0.8900709600000001,0.8886726801672007,0.11462044112015349
345.65,1.5375000000000003,0.9007139999999999,0.89963860513653,0.11495240386392204
345.65,1.825,0.9034044,0.9038863677847377,0.11506250830765657
345.65,2.1125000000000003,0.9044668800000001,0.9033881755992493,0.11509314013568539
345.65,2.4000000000000004,0.9024057600000002,0.9005350086340926,0.11515031640930665
345.65,2.6875000000000004,0.9004176,0.897950649631265,0.11501767567815724
345.65,2.9750000000000005,0.89791416,0.8965667765698695,0.11468693982018258
345.65,3.2625000000000006,0.8935730400000002,0.8955139857662632,0.114022294200021
345.65,3.5500000000000003,0.89234184,0.8937396066381788,0.11329954836842815
345.65,3.8375,0.89162136,0.8912719224982913,0.11305964988105704
345.65,4.125,0.8904722399999999,0.8889315561325343,0.1139866873054449
345.65,4.4125000000000005,0.8863682399999999,0.887232368474815,0.1149741243794149
345.65,4.7,0.88435272,0.8858990084422063,0.11485694102376531
345.65,4.9875,0.8855155200000001,0.8844140388973378,0.11477286909068585
345.65,5.275,0.88458528,0.8827382009519719,0.11499675510118575
345.65,5.5625,0.8813932800000001,0.8812747452386932,0.11429058565796647
345.65,5.8500000000000005,0.87773616,0.8801962661504383,0.11408762987147691
345.65,6.1375,0.8790312000000001,0.8791122047689695,0.11414847867071078
345.65,6.425000000000002,0.8765414399999999,0.8777283246151598,0.11468939698596317
345.65,6.7125,0.8763636,0.8769855937141255,0.11340830812993005
345.65,7.0,0.8750594399999999,0.8794125463229144,0.0596306427524246
346.9,0.1,0.23433475199999995,0.2515973991349635,0.05001999199509862
346.9,0.3875000000000001,0.62630232,0.6228452261137474,0.11189475100547172
346.9,0.675,0.7911919199999999,0.7948410499525592,0.11332220677132394
346.9,0.9625,0.86270184,0.8630022999858853,0.11365749979534817
346.9,1.2500000000000002,0.8900846400000001,0.8886726827382232,0.11463031212630422
346.9,1.5375000000000003,0.8981102400000002,0.8996386066820785,0.11493186496837839
346.9,1.825,0.9038695200000002,0.9038863682779674,0.11499855581086854
346.9,2.1125000000000003,0.9036324000000002,0.903388175098861,0.11504394249579407
346.9,2.4000000000000004,0.9007276799999998,0.9005350072682258,0.11509358021901739
346.9,2.6875000000000004,0.8986665599999999,0.8979506475960661,0.11498705073422238
346.9,2.9750000000000005,0.89696568,0.8965667741001416,0.11473119076499759
346.9,3.2625000000000006,0.8952876000000001,0.8955139830901878,0.11403911757043383
346.9,3.5500000000000003,0.89375088,0.8937396039803579,0.11316064867205021
346.9,3.8375,0.8899524000000001,0.8912719200435967,0.11302160539950688
346.9,4.125,0.8889355200000001,0.888931554026465,0.11403224973226647
346.9,4.4125000000000005,0.88508688,0.8872323668111491,0.11497876486011173
346.9,4.7,0.8841064799999999,0.8858990072685486,0.11484553785711722
346.9,4.9875,0.88657344,0.8844140382101093,0.11472569250034517
346.9,5.275,0.8824876799999999,0.8827382007114418,0.11506278368708699
346.9,5.5625,0.8815072799999999,0.8812747453775707,0.11430448437353821
346.9,5.8500000000000005,0.8789354399999999,0.8801962665817459,0.11407885859142648
346.9,6.1375,0.8796012000000001,0.8791122053971393,0.11422650633202656
346.9,6.425000000000002,0.8782833600000002,0.8777283253446244,0.11471215812994082
346.9,6.7125,0.8755884,0.8769855944661398,0.11337932046334114
346.9,7.0,0.8771661599999999,0.8794125470305452,0.05965692871371302
348.15,0.1,0.234207984,0.2515974039917369,0.050169696160428434
348.15,0.3875000000000001,0.6256092000000001,0.6228452307679316,0.11195560414508104
348.15,0.675,0.7920902400000001,0.7948410541400006,0.1132711729145062
348.15,0.9625,0.86412456,0.8630023034588953,0.11367195691891212
348.15,1.2500000000000002,0.8904768000000001,0.8886726853045925,0.11468436232119973
348.15,1.5375000000000003,0.9013660800000002,0.8996386082272692,0.11489892811704444
348.15,1.825,0.9045352799999999,0.9038863687676179,0.11507698187258077
348.15,2.1125000000000003,0.9029484000000001,0.903388174591851,0.11507674570416442
348.15,2.4000000000000004,0.901968,0.9005350059023589,0.115133820925223
348.15,2.6875000000000004,0.9021184799999998,0.897950645567131,0.11500415153373766
348.15,2.9750000000000005,0.8971663199999999,0.8965667716254028,0.11473560592857082
348.15,3.2625000000000006,0.89396976,0.895513980414023,0.11403980725522501
348.15,3.5500000000000003,0.89279328,0.8937396013200315,0.1132274074660401
348.15,3.8375,0.8918219999999999,0.8912719175874702,0.11306612153569776
348.15,4.125,0.8905315199999999,0.8889315519200377,0.1140230447349354
348.15,4.4125000000000005,0.8874444,0.8872323651499887,0.11500824986759176
348.15,4.7,0.8847494399999999,0.8858990060938172,0.11480071470008262
348.15,4.9875,0.8850686399999999,0.8844140375207331,0.11477950535784413
348.15,5.275,0.8831762400000001,0.8827382004680483,0.11502262688267774
348.15,5.5625,0.8816486399999999,0.8812747455164481,0.1142398896221341
348.15,5.8500000000000005,0.87790032,0.8801962670109058,0.11415487415309036
348.15,6.1375,0.8797425600000001,0.8791122060231616,0.11415401353291318
348.15,6.425000000000002,0.8765232,0.877728326073731,0.11469975174388486
348.15,6.7125,0.87665544,0.8769855952170802,0.11338668334915485
348.15,7.0,0.87435264,0.8794125477396075,0.059615401144310645
349.4,0.1,0.23447246400000005,0.2515974088499421,0.050139711236806675
349.4,0.3875000000000001,0.62583264,0.6228452354239055,0.11189848162333979
349.4,0.675,0.79179384,0.7948410583267262,0.11334887620478942
349.4,0.9625,0.8629298400000001,0.863002306933695,0.11369685377958975
349.4,1.2500000000000002,0.8895465599999999,0.8886726878716777,0.11464833770501423
349.4,1.5375000000000003,0.89812392,0.8996386097746073,0.11494845042896834
349.4,1.825,0.9022142400000001,0.9038863692615634,0.11505073947556725
349.4,2.1125000000000003,0.9038968800000001,0.9033881740882412,0.11515659462514209
349.4,2.4000000000000004,0.90186312,0.9005350045382817,0.11507658949384694
349.4,2.6875000000000004,0.8996925599999999,0.8979506435328269,0.11498802384874669
349.4,2.9750000000000005,0.89593056,0.8965667691549591,0.11472396880615983
349.4,3.2625000000000006,0.8959852799999999,0.8955139777381265,0.11402328961847556
349.4,3.5500000000000003,0.89339064,0.8937395986589892,0.11316591918395853
349.4,3.8375,0.8911881600000001,0.8912719151320596,0.1130349023080321
349.4,4.125,0.8908689599999998,0.8889315498125366,0.11398647289475196
349.4,4.4125000000000005,0.88504128,0.8872323634870387,0.11498545846156719
349.4,4.7,0.88622232,0.8858990049165802,0.11475281269294876
349.4,4.9875,0.88542432,0.8844140368327886,0.11483370804349954
349.4,5.275,0.88334496,0.8827382002296659,0.11502211662096777
349.4,5.5625,0.8799295199999999,0.8812747456538939,0.11423137473360495
349.4,5.8500000000000005,0.8784110399999999,0.8801962674414975,0.11411552527452727
349.4,6.1375,0.8801256000000001,0.8791122066481102,0.11415593808800682
349.4,6.425000000000002,0.8771570399999999,0.877728326805701,0.11470563293618687
349.4,6.7125,0.8757936,0.8769855959683786,0.11341612793128854
349.4,7.0,0.8759075999999999,0.87941254844867,0.05959539579730089
350.65,0.1,0.23455180799999997,0.2515974137088631,0.05011309259097018
350.65,0.3875000000000001,0.62420016,0.6228452400809531,0.11196284012090472
350.65,0.675,0.7932530400000001,0.794841062512378,0.11330085670592574
350.65,0.9625,0.8647264800000001,0.8630023104049154,0.11368067243763508
350.65,1.2500000000000002,0.8904494399999999,0.8886726904419844,0.11461784073295561
350.65,1.5375000000000003,0.8998293599999998,0.899638611318724,0.1148817525793655
350.65,1.825,0.9021640800000001,0.9038863697540772,0.11504217996188615
350.65,2.1125000000000003,0.90386496,0.9033881735849895,0.11504881326402203
350.65,2.4000000000000004,0.90348648,0.9005350031736676,0.11512125331656958
350.65,2.6875000000000004,0.9002944799999999,0.8979506415029971,0.11497556977191273
350.65,2.9750000000000005,0.89795064,0.8965667666848733,0.11472462618320468
350.65,3.2625000000000006,0.8959716000000001,0.895513975062409,0.11401009260457018
350.65,3.5500000000000003,0.8940792000000001,0.8937395959997366,0.11319537253331209
350.65,3.8375,0.8919040799999998,0.8912719126780808,0.11304412211702888
350.65,4.125,0.8901165600000001,0.8889315477075411,0.11396445196881368
350.65,4.4125000000000005,0.88815576,0.8872323618233727,0.11500887234269506
350.65,4.7,0.8848041599999998,0.8858990037425647,0.11480299123632097
350.65,4.9875,0.8831260799999999,0.8844140361448442,0.11478363328058601
350.65,5.275,0.8823143999999999,0.8827381999884201,0.11499917499306175
350.65,5.5625,0.8821046399999999,0.8812747457927712,0.1143292719474236
350.65,5.8500000000000005,0.8809874400000001,0.8801962678720892,0.11414920028221842
350.65,6.1375,0.87937776,0.87911220727628,0.11418970965003053
350.65,6.425000000000002,0.8782149599999999,0.8777283275340918,0.11465824518535686
350.65,6.7125,0.8787028799999999,0.8769855967211087,0.11338582700502205
350.65,7.0,0.8771433599999999,0.8794125491577325,0.0595896753205597
351.9,0.1,0.23355818400000003,0.25159741856671036,0.05004905732977533
351.9,0.3875000000000001,0.62785272,0.6228452447340634,0.1119403105277965
351.9,0.675,0.79164792,0.7948410666980297,0.11327966400275354
351.9,0.9625,0.86369136,0.8630023138782833,0.11362324303385751
351.9,1.2500000000000002,0.8911608,0.8886726930105012,0.11461295009412775
351.9,1.5375000000000003,0.9012885599999999,0.8996386128639147,0.11489476661737276
351.9,1.825,0.901626,0.9038863702455173,0.11500539815404551
351.9,2.1125000000000003,0.90236928,0.9033881730788742,0.11510498381286546
351.9,2.4000000000000004,0.90123384,0.9005350018094115,0.11509005107331699
351.9,2.6875000000000004,0.8988307199999999,0.8979506394681561,0.11493712954413732
351.9,2.9750000000000005,0.89640936,0.8965667642133559,0.11464799274992897
351.9,3.2625000000000006,0.89447136,0.8955139723843651,0.11402996540971967
351.9,3.5500000000000003,0.8921184000000001,0.8937395933413789,0.11317234013574187
351.9,3.8375,0.8933860800000001,0.8912719102226703,0.11303919680565043
351.9,4.125,0.8882424,0.8889315456014717,0.11402983196440374
351.9,4.4125000000000005,0.8883928799999999,0.8872323601604227,0.11490638467720356
351.9,4.7,0.88443024,0.8858990025667596,0.11482390735419022
351.9,4.9875,0.88307136,0.8844140354561838,0.11474689969391033
351.9,5.275,0.8818219200000001,0.8827381997486059,0.11503113029193744
351.9,5.5625,0.87911328,0.8812747459309328,0.11430095977163214
351.9,5.8500000000000005,0.87787296,0.880196268301607,0.11411851292949352
351.9,6.1375,0.8780644800000001,0.8791122079015865,0.11421325567635326
351.9,6.425000000000002,0.8785204800000002,0.8777283282646301,0.1146924672451038
351.9,6.7125,0.8782605599999999,0.8769855974727649,0.11341122853533217
351.9,7.0,0.87617664,0.8794125498667948,0.05958117836402301
353.15,0.1,0.2342016,0.2515974234234838,0.05005650078080175
353.15,0.3875000000000001,0.62822664,0.6228452493893214,0.11196619394633026
353.15,0.675,0.7929155999999999,0.7948410708822498,0.1133074387582773
353.15,0.9625,0.8624510400000001,0.8630023173530829,0.11363964500968968
353.15,1.2500000000000002,0.8920955999999999,0.8886726955790182,0.1145743105401753
353.15,1.5375000000000003,0.899346,0.8996386144108949,0.11492139131483659
353.15,1.825,0.9006866399999999,0.9038863707340938,0.1150833012565477
353.15,2.1125000000000003,0.9019223999999999,0.903388172578128,0.11509460909126336
353.15,2.4000000000000004,0.90111984,0.9005350004442605,0.11507043705713042
353.15,2.6875000000000004,0.8996013600000001,0.8979506374372523,0.11500117814020387
353.15,2.9750000000000005,0.8945716800000001,0.8965667617404067,0.11468733085954032
353.15,3.2625000000000006,0.8962406400000001,0.8955139697111532,0.11403426527063765
353.15,3.5500000000000003,0.8932036799999997,0.8937395906828421,0.11317176336405896
353.15,3.8375,0.8905907999999999,0.8912719077694073,0.11301107939990619
353.15,4.125,0.89003448,0.8889315434954024,0.11399402818683047
353.15,4.4125000000000005,0.88847952,0.8872323584963988,0.11499592177188109
353.15,4.7,0.8868744000000002,0.8858990013938177,0.11473815069644654
353.15,4.9875,0.8839332,0.8844140347660917,0.11475705911740466
353.15,5.275,0.8828479199999999,0.8827381995059282,0.11496520975502254
353.15,5.5625,0.8810011200000001,0.8812747460676627,0.11427767430015212
353.15,5.8500000000000005,0.87785928,0.8801962687314828,0.11411593559854699
353.15,6.1375,0.8798793600000002,0.8791122085301143,0.11421733355293126
353.15,6.425000000000002,0.87735768,0.8777283289944526,0.1146443433449178
353.15,6.7125,0.8803308000000001,0.8769855982237054,0.11340277118172648
353.15,7.0,0.8750457599999999,0.8794125505754994,0.05962650420086236
354.4,0.1,0.234169224,0.2515974282809731,0.05015626004426944
354.4,0.3875000000000001,0.6273648,0.6228452540445794,0.11199707131234667
354.4,0.675,0.7921723199999999,0.7948410750689753,0.11329858995542677
354.4,0.9625,0.86373696,0.8630023208253771,0.11370194670481591
354.4,1.2500000000000002,0.8898110400000001,0.8886726981446716,0.11465248883329564
354.4,1.5375000000000003,0.9018266399999999,0.8996386159539379,0.1149033223028091
354.4,1.825,0.9036552,0.9038863712291132,0.11501789593952585
354.4,2.1125000000000003,0.9033633600000001,0.9033881720738024,0.11507383011210653
354.4,2.4000000000000004,0.90029904,0.9005349990794674,0.1150918751682531
354.4,2.6875000000000004,0.89909064,0.8979506354067066,0.11504477712952402
354.4,2.9750000000000005,0.8971115999999999,0.896566759269605,0.11468857396091649
354.4,3.2625000000000006,0.8937645599999998,0.8955139670335566,0.11402070949696967
354.4,3.5500000000000003,0.8929711199999999,0.8937395880203682,0.11317135968642343
354.4,3.8375,0.8907777600000002,0.8912719053125651,0.113100461786847
354.4,4.125,0.88997064,0.8889315413893331,0.11404210426038656
354.4,4.4125000000000005,0.8883928799999999,0.8872323568355963,0.11499605421474751
354.4,4.7,0.8872528799999999,0.885899000215865,0.11480200383810157
354.4,4.9875,0.8830211999999998,0.884414034079579,0.11477710577143978
354.4,5.275,0.8822688000000001,0.88273819926683,0.11507705567412355
354.4,5.5625,0.8827248000000001,0.8812747462079719,0.11421300402532503
354.4,5.8500000000000005,0.8809783199999999,0.8801962691624324,0.11408759902023585
354.4,6.1375,0.8792318400000001,0.8791122091557787,0.11422285873257512
354.4,6.425000000000002,0.8779687199999999,0.8777283297242751,0.11469452429463406
354.4,6.7125,0.87515064,0.8769855989753617,0.11342102868728265
354.4,7.0,0.8764274400000001,0.8794125512842039,0.059640960707950094
355.65,0.1,0.23420068800000002,0.25159743314061,0.05010768483296125
355.65,0.3875000000000001,0.6264983999999999,0.6228452587001952,0.11195957400109992
355.65,0.675,0.7937318399999999,0.7948410792549849,0.11334243324496845
355.65,0.9625,0.8615162399999999,0.8630023242973133,0.11365538899104038
355.65,1.2500000000000002,0.8915711999999999,0.8886727007131886,0.11463327427318729
355.65,1.5375000000000003,0.90245136,0.899638617501634,0.1149547410462962
355.65,1.825,0.90378744,0.9038863717191216,0.11503160886404352
355.65,2.1125000000000003,0.90236928,0.903388171568761,0.11507863250098248
355.65,2.4000000000000004,0.9024376800000001,0.9005349977146744,0.11506511339488247
355.65,2.6875000000000004,0.89810112,0.8979506333747291,0.11501848798228145
355.65,2.9750000000000005,0.8978685600000001,0.89656675679594,0.1146849487105204
355.65,3.2625000000000006,0.89465832,0.8955139643577497,0.11407097719128945
355.65,3.5500000000000003,0.8929802400000001,0.8937395853603998,0.1131962788958805
355.65,3.8375,0.89054064,0.89127190285966,0.11298910058454413
355.65,4.125,0.89014848,0.8889315392829058,0.11400197939201867
355.65,4.4125000000000005,0.8871479999999999,0.8872323551712146,0.11495558397829159
355.65,4.7,0.8871662400000001,0.8858989990407756,0.11482410367843075
355.65,4.9875,0.8836915200000002,0.8844140333916345,0.11473758881898989
355.65,5.275,0.8836641599999998,0.8827381990270159,0.11500148257223906
355.65,5.5625,0.88143432,0.8812747463461335,0.1142508670104992
355.65,5.8500000000000005,0.87782736,0.8801962695923082,0.1141498237927014
355.65,6.1375,0.87940056,0.8791122097825169,0.11423134515527535
355.65,6.425000000000002,0.8772983999999999,0.8777283304533816,0.11466995790163564
355.65,6.7125,0.8788031999999999,0.87698559972666,0.113399010210068
355.65,7.0,0.87665544,0.8794125519929084,0.05969765647835097
356.9,0.1,0.23418655200000005,0.251597437999889,0.05011896154716575
356.9,0.3875000000000001,0.62696808,0.622845263356885,0.11193978090212724
356.9,0.675,0.7938093599999999,0.7948410834417106,0.11329975044063445
356.9,0.9625,0.8635545599999999,0.8630023277724709,0.11370441046268585
356.9,1.2500000000000002,0.88976544,0.8886727032809897,0.11463878967994785
356.9,1.5375000000000003,0.89807376,0.8996386190436032,0.11489535908878762
356.9,1.825,0.9037008000000001,0.9038863722112774,0.11505046128468477
356.9,2.1125000000000003,0.90174,0.9033881710630036,0.11509944218092288
356.9,2.4000000000000004,0.8989036800000001,0.9005349963491653,0.11508910920668237
356.9,2.6875000000000004,0.8982607199999999,0.8979506313427515,0.1150058986125362
356.9,2.9750000000000005,0.8993870399999999,0.8965667543254964,0.11474367475084067
356.9,3.2625000000000006,0.8933176800000001,0.8955139616817638,0.11406463369651504
356.9,3.5500000000000003,0.8941703999999998,0.8937395827013261,0.11316541852883036
356.9,3.8375,0.8929893599999998,0.8912719004049653,0.113059990399118
356.9,4.125,0.8911152000000002,0.8889315371764784,0.11400537149844166
356.9,4.4125000000000005,0.8850276,0.8872323535079065,0.11493916138840099
356.9,4.7,0.8874170400000001,0.8858989978649705,0.11486787630028916
356.9,4.9875,0.8838784800000001,0.8844140327044059,0.11471563260520264
356.9,5.275,0.88128384,0.8827381987872017,0.11503110164665067
356.9,5.5625,0.88002072,0.8812747464850109,0.11417326472959544
356.9,5.8500000000000005,0.8803399199999999,0.8801962700228999,0.11413998674019991
356.9,6.1375,0.87883968,0.8791122104078233,0.11417642876374855
356.9,6.425000000000002,0.87627696,0.8777283311846359,0.11463542186234355
356.9,6.7125,0.8798337600000001,0.8769856004793901,0.11339136550249308
356.9,7.0,0.8769336000000001,0.8794125527026867,0.05958469981851837
358.15,0.1,0.23419932000000002,0.2515974428573783,0.05013385178480801
358.15,0.3875000000000001,0.62625672,0.6228452680117851,0.11195473585537
358.15,0.675,0.7934627999999999,0.7948410876255726,0.11332030215062686
358.15,0.9625,0.8632855199999999,0.8630023312429753,0.11367093902111962
358.15,1.2500000000000002,0.8895648,0.8886727058491487,0.11466174783469524
358.15,1.5375000000000003,0.9005042400000002,0.899638620587362,0.11492212521486517
358.15,1.825,0.9019862399999998,0.9038863727030754,0.11503046331269202
358.15,2.1125000000000003,0.9024012000000001,0.9033881705606467,0.11501336937493559
358.15,2.4000000000000004,0.90133872,0.9005349949840143,0.11508836961478068
358.15,2.6875000000000004,0.8979004799999999,0.897950629311132,0.11497736909687327
358.15,2.9750000000000005,0.8963911199999999,0.8965667518536209,0.11465238029119575
358.15,3.2625000000000006,0.89356392,0.8955139590047041,0.11405670626001357
358.15,3.5500000000000003,0.89083248,0.893739580040105,0.11317383993730377
358.15,3.8375,0.89027616,0.8912718979477651,0.11296167266087077
358.15,4.125,0.8878092000000001,0.8889315350725567,0.11403782582181896
358.15,4.4125000000000005,0.8874763200000002,0.8872323518449565,0.11495181081620466
358.15,4.7,0.8859624,0.8858989966891653,0.11480060709036646
358.15,4.9875,0.8837052,0.8844140320150297,0.1147182956590382
358.15,5.275,0.88243296,0.8827381985423765,0.11501214564716707
358.15,5.5625,0.8803125600000001,0.8812747466238884,0.1142337835702439
358.15,5.8500000000000005,0.8810376,0.8801962704545654,0.11418855166226986
358.15,6.1375,0.8803171200000002,0.8791122110352774,0.11410726830984051
358.15,6.425000000000002,0.8780416799999999,0.8777283319141004,0.11463974576617972
358.15,6.7125,0.8769244800000001,0.8769856012314043,0.11338143917460748
358.15,7.0,0.87418848,0.8794125534121071,0.05962527548232413
359.4,0.1,0.23397815999999996,0.2515974477170152,0.05013045991276403
359.4,0.3875000000000001,0.62553624,0.622845272667043,0.11192996341826289
359.4,0.675,0.79368168,0.794841091813014,0.11327936423272057
359.4,0.9625,0.86192208,0.8630023347163432,0.11369107678177674
359.4,1.2500000000000002,0.88790496,0.8886727084180235,0.11465203319059208
359.4,1.5375000000000003,0.8980190400000001,0.8996386221347001,0.1149204894251037
359.4,1.825,0.90328128,0.9038863731948734,0.11504006002342587
359.4,2.1125000000000003,0.9003491999999998,0.9033881700573949,0.11505485678956671
359.4,2.4000000000000004,0.9019908,0.9005349936219058,0.11507747638469164
359.4,2.6875000000000004,0.8986164,0.8979506272784387,0.11501302116541402
359.4,2.9750000000000005,0.89594424,0.8965667493819245,0.11467840940612217
359.4,3.2625000000000006,0.8939788799999999,0.8955139563305079,0.11399965067939587
359.4,3.5500000000000003,0.89351832,0.8937395773831789,0.11322240286734606
359.4,3.8375,0.88940064,0.8912718954945021,0.11308503906514583
359.4,4.125,0.8906136,0.8889315329625501,0.11400781725149395
359.4,4.4125000000000005,0.8884704000000002,0.8872323501798588,0.11500478544273066
359.4,4.7,0.88634544,0.8858989955144339,0.11483712307742033
359.4,4.9875,0.8821821599999999,0.8844140313263693,0.11476179526575482
359.4,5.275,0.88223232,0.8827381983025624,0.11501423220787138
359.4,5.5625,0.8810558399999999,0.88127474676205,0.11423881562572709
359.4,5.8500000000000005,0.8814252,0.8801962708837254,0.11407261584259756
359.4,6.1375,0.8802076799999999,0.8791122116605838,0.11418709027814435
359.4,6.425000000000002,0.8778319200000001,0.8777283326446387,0.11467504102311293
359.4,6.7125,0.87666,0.8769856019823448,0.11341022687861917
359.4,7.0,0.87686064,0.8794125541197377,0.05968635085897683
360.65,0.1,0.23334340799999997,0.25159745257414656,0.05014800477677139
360.65,0.3875000000000001,0.6265485599999999,0.6228452773230169,0.11192752773603988
360.65,0.675,0.7927377600000001,0.7948410960008134,0.11330496279646507
360.65,0.9625,0.86418384,0.863002338190785,0.11370167358078603
360.65,1.2500000000000002,0.88863,0.888672710983677,0.11463567745741331
360.65,1.5375000000000003,0.9017172,0.8996386236795328,0.11491839972192579
360.65,1.825,0.9009465600000001,0.9038863736859555,0.11504274953813286
360.65,2.1125000000000003,0.9020546399999999,0.9033881695514586,0.11505297055144287
360.65,2.4000000000000004,0.90127488,0.9005349922542493,0.11500706509632766
360.65,2.6875000000000004,0.8993870399999999,0.8979506252455662,0.1150260931264226
360.65,2.9750000000000005,0.8947312799999999,0.8965667469098701,0.11476010562943113
360.65,3.2625000000000006,0.8950824,0.8955139536529113,0.11405458860187553
360.65,3.5500000000000003,0.8922278399999999,0.8937395747244632,0.11322560165808299
360.65,3.8375,0.8917034399999999,0.8912718930405233,0.11305144928823796
360.65,4.125,0.88909512,0.8889315308593443,0.11401107581268428
360.65,4.4125000000000005,0.89073216,0.8872323485179826,0.11499342735528671
360.65,4.7,0.88558392,0.8858989943382707,0.11480125595569857
360.65,4.9875,0.88339968,0.8844140306369932,0.11475225371676724
360.65,5.275,0.8807731199999999,0.8827381980627482,0.1150981867492323
360.65,5.5625,0.8819313599999999,0.8812747468994957,0.11424353866807271
360.65,5.8500000000000005,0.87785472,0.8801962713136012,0.11417807875012795
360.65,6.1375,0.87726192,0.8791122122880378,0.11424539103830762
360.65,6.425000000000002,0.87746256,0.8777283333744612,0.1146108535773797
360.65,6.7125,0.8759304000000001,0.8769856027332852,0.11339269442058564
360.65,7.0,0.87685152,0.8794125548284423,0.05970098275318926
361.9,0.1,0.23388376799999996,0.2515974574337835,0.05022712414500254
361.9,0.3875000000000001,0.62589648,0.6228452819768431,0.11195869895906793
361.9,0.675,0.79274232,0.7948411001857493,0.11321619641525944
361.9,0.9625,0.86246472,0.8630023416616474,0.1137170715846132
361.9,1.2500000000000002,0.8899022400000002,0.8886727135532677,0.11466716650231741
361.9,1.5375000000000003,0.9012657600000001,0.8996386252257972,0.11494497850480775
361.9,1.825,0.90361872,0.9038863741784693,0.11504066749502638
361.9,2.1125000000000003,0.90476784,0.9033881690478489,0.11504564062813259
361.9,2.4000000000000004,0.90254256,0.9005349908889193,0.11501650849541058
361.9,2.6875000000000004,0.8997016800000001,0.8979506232141257,0.11502526880215133
361.9,2.9750000000000005,0.8986665599999999,0.8965667444372789,0.11469724410649056
361.9,3.2625000000000006,0.8956660799999998,0.8955139509782677,0.11405107206667513
361.9,3.5500000000000003,0.89340432,0.8937395720630631,0.11323757779135571
361.9,3.8375,0.8912292,0.8912718905851127,0.11304501509788752
361.9,4.125,0.8893641599999998,0.888931528752201,0.11402459951833015
361.9,4.4125000000000005,0.88508232,0.8872323468553904,0.11493118297905397
361.9,4.7,0.8858712,0.8858989931642551,0.11480923840330357
361.9,4.9875,0.88420224,0.8844140299497646,0.11477376020651278
361.9,5.275,0.8812884,0.8827381978222182,0.115005175962842
361.9,5.5625,0.8809281600000002,0.8812747470383732,0.11424977560400532
361.9,5.8500000000000005,0.88063176,0.8801962717427612,0.11420108022584519
361.9,6.1375,0.8782924799999999,0.8791122129154919,0.11413722391110219
361.9,6.425000000000002,0.8772208799999999,0.8777283341049995,0.11465370726148974
361.9,6.7125,0.8779824,0.8769856034852994,0.11340714975003001
361.9,7.0,0.8756978400000001,0.8794125555378627,0.05959819636749379
363.15,0.1,0.233642544,0.25159746229091484,0.05014315256199949
363.15,0.3875000000000001,0.62566848,0.6228452866331748,0.11192916345308264
363.15,0.675,0.7938048000000001,0.7948411043717589,0.1132689899842617
363.15,0.9625,0.8634952800000002,0.8630023451360891,0.11365091952281342
363.15,1.2500000000000002,0.89101944,0.8886727161210688,0.11457786790667182
363.15,1.5375000000000003,0.9031581599999999,0.8996386267695561,0.1149424737882217
363.15,1.825,0.9024650400000003,0.9038863746699094,0.11500440728994782
363.15,2.1125000000000003,0.901968,0.9033881685445971,0.11501689733096088
363.15,2.4000000000000004,0.8992821599999999,0.9005349895268108,0.11509629811571609
363.15,2.6875000000000004,0.8966555999999999,0.897950621183401,0.11499697044377112
363.15,2.9750000000000005,0.8992365600000002,0.8965667419664772,0.11472374813902605
363.15,3.2625000000000006,0.8949592799999999,0.8955139482998657,0.11400847652421432
363.15,3.5500000000000003,0.8907093600000001,0.8937395694057791,0.11319295348208117
363.15,3.8375,0.890112,0.8912718881300601,0.11306525578953351
363.15,4.125,0.8890996799999998,0.8889315266457738,0.11398945056774543
363.15,4.4125000000000005,0.88834272,0.8872323451924404,0.11501822335365315
363.15,4.7,0.8865050400000001,0.88589899198845,0.1147780096673946
363.15,4.9875,0.8858757599999999,0.8844140292639677,0.11475497927750797
363.15,5.275,0.8820955200000001,0.8827381975816881,0.11502077111232403
363.15,5.5625,0.8810102400000001,0.8812747471772505,0.11429834937867878
363.15,5.8500000000000005,0.8810786399999999,0.8801962721733528,0.11415857177425157
363.15,6.1375,0.8776586400000002,0.8791122135418722,0.1141742502605745
363.15,6.425000000000002,0.87832896,0.8777283348355378,0.11471540982104188
363.15,6.7125,0.87593496,0.8769856042369557,0.11338753838739929
363.15,7.0,0.87484056,0.8794125562465671,0.05964184890833832


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/1dSobolNd147Spline.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.23335526399999995,0.6291083519107317,0.05016433192530386
333.15,0.3875000000000001,0.62648472,0.6929178649436152,0.11193131461106666
333.15,0.675,0.7923045600000002,0.7596141985931675,0.11333828963273998
333.15,0.9625,0.86194032,0.8137560619033575,0.11363995899559523
333.15,1.2500000000000002,0.8927385599999998,0.8564254668813158,0.11463670090304486
333.15,1.5375000000000003,0.9012794400000002,0.888704425534173,0.1149798511583253
333.15,1.825,0.9021276,0.9116749498690593,0.11501997364256053
333.15,2.1125000000000003,0.9014846400000001,0.9264190518931057,0.11507414480043746
333.15,2.4000000000000004,0.89888088,0.9340187436134428,0.11506946365947406
333.15,2.6875000000000004,0.89908608,0.9355560370372016,0.11500544641034995
333.15,2.9750000000000005,0.89794608,0.9321129441715112,0.11477448314840438
333.15,3.2625000000000006,0.89545632,0.9247714770235039,0.11397364728670432
333.15,3.5500000000000003,0.8922323999999999,0.9146136476003095,0.11318105721930498
333.15,3.8375,0.8918083200000001,0.9027214679090587,0.11307032163011294
333.15,4.125,0.8908142400000001,0.8901769499568822,0.11400025785511114
333.15,4.4125000000000005,0.88455792,0.8780621057509105,0.11497419451326119
333.15,4.7,0.8878319999999998,0.867458947298274,0.11484151984978155
333.15,4.9875,0.8851415999999999,0.8594494866061038,0.11478448828470518
333.15,5.275,0.8830211999999998,0.85511573568153,0.1150460310649007
333.15,5.5625,0.87968328,0.8555397065316834,0.11427490895019125
333.15,5.8500000000000005,0.8776996800000001,0.8618034111636947,0.1141063862165288
333.15,6.1375,0.8776814400000001,0.8749888615846946,0.11423425350044478
333.15,6.425000000000002,0.8790175200000002,0.8961780698018136,0.11464021849881441
333.15,6.7125,0.87826512,0.9264530478221819,0.11339430489598079
333.15,7.0,0.87595776,0.9586810704276343,0.059638070415839094
334.4,0.1,0.23379940800000001,0.5951132641248069,0.05009940093863518
334.4,0.3875000000000001,0.62639352,0.6651237897687596,0.11194336236300581
334.4,0.675,0.79369536,0.7385893198119003,0.11329025184648549
334.4,0.9625,0.86308488,0.7985542536828305,0.11366714261081726
334.4,1.2500000000000002,0.8927659199999999,0.846158477926659,0.11459045770396946
334.4,1.5375000000000003,0.8982515999999999,0.8825418790884939,0.11492942176258929
334.4,1.825,0.9035320800000002,0.9088443437134449,0.11502000814200147
334.4,2.1125000000000003,0.9031946399999999,0.9262057583466207,0.11500025557034656
334.4,2.4000000000000004,0.90029904,0.9357660095331308,0.1150977873073449
334.4,2.6875000000000004,0.8999159999999999,0.9386649838180838,0.11499425165472063
334.4,2.9750000000000005,0.89620416,0.9360425677465875,0.11472680371677069
334.4,3.2625000000000006,0.89514168,0.9290386478637525,0.11406280386654934
334.4,3.5500000000000003,0.8918311199999999,0.918793110714687,0.11326926897733822
334.4,3.8375,0.88916352,0.9064458428445004,0.11305667813568415
334.4,4.125,0.8885205599999999,0.8931367307983008,0.11400704878655436
334.4,4.4125000000000005,0.8895921600000001,0.8800056611211979,0.11502286383431407
334.4,4.7,0.8871936,0.8681925203583003,0.1148148394001417
334.4,4.9875,0.88395144,0.8588371950547171,0.11473833458777256
334.4,5.275,0.88047216,0.8530795717555572,0.11498384028612728
334.4,5.5625,0.8816486399999999,0.8520595370059293,0.11424916258978689
334.4,5.8500000000000005,0.88206816,0.8569169773509426,0.11410120564879565
334.4,6.1375,0.87983832,0.8687917793357062,0.11422386669567096
334.4,6.425000000000002,0.87649584,0.8888238295053291,0.11472735118738965
334.4,6.7125,0.87649128,0.9181530144049196,0.11336964225631621
334.4,7.0,0.87545616,0.9498056064975932,0.059679339793735166
335.65,0.1,0.233358,0.56649264197871,0.05009172987903699
335.65,0.3875000000000001,0.62655768,0.6417093610014812,0.11196235553946422
335.65,0.675,0.79318008,0.7208600317204416,0.1133238151425204
335.65,0.9625,0.86510496,0.7857177026437308,0.11372305080526511
335.65,1.2500000000000002,0.8891452799999999,0.8374706544817729,0.11460095490418008
335.65,1.5375000000000003,0.9020592,0.8773071679449926,0.11493498303450617
335.65,1.825,0.9028617599999998,0.9064155237438142,0.11510655047529653
335.65,2.1125000000000003,0.9020546399999999,0.9259840025886622,0.11496916563558915
335.65,2.4000000000000004,0.9021504,0.9372008851899613,0.11509361211236974
335.65,2.6875000000000004,0.89814672,0.9412544522581353,0.1150568378379099
335.65,2.9750000000000005,0.8946218399999999,0.9393329845036086,0.11466215518080958
335.65,3.2625000000000006,0.8948179199999999,0.9326247626368059,0.11404175652252081
335.65,3.5500000000000003,0.8909784000000001,0.9223180673681519,0.11323117698087763
335.65,3.8375,0.8899387200000001,0.9096011794080705,0.11307507209230033
335.65,4.125,0.8880326399999999,0.8956623794669863,0.11406811414924727
335.65,4.4125000000000005,0.8872209600000001,0.8816899482553235,0.11496599147415401
335.65,4.7,0.88536048,0.8688721664835066,0.11479757455908098
335.65,4.9875,0.8839149599999998,0.8583973148619604,0.11480094715827412
335.65,5.275,0.88392864,0.8514536741011086,0.11496270675292464
335.65,5.5625,0.88179,0.849229524911376,0.11422086826001068
335.65,5.8500000000000005,0.8797243199999999,0.8529131480031872,0.11414167796250826
335.65,6.1375,0.8805861599999999,0.8636928240869662,0.11417347619262097
335.65,6.425000000000002,0.8770749599999998,0.8827568338731379,0.11471373477157104
335.65,6.7125,0.8752737600000001,0.911293458072126,0.11342841223885668
335.65,7.0,0.8753968799999999,0.9424625577088876,0.05962470242047453
336.9,0.1,0.233868264,0.5434587414230148,0.050175930245671706
336.9,0.3875000000000001,0.62703648,0.6228458836983275,0.11194599033866584
336.9,0.675,0.7920811199999999,0.7065533400377351,0.11329464480603914
336.9,0.9625,0.8649362399999999,0.7753357367759085,0.11368869767759325
336.9,1.2500000000000002,0.88623144,0.8304198080609058,0.11460677752932551
336.9,1.5375000000000003,0.9015302399999999,0.8730322880407843,0.11492645221264515
336.9,1.825,0.9022644,0.9043999108636019,0.11505588993678147
336.9,2.1125000000000003,0.9007368,0.9257494106774159,0.11506049129665878
336.9,2.4000000000000004,0.9019862399999998,0.9383075216302846,0.11511811506141408
336.9,2.6875000000000004,0.9009191999999999,0.9433009778702656,0.11502949681133051
336.9,2.9750000000000005,0.89644128,0.9419565135454157,0.11472958571402915
336.9,3.2625000000000006,0.8942570399999998,0.9355008628037935,0.11401364170572854
336.9,3.5500000000000003,0.8933541599999999,0.9251607597934566,0.11319154211799966
336.9,3.8375,0.8911106400000001,0.9121629386624622,0.11305138239435265
336.9,4.125,0.8893641599999998,0.8977341335588683,0.11398035202226572
336.9,4.4125000000000005,0.8848953599999999,0.8831010786307327,0.11496308827855103
336.9,4.7,0.8885661600000001,0.8694905080261127,0.11484392938335818
336.9,4.9875,0.88325832,0.8581291558930667,0.11477245235889127
336.9,5.275,0.88426608,0.8502437563796514,0.1150575218569788
336.9,5.5625,0.8803535999999998,0.8470610436339252,0.11426655976766899
336.9,5.8500000000000005,0.8815802399999999,0.8498077518039457,0.11407191603911505
336.9,6.1375,0.8804995200000001,0.8597106150377704,0.1141650267187473
336.9,6.425000000000002,0.87964224,0.8779963674834571,0.114696924157627
336.9,6.7125,0.8750320799999999,0.9058917432890633,0.11342049865478819
336.9,7.0,0.8760307199999999,0.9366654805085249,0.059662493168289865
338.15,0.1,0.234555912,0.5256167808883225,0.050071159111502006
338.15,0.3875000000000001,0.62620656,0.6082084606330884,0.111892952407291
338.15,0.675,0.79318464,0.6954210255331507,0.1132749210045872
338.15,0.9625,0.8651688,0.7672265118555948,0.11367729922866122
338.15,1.2500000000000002,0.8898384,0.8248807417129705,0.11459984438010241
338.15,1.5375000000000003,0.9009283199999999,0.8696395372178273,0.11484588526776521
338.15,1.825,0.90314904,0.9027587204827151,0.11505470229651113
338.15,2.1125000000000003,0.9037053600000001,0.9254941136201831,0.11501297152843017
338.15,2.4000000000000004,0.90025344,0.9391015387427816,0.11514132362480359
338.15,2.6875000000000004,0.8996469600000001,0.9448368179630608,0.11502994512380707
338.15,2.9750000000000005,0.8978731200000001,0.9439557733935685,0.11469743016472185
338.15,3.2625000000000006,0.8959670399999998,0.9377142271468566,0.11399915781845013
338.15,3.5500000000000003,0.8919679199999999,0.9273680013354731,0.1131810265388066
338.15,3.8375,0.88930488,0.9141729180719691,0.11303366684859607
338.15,4.125,0.8866555200000001,0.8993847994688932,0.11395498499624174
338.15,4.4125000000000005,0.89049048,0.8842594676387954,0.11496976426577844
338.15,4.7,0.8837781600000001,0.8700527446942254,0.11482277790903087
338.15,4.9875,0.8848999200000001,0.8580204527477332,0.11474079798496489
338.15,5.275,0.88214112,0.8494184139118682,0.11509362030696851
338.15,5.5625,0.8827384799999999,0.8455024502991801,0.11427035966339802
338.15,5.8500000000000005,0.88082328,0.847528384022219,0.11405956371964952
338.15,6.1375,0.87676944,0.856752037193534,0.11422972398039512
338.15,6.425000000000002,0.87662352,0.8744292319256752,0.11473371482241504
338.15,6.7125,0.8782833600000002,0.901815790331192,0.11338022635813239
338.15,7.0,0.87587112,0.932268164060312,0.05965226909045975
339.4,0.1,0.234559104,0.5125719788052343,0.05017177342895575
339.4,0.3875000000000001,0.62530368,0.597472194579553,0.1119528633184839
339.4,0.675,0.79349016,0.6872148689760569,0.11329546752123668
339.4,0.9625,0.86308944,0.7612081836590183,0.11371599772912251
339.4,1.2500000000000002,0.8907276000000001,0.8207282584868784,0.11466025517703285
339.4,1.5375000000000003,0.8982060000000001,0.8670512133180783,0.1149439661359068
339.4,1.825,0.90523752,0.90145316801106,0.11506178035394907
339.4,2.1125000000000003,0.903108,0.925210242424264,0.11507242319593874
339.4,2.4000000000000004,0.8995055999999999,0.9395985564161323,0.11508920493784505
339.4,2.6875000000000004,0.8997928800000001,0.9458942298451068,0.11494946708630893
339.4,2.9750000000000005,0.8977408800000001,0.9453733825696271,0.11467974400596641
339.4,3.2625000000000006,0.89533776,0.939312134448136,0.11404837851248073
339.4,3.5500000000000003,0.8938284,0.9289866053390744,0.11323815377804171
339.4,3.8375,0.8904357600000001,0.9156729151008837,0.11302939722996032
339.4,4.125,0.8907504000000002,0.9006471835920051,0.11398504729116131
339.4,4.4125000000000005,0.8882834399999999,0.8851855306708805,0.11498192050781493
339.4,4.7,0.8858392800000001,0.8705640761959504,0.11483147146406347
339.4,4.9875,0.88456704,0.8580589400256567,0.11480221104539468
339.4,5.275,0.8812656,0.8489462420184406,0.1150659896245866
339.4,5.5625,0.8814525599999999,0.8445021020327438,0.11425908662177825
339.4,5.8500000000000005,0.88079136,0.8460026399270069,0.11407354832255164
339.4,6.1375,0.8801484,0.8547239755596718,0.11421821712250525
339.4,6.425000000000002,0.87864816,0.8719422287891804,0.11468448015126012
339.4,6.7125,0.87473112,0.8989335194739725,0.1133914698376123
339.4,7.0,0.87632712,0.929124397528055,0.059636217285012214
340.65,0.1,0.23383223999999997,0.5039295536043511,0.050057356913835366
340.65,0.3875000000000001,0.62721432,0.5903121883115117,0.1118907027187875
340.65,0.675,0.7923,0.6816866511358235,0.11336672762289161
340.65,0.9625,0.86297544,0.7570989079624093,0.11369564987928157
340.65,1.2500000000000002,0.8918539200000001,0.8178371614315426,0.11459486736105956
340.65,1.5375000000000003,0.9000847200000001,0.865189614183496,0.11491188027176734
340.65,1.825,0.9034773599999999,0.9004444688585441,0.11506331810578875
340.65,2.1125000000000003,0.9022826399999999,0.92488992809696,0.11506233980253242
340.65,2.4000000000000004,0.9004039200000001,0.9398141945390177,0.1150133637446315
340.65,2.6875000000000004,0.90033096,0.9465054708249899,0.11506834406217471
340.65,2.9750000000000005,0.8980646400000001,0.9462519595951504,0.11466144358733099
340.65,3.2625000000000006,0.8923053599999999,0.9403418634897737,0.11400685541105257
340.65,3.5500000000000003,0.89153016,0.9300633851491322,0.11322451355837339
340.65,3.8375,0.8928525600000001,0.9167047272134997,0.11299908303618873
340.65,4.125,0.89049048,0.9015540923231505,0.11398861194889702
340.65,4.4125000000000005,0.8863910400000001,0.8858996831183574,0.11503753172976688
340.65,4.7,0.8869017599999999,0.8710297022393937,0.11480824546598026
340.65,4.9875,0.8838784800000001,0.8582323523265342,0.1147907242650587
340.65,5.275,0.88278408,0.8487958360200512,0.1150164834444021
340.65,5.5625,0.88116984,0.8440083559602186,0.11420654495177443
340.65,5.8500000000000005,0.8808460799999999,0.8451581147873103,0.11410099083953355
340.65,6.1375,0.8814799200000001,0.8535333151415995,0.11419592306040803
340.65,6.425000000000002,0.8772983999999999,0.8704221596633605,0.11471791816335429
340.65,6.7125,0.8768652,0.8971128509928655,0.11338736108047133
340.65,7.0,0.87649128,0.9270879700755608,0.05962878019343751
341.9,0.1,0.23391204,0.4992947237162741,0.05009558081510641
341.9,0.3875000000000001,0.62606976,0.5864035446027532,0.11196079275937168
341.9,0.675,0.79376376,0.67858815278182,0.11331927399110808
341.9,0.9625,0.8626288799999999,0.7547168405419982,0.11370067199507855
341.9,1.2500000000000002,0.890112,0.8160822535958753,0.11459142253508364
341.9,1.5375000000000003,0.8981603999999999,0.8639770376560385,0.11492966985074364
341.9,1.825,0.9019315200000001,0.8996938384350748,0.11504641841721493
341.9,2.1125000000000003,0.90260184,0.9245253016455718,0.11495377530867548
341.9,2.4000000000000004,0.89917272,0.939764073000117,0.11514999764033909
341.9,2.6875000000000004,0.9000756000000001,0.9467027982112973,0.11496349624201363
341.9,2.9750000000000005,0.8961266399999999,0.9466341229916994,0.11464844734568164
341.9,3.2625000000000006,0.89450328,0.940850693053911,0.11399639956246144
341.9,3.5500000000000003,0.89188128,0.9306451541105188,0.11322926805782219
341.9,3.8375,0.89028528,0.9173101518741111,0.11303207827860395
341.9,4.125,0.89180376,0.9021383320572742,0.11404965711115972
341.9,4.4125000000000005,0.8851415999999999,0.8864223403725958,0.11500953285979498
341.9,4.7,0.88602168,0.8714548225326626,0.11482604812256103
341.9,4.9875,0.88278408,0.8585284242500621,0.1147679542709014
341.9,5.275,0.88230072,0.8489357912373816,0.11502459032382784
341.9,5.5625,0.88249224,0.8439695692072084,0.11425205584218727
341.9,5.8500000000000005,0.8809236,0.8449224038721295,0.11409327199270897
341.9,6.1375,0.87844752,0.853086940944732,0.11417307249593485
341.9,6.425000000000002,0.87876672,0.8697558261376038,0.11468424414207963
341.9,6.7125,0.8752692,0.8962217051633311,0.11339988182143544
341.9,7.0,0.8744529600000001,0.9260126708666362,0.059743390411488705
343.15,0.1,0.233353896,0.4982727075716044,0.05009649038178198
343.15,0.3875000000000001,0.6263570399999999,0.5854213662270685,0.11192283823706953
343.15,0.675,0.79204464,0.6776711546834148,0.11332693015865311
343.15,0.9625,0.8636776800000001,0.7538801371740137,0.11365962790060714
343.15,1.2500000000000002,0.89048136,0.815338338028789,0.1145675717930942
343.15,1.5375000000000003,0.8994052800000001,0.863335781577663,0.11493832880472396
343.15,1.825,0.9037281599999999,0.8991624921505591,0.11499650707866911
343.15,2.1125000000000003,0.9026383200000001,0.9241084940774007,0.11504794952044382
343.15,2.4000000000000004,0.9025516800000001,0.9394638116881114,0.11507543218731796
343.15,2.6875000000000004,0.8966099999999999,0.9465184693126147,0.11500013999354036
343.15,2.9750000000000005,0.89470392,0.9465624912808323,0.11471663465288086
343.15,3.2625000000000006,0.89469024,0.9408859019226887,0.11403044740195711
343.15,3.5500000000000003,0.89354112,0.9307787255681073,0.1131873794102616
343.15,3.8375,0.8902533600000002,0.9175309865470104,0.11303781965608801
343.15,4.125,0.8884248000000001,0.9024327091893221,0.11398282257699509
343.15,4.4125000000000005,0.8885388000000001,0.886773917824965,0.11505075867720346
343.15,4.7,0.8860764,0.8718446367838625,0.11474845502077567
343.15,4.9875,0.8840015999999999,0.8589348903959384,0.1147816313050496
343.15,5.275,0.8825196000000001,0.8493347029911149,0.11504915149153183
343.15,5.5625,0.8812929600000001,0.8443340988993161,0.11427297767574711
343.15,5.8500000000000005,0.8809874400000001,0.845223102450465,0.11410704100621541
343.15,6.1375,0.8774808000000001,0.8532917379744847,0.11414561691922563
343.15,6.425000000000002,0.8796103200000001,0.869830029801299,0.11469023852960789
343.15,6.7125,0.8780371200000001,0.8961280022608301,0.11343156407972453
343.15,7.0,0.8735455200000001,0.9257522890650881,0.05963326270687384
344.4,0.1,0.23443780800000003,0.5004687236009432,0.05010586667036905
344.4,0.3875000000000001,0.62574144,0.5870407559582462,0.11192588156148099
344.4,0.675,0.7922316,0.6786874376099777,0.11333560715298178
344.4,0.9625,0.86209992,0.7544069536346867,0.11365924331991108
344.4,1.2500000000000002,0.8932447200000001,0.8154802177791958,0.11465189796259052
344.4,1.5375000000000003,0.89819688,0.8631881437903273,0.1149543280356863
344.4,1.825,0.9035457600000001,0.8988116454149038,0.11505313171073679
344.4,2.1125000000000003,0.90323112,0.9236316363997475,0.11507496595304345
344.4,2.4000000000000004,0.90006648,0.9389290304916814,0.11505749646709332
344.4,2.6875000000000004,0.8989584,0.9459847414375286,0.11504013087604022
344.4,2.9750000000000005,0.8986619999999998,0.9460796829841098,0.11472148235016488
344.4,3.2625000000000006,0.8950048800000001,0.9404947688782495,0.11404765056911668
344.4,3.5500000000000003,0.89285712,0.9305109128667691,0.11320138287699258
344.4,3.8375,0.8917080000000001,0.9174090286964913,0.11300534200788491
344.4,4.125,0.88888536,0.9024700301142388,0.11401063926489284
344.4,4.4125000000000005,0.8850686399999999,0.8869748308668347,0.11496499534973903
344.4,4.7,0.8825925600000001,0.8722043447011002,0.11472835473404651
344.4,4.9875,0.88361856,0.859439485363859,0.11475333524012864
344.4,5.275,0.883158,0.8499611666019329,0.11502227140291171
344.4,5.5625,0.88268832,0.8450503021621448,0.11424576383013775
344.4,5.8500000000000005,0.87963768,0.8459878057913174,0.11412844695144268
344.4,6.1375,0.87878496,0.8540545912362727,0.11420769230896394
344.4,6.425000000000002,0.8802031199999999,0.870531572243834,0.1146819957972056
344.4,6.7125,0.87680136,0.8966996625608229,0.11339369346503553
344.4,7.0,0.87792312,0.9261606138347233,0.0596699645137686
345.65,0.1,0.23455180799999997,0.5054879902348914,0.05010110840187519
345.65,0.3875000000000001,0.6265987199999999,0.5909368165700766,0.11192121211402103
345.65,0.675,0.79230912,0.681388782330878,0.1133104325016658
345.65,0.9625,0.86324904,0.7561154457002466,0.11363728699039452
345.65,1.2500000000000002,0.8900709600000001,0.8163826958960085,0.11462044112015349
345.65,1.5375000000000003,0.9007139999999999,0.8634564221359894,0.11495240386392204
345.65,1.825,0.9034044,0.8986025136380155,0.11506250830765657
345.65,2.1125000000000003,0.9044668800000001,0.9230868596199127,0.11509314013568539
345.65,2.4000000000000004,0.9024057600000002,0.9381753492995074,0.11515031640930665
345.65,2.6875000000000004,0.9004176,0.9451338718946252,0.11501767567815724
345.65,2.9750000000000005,0.89791416,0.9452283166230916,0.11468693982018258
345.65,3.2625000000000006,0.8935730400000002,0.9397245727027337,0.114022294200021
345.65,3.5500000000000003,0.89234184,0.9298885293513768,0.11329954836842815
345.65,3.8375,0.89162136,0.9169860757868472,0.11305964988105704
345.65,4.125,0.8904722399999999,0.902283101226971,0.1139866873054449
345.65,4.4125000000000005,0.8863682399999999,0.8870454948895738,0.1149741243794149
345.65,4.7,0.88435272,0.872539145992482,0.11485694102376531
345.65,4.9875,0.8855155200000001,0.8600299437535212,0.11477286909068585
345.65,5.275,0.88458528,0.8507837773905177,0.11499675510118575
345.65,5.5625,0.8813932800000001,0.8460665361212977,0.11429058565796647
345.65,5.8500000000000005,0.87773616,0.8471441091636867,0.11408762987147691
345.65,6.1375,0.8790312000000001,0.855282385735511,0.11414847867071078
345.65,6.425000000000002,0.8765414399999999,0.871747255054597,0.11468939698596317
345.65,6.7125,0.8763636,0.8978046063387699,0.11340830812993005
345.65,7.0,0.8750594399999999,0.9270914343393482,0.0596306427524246
346.9,0.1,0.23433475199999995,0.5129357259040505,0.05001999199509862
346.9,0.3875000000000001,0.62630232,0.5967846508363485,0.11189475100547172
346.9,0.675,0.7911919199999999,0.6855269696154845,0.11332220677132394
346.9,0.9625,0.86270184,0.7588237691469232,0.11365749979534817
346.9,1.2500000000000002,0.8900846400000001,0.8179205754281395,0.11463031212630422
346.9,1.5375000000000003,0.8981102400000002,0.8640629144566074,0.11493186496837839
346.9,1.825,0.9038695200000002,0.898496312229802,0.11499855581086854
346.9,2.1125000000000003,0.9036324000000002,0.9224662947451977,0.11504394249579407
346.9,2.4000000000000004,0.9007276799999998,0.9372183880002691,0.11509358021901739
346.9,2.6875000000000004,0.8986665599999999,0.9439981179924911,0.11498705073422238
346.9,2.9750000000000005,0.89696568,0.9440510107193373,0.11473119076499759
346.9,3.2625000000000006,0.8952876000000001,0.9386225921782831,0.11403911757043383
346.9,3.5500000000000003,0.89375088,0.9289583883668031,0.11316064867205021
346.9,3.8375,0.8899524000000001,0.9163039252823714,0.11302160539950688
346.9,4.125,0.8889355200000001,0.9019047289224631,0.11403224973226647
346.9,4.4125000000000005,0.88508688,0.8870063252845524,0.11497876486011173
346.9,4.7,0.8841064799999999,0.8728542403661137,0.11484553785711722
346.9,4.9875,0.88657344,0.860694000164622,0.11472569250034517
346.9,5.275,0.8824876799999999,0.8517711306775517,0.11506278368708699
346.9,5.5625,0.8815072799999999,0.8473311579023773,0.11430448437353821
346.9,5.8500000000000005,0.8789354399999999,0.8486196078365736,0.11407885859142648
346.9,6.1375,0.8796012000000001,0.856882006477615,0.11422650633202656
346.9,6.425000000000002,0.8782833600000002,0.8733638798229765,0.11471215812994082
346.9,6.7125,0.8755884,0.8993107538701317,0.11337932046334114
346.9,7.0,0.8771661599999999,0.9283985397427696,0.05965692871371302
348.15,0.1,0.234207984,0.5224171490390211,0.050169696160428434
348.15,0.3875000000000001,0.6256092000000001,0.6042593615308522,0.11195560414508104
348.15,0.675,0.7920902400000001,0.6908537802331665,0.1132711729145062
348.15,0.9625,0.86412456,0.762350079750946,0.11367195691891212
348.15,1.2500000000000002,0.8904768000000001,0.8199686594245008,0.11468436232119973
348.15,1.5375000000000003,0.9013660800000002,0.8649299185941391,0.11489892811704444
348.15,1.825,0.9045352799999999,0.8984542566001699,0.11507698187258077
348.15,2.1125000000000003,0.9029484000000001,0.9217620727829031,0.11507674570416442
348.15,2.4000000000000004,0.901968,0.9360737664826475,0.115133820925223
348.15,2.6875000000000004,0.9021184799999998,0.9426097370397127,0.11500415153373766
348.15,2.9750000000000005,0.8971663199999999,0.9425903837944064,0.11473560592857082
348.15,3.2625000000000006,0.89396976,0.9372361060870393,0.11403980725522501
348.15,3.5500000000000003,0.89279328,0.92776730325792,0.1132274074660401
348.15,3.8375,0.8918219999999999,0.9154043746473571,0.11306612153569776
348.15,4.125,0.8905315199999999,0.9013677195956609,0.1140230447349354
348.15,4.4125000000000005,0.8874444,0.8868777374431394,0.11500824986759176
348.15,4.7,0.8847494399999999,0.8731548275301021,0.11480071470008262
348.15,4.9875,0.8850686399999999,0.8614193891968583,0.11477950535784413
348.15,5.275,0.8831762400000001,0.8528918217837171,0.11502262688267774
348.15,5.5625,0.8816486399999999,0.8487925246309875,0.1142398896221341
348.15,5.8500000000000005,0.87790032,0.8503418970789789,0.11415487415309036
348.15,6.1375,0.8797425600000001,0.8587603384679999,0.11415401353291318
348.15,6.425000000000002,0.8765232,0.8752682481383605,0.11469975174388486
348.15,6.7125,0.87665544,0.9010860254303688,0.11338668334915485
348.15,7.0,0.87435264,0.9299357192087948,0.059615401144310645
349.4,0.1,0.23447246400000005,0.533537478070405,0.050139711236806675
349.4,0.3875000000000001,0.62583264,0.6130360514273776,0.11189848162333979
349.4,0.675,0.79179384,0.6971209949532938,0.11334887620478942
349.4,0.9625,0.8629298400000001,0.7665125332885458,0.11369685377958975
349.4,1.2500000000000002,0.8895465599999999,0.8224017509340054,0.11464833770501423
349.4,1.5375000000000003,0.89812392,0.865979732390542,0.11494845042896834
349.4,1.825,0.9022142400000001,0.8984375621590267,0.11505073947556725
349.4,2.1125000000000003,0.9038968800000001,0.9209663247403301,0.11515659462514209
349.4,2.4000000000000004,0.90186312,0.9347571046353232,0.11507658949384694
349.4,2.6875000000000004,0.8996925599999999,0.9410009863448763,0.11498802384874669
349.4,2.9750000000000005,0.89593056,0.9408890543698594,0.11472396880615983
349.4,3.2625000000000006,0.8959852799999999,0.9356123932111439,0.11402328961847556
349.4,3.5500000000000003,0.89339064,0.9263620873695998,0.11316591918395853
349.4,3.8375,0.8911881600000001,0.9143292213460984,0.1130349023080321
349.4,4.125,0.8908689599999998,0.9007048796415098,0.11398647289475196
349.4,4.4125000000000005,0.88504128,0.8866801467567047,0.11498545846156719
349.4,4.7,0.88622232,0.8734461071925537,0.11475281269294876
349.4,4.9875,0.88542432,0.8621938454499272,0.11483370804349954
349.4,5.275,0.88334496,0.8541144460296962,0.11502211662096777
349.4,5.5625,0.8799295199999999,0.8503989934327311,0.11423137473360495
349.4,5.8500000000000005,0.8784110399999999,0.8522385721599025,0.11411552527452727
349.4,6.1375,0.8801256000000001,0.860824266712081,0.11415593808800682
349.4,6.425000000000002,0.8771570399999999,0.8773471615901375,0.11470563293618687
349.4,6.7125,0.8757936,0.9029983412949417,0.11341612793128854
349.4,7.0,0.8759075999999999,0.9315567619012302,0.05959539579730089
350.65,0.1,0.23455180799999997,0.5459019314288025,0.05011309259097018
350.65,0.3875000000000001,0.62420016,0.622789823299714,0.11196284012090472
350.65,0.675,0.7932530400000001,0.7040803945452347,0.11330085670592574
350.65,0.9625,0.8647264800000001,0.7711292855359516,0.11368067243763508
350.65,1.2500000000000002,0.8904494399999999,0.8250946530055652,0.11461784073295561
350.65,1.5375000000000003,0.8998293599999998,0.8671346536877742,0.1148817525793655
350.65,1.825,0.9021640800000001,0.8984074443162791,0.11504217996188615
350.65,2.1125000000000003,0.90386496,0.9200711816247795,0.11504881326402203
350.65,2.4000000000000004,0.90348648,0.9332840223469759,0.11512125331656958
350.65,2.6875000000000004,0.9002944799999999,0.9392041232165682,0.11497556977191273
350.65,2.9750000000000005,0.89795064,0.9389896409672552,0.11472462618320468
350.65,3.2625000000000006,0.8959716000000001,0.9337987323327375,0.11401009260457018
350.65,3.5500000000000003,0.8940792000000001,0.924789554046715,0.11319537253331209
350.65,3.8375,0.8919040799999998,0.9131202628428876,0.11304412211702888
350.65,4.125,0.8901165600000001,0.8999490154549552,0.11396445196881368
350.65,4.4125000000000005,0.88815576,0.8864339686166176,0.11500887234269506
350.65,4.7,0.8848041599999998,0.8737332790615742,0.11480299123632097
350.65,4.9875,0.8831260799999999,0.8630051035235256,0.11478363328058601
350.65,5.275,0.8823143999999999,0.855407598736171,0.11499917499306175
350.65,5.5625,0.8821046399999999,0.8520989214332111,0.1143292719474236
350.65,5.8500000000000005,0.8809874400000001,0.854237228348345,0.11414920028221842
350.65,6.1375,0.87937776,0.8629806762152731,0.11418970965003053
350.65,6.425000000000002,0.8782149599999999,0.8794874217676952,0.11465824518535686
350.65,6.7125,0.8787028799999999,0.9049156217393107,0.11338582700502205
350.65,7.0,0.8771433599999999,0.9331154569838823,0.0595896753205597
351.9,0.1,0.23355818400000003,0.5591157275448153,0.05004905732977533
351.9,0.3875000000000001,0.62785272,0.6331957799216512,0.1119403105277965
351.9,0.675,0.79164792,0.7114837597783592,0.11327966400275354
351.9,0.9625,0.86369136,0.7760184922693936,0.11362324303385751
351.9,1.2500000000000002,0.8911608,0.8279221686880927,0.11461295009412775
351.9,1.5375000000000003,0.9012885599999999,0.868316980327793,0.11489476661737276
351.9,1.825,0.901626,0.8983251184818339,0.11500539815404551
351.9,2.1125000000000003,0.90236928,0.9190687744435524,0.11510498381286546
351.9,2.4000000000000004,0.90123384,0.9316701395062867,0.11509005107331699
351.9,2.6875000000000004,0.8988307199999999,0.9372514049633749,0.11493712954413732
351.9,2.9750000000000005,0.89640936,0.9369347621081536,0.11464799274992897
351.9,3.2625000000000006,0.89447136,0.9318424022339623,0.11402996540971967
351.9,3.5500000000000003,0.8921184000000001,0.923096516634138,0.11317234013574187
351.9,3.8375,0.8933860800000001,0.9118192966020187,0.11303919680565043
351.9,4.125,0.8882424,0.8991329334309427,0.11402983196440374
351.9,4.4125000000000005,0.8883928799999999,0.8861596184142472,0.11490638467720356
351.9,4.7,0.88443024,0.87402154284527,0.11482390735419022
351.9,4.9875,0.88307136,0.86384089801735,0.11474689969391033
351.9,5.275,0.8818219200000001,0.856739875223824,0.11503113029193744
351.9,5.5625,0.87911328,0.8538406657580304,0.11430095977163214
351.9,5.8500000000000005,0.87787296,0.8562654609133071,0.11411851292949352
351.9,6.1375,0.8780644800000001,0.8651364519829917,0.11421325567635326
351.9,6.425000000000002,0.8785204800000002,0.8815758302604224,0.1146924672451038
351.9,6.7125,0.8782605599999999,0.9067057870389367,0.11341122853533217
351.9,7.0,0.87617664,0.9344655936205583,0.05958117836402301
353.15,0.1,0.2342016,0.5727840848490443,0.05005650078080175
353.15,0.3875000000000001,0.62822664,0.6439290240669784,0.11196619394633026
353.15,0.675,0.7929155999999999,0.7190828714220362,0.1133074387582773
353.15,0.9625,0.8624510400000001,0.7809983092651016,0.11363964500968968
353.15,1.2500000000000002,0.8920955999999999,0.8307591010305002,0.1145743105401753
353.15,1.5375000000000003,0.899346,0.8694490101525572,0.11492139131483659
353.15,1.825,0.9006866399999999,0.8981518000655986,0.1150833012565477
353.15,2.1125000000000003,0.9019223999999999,0.9179512342039496,0.11509460909126336
353.15,2.4000000000000004,0.90111984,0.9299310760019355,0.11507043705713042
353.15,2.6875000000000004,0.8996013600000001,0.9351750888938823,0.11500117814020387
353.15,2.9750000000000005,0.8945716800000001,0.9347670363141148,0.11468733085954032
353.15,3.2625000000000006,0.8962406400000001,0.9297906816969596,0.11403426527063765
353.15,3.5500000000000003,0.8932036799999997,0.9213297884767409,0.11317176336405896
353.15,3.8375,0.8905907999999999,0.9104681200877849,0.11301107939990619
353.15,4.125,0.89003448,0.8982894399644171,0.11399402818683047
353.15,4.4125000000000005,0.88847952,0.8858775115409632,0.11499592177188109
353.15,4.7,0.8868744000000002,0.8743160982517479,0.11473815069644654
353.15,4.9875,0.8839332,0.8646889635310976,0.11475705911740466
353.15,5.275,0.8828479199999999,0.8580798708133374,0.11496520975502254
353.15,5.5625,0.8810011200000001,0.8555725835327925,0.11427767430015212
353.15,5.8500000000000005,0.87785928,0.8582508651237889,0.11411593559854699
353.15,6.1375,0.8798793600000002,0.8671984790206517,0.11421733355293126
353.15,6.425000000000002,0.87735768,0.8834991886577072,0.1146443433449178
353.15,6.7125,0.8803308000000001,0.9082367574692798,0.11340277118172648
353.15,7.0,0.8750457599999999,0.9354609609750646,0.05962650420086236
354.4,0.1,0.234169224,0.5865122217720907,0.05015626004426944
354.4,0.3875000000000001,0.6273648,0.6546646585094861,0.11199707131234667
354.4,0.675,0.7921723199999999,0.7266295102456353,0.11329858995542677
354.4,0.9625,0.86373696,0.7858868922993052,0.11370194670481591
354.4,1.2500000000000002,0.8898110400000001,0.8334802530817008,0.11465248883329564
354.4,1.5375000000000003,0.9018266399999999,0.8704530410040244,0.1149033223028091
354.4,1.825,0.9036552,0.89784870447748,0.11501789593952585
354.4,2.1125000000000003,0.9033633600000001,0.9167106919132717,0.11507383011210653
354.4,2.4000000000000004,0.90029904,0.9280824517226031,0.1150918751682531
354.4,2.6875000000000004,0.89909064,0.9330074323166779,0.11504477712952402
354.4,2.9750000000000005,0.8971115999999999,0.9325290821066986,0.11468857396091649
354.4,3.2625000000000006,0.8937645599999998,0.9276908495038703,0.11402070949696967
354.4,3.5500000000000003,0.8929711199999999,0.9195361829193961,0.11317135968642343
354.4,3.8375,0.8907777600000002,0.9091085307644796,0.113100461786847
354.4,4.125,0.88997064,0.8974513414503249,0.11404210426038656
354.4,4.4125000000000005,0.8883928799999999,0.8856080633881352,0.11499605421474751
354.4,4.7,0.8872528799999999,0.8746221449891142,0.11480200383810157
354.4,4.9875,0.8830211999999998,0.8655370346644657,0.11477710577143978
354.4,5.275,0.8822688000000001,0.8593961808253932,0.11507705567412355
354.4,5.5625,0.8827248000000001,0.8572430318831005,0.11421300402532503
354.4,5.8500000000000005,0.8809783199999999,0.8601210362487911,0.11408759902023585
354.4,6.1375,0.8792318400000001,0.8690736423336689,0.11422285873257512
354.4,6.425000000000002,0.8779687199999999,0.8851442985489377,0.11469452429463406
354.4,6.7125,0.87515064,0.9093764533058006,0.11342102868728265
354.4,7.0,0.8764274400000001,0.9359553482112082,0.059640960707950094
355.65,0.1,0.23420068800000002,0.5999053567445555,0.05010768483296125
355.65,0.3875000000000001,0.6264983999999999,0.6650777860229632,0.11195957400109992
355.65,0.675,0.7937318399999999,0.733875457018525,0.11334243324496845
355.65,0.9625,0.8615162399999999,0.7905023971482348,0.11365538899104038
355.65,1.2500000000000002,0.8915711999999999,0.835960427890606,0.11463327427318729
355.65,1.5375000000000003,0.90245136,0.8712513707241516,0.1149547410462962
355.65,1.825,0.90378744,0.8973770471273852,0.11503160886404352
355.65,2.1125000000000003,0.90236928,0.91533927857882,0.11507863250098248
355.65,2.4000000000000004,0.9024376800000001,0.9261398865569694,0.11506511339488247
355.65,2.6875000000000004,0.89810112,0.9307806925403466,0.11501848798228145
355.65,2.9750000000000005,0.8978685600000001,0.9302635180074642,0.1146849487105204
355.65,3.2625000000000006,0.89465832,0.9255901844368364,0.11407097719128945
355.65,3.5500000000000003,0.8929802400000001,0.9177625133069759,0.1131962788958805
355.65,3.8375,0.89054064,0.9077823260963962,0.11298910058454413
355.65,4.125,0.89014848,0.8966514442836107,0.11400197939201867
355.65,4.4125000000000005,0.8871479999999999,0.8853716893471324,0.11495558397829159
355.65,4.7,0.8871662400000001,0.8749448827654744,0.11482410367843075
355.65,4.9875,0.8836915200000002,0.8663728460171506,0.11473758881898989
355.65,5.275,0.8836641599999998,0.8606574005806736,0.11500148257223906
355.65,5.5625,0.88143432,0.858800367934557,0.1142508670104992
355.65,5.8500000000000005,0.87782736,0.8618035695573141,0.1141498237927014
355.65,6.1375,0.87940056,0.8706688269274578,0.11423134515527535
355.65,6.425000000000002,0.8772983999999999,0.8863979615235021,0.11466995790163564
355.65,6.7125,0.8788031999999999,0.9099927948239594,0.113399010210068
355.65,7.0,0.87665544,0.9358025444927955,0.05969765647835097
356.9,0.1,0.23418655200000005,0.6125687081970399,0.05011896154716575
356.9,0.3875000000000001,0.62696808,0.6748435093812001,0.11193978090212724
356.9,0.675,0.7938093599999999,0.7405724925100751,0.11329975044063445
356.9,0.9625,0.8635545599999999,0.7946629795881194,0.11370441046268585
356.9,1.2500000000000002,0.88976544,0.8380744285061287,0.11463878967994785
356.9,1.5375000000000003,0.89807376,0.8717662971548974,0.11489535908878762
356.9,1.825,0.9037008000000001,0.8966980434252212,0.11505046128468477
356.9,2.1125000000000003,0.90174,0.9138291252078953,0.11509944218092288
356.9,2.4000000000000004,0.8989036800000001,0.924119000393715,0.11508910920668237
356.9,2.6875000000000004,0.8982607199999999,0.9285271268734756,0.1150058986125362
356.9,2.9750000000000005,0.8993870399999999,0.9280129625379714,0.11474367475084067
356.9,3.2625000000000006,0.8933176800000001,0.9235359652779989,0.11406463369651504
356.9,3.5500000000000003,0.8941703999999998,0.9160555929843527,0.11316541852883036
356.9,3.8375,0.8929893599999998,0.9065313035478278,0.113059990399118
356.9,4.125,0.8911152000000002,0.8959225548592201,0.11400537149844166
356.9,4.4125000000000005,0.8850276,0.8851888048093242,0.11493916138840099
356.9,4.7,0.8874170400000001,0.8752895112889355,0.11486787630028916
356.9,4.9875,0.8838784800000001,0.8671841321888496,0.11471563260520264
356.9,5.275,0.88128384,0.8618321253998609,0.11503110164665067
356.9,5.5625,0.88002072,0.8601929488127654,0.11417326472959544
356.9,5.8500000000000005,0.8803399199999999,0.8632260603183581,0.11413998674019991
356.9,6.1375,0.87883968,0.8718909178074339,0.11417642876374855
356.9,6.425000000000002,0.87627696,0.8871469791707889,0.11463542186234355
356.9,6.7125,0.8798337600000001,0.909953702299217,0.11339136550249308
356.9,7.0,0.8769336000000001,0.9348563389836335,0.05958469981851837
358.15,0.1,0.23419932000000002,0.6241074945601448,0.05013385178480801
358.15,0.3875000000000001,0.62625672,0.6836369313579858,0.11195473585537
358.15,0.675,0.7934627999999999,0.7464723974896548,0.11332030215062686
358.15,0.9625,0.8632855199999999,0.7981867953951894,0.11367093902111962
358.15,1.2500000000000002,0.8895648,0.8396970579771812,0.11466174783469524
358.15,1.5375000000000003,0.9005042400000002,0.8719201181382196,0.11492212521486517
358.15,1.825,0.9019862399999998,0.8957729087808953,0.11503046331269202
358.15,2.1125000000000003,0.9024012000000001,0.9121723628077987,0.11501336937493559
358.15,2.4000000000000004,0.90133872,0.9220354131215204,0.11508836961478068
358.15,2.6875000000000004,0.8979004799999999,0.9262789926246512,0.11497736909687327
358.15,2.9750000000000005,0.8963911199999999,0.9258200342197805,0.11465238029119575
358.15,3.2625000000000006,0.89356392,0.9215754708094995,0.11405670626001357
358.15,3.5500000000000003,0.89083248,0.9144622352963987,0.11317383993730377
358.15,3.8375,0.89027616,0.9053972605830682,0.11296167266087077
358.15,4.125,0.8878092000000001,0.8952974795720987,0.11403782582181896
358.15,4.4125000000000005,0.8874763200000002,0.8850798251660803,0.11495181081620466
358.15,4.7,0.8859624,0.8756612302676037,0.11480060709036646
358.15,4.9875,0.8837052,0.8679586277792595,0.1147182956590382
358.15,5.275,0.88243296,0.8628889506036377,0.11501214564716707
358.15,5.5625,0.8803125600000001,0.861369131643329,0.1142337835702439
358.15,5.8500000000000005,0.8810376,0.8643161038009239,0.11418855166226986
358.15,6.1375,0.8803171200000002,0.8726467999790126,0.11410726830984051
358.15,6.425000000000002,0.8780416799999999,0.887278153080186,0.11463974576617972
358.15,6.7125,0.8769244800000001,0.9091270960070339,0.11338143917460748
358.15,7.0,0.87418848,0.9329705208475292,0.05962527548232413
359.4,0.1,0.23397815999999996,0.6341269342644716,0.05013045991276403
359.4,0.3875000000000001,0.62553624,0.6911331547271098,0.11192996341826289
359.4,0.675,0.79368168,0.751326952726633,0.11327936423272057
359.4,0.9625,0.86192208,0.8008920003456746,0.11369107678177674
359.4,1.2500000000000002,0.88790496,0.8407031193526758,0.11465203319059208
359.4,1.5375000000000003,0.8980190400000001,0.8716351315160756,0.1149204894251037
359.4,1.825,0.90328128,0.894562858604314,0.11504006002342587
359.4,2.1125000000000003,0.9003491999999998,0.9103611223858306,0.11505485678956671
359.4,2.4000000000000004,0.9019908,0.9199047446290661,0.11507747638469164
359.4,2.6875000000000004,0.8986164,0.9240685471024597,0.11501302116541402
359.4,2.9750000000000005,0.89594424,0.9237273515744504,0.11467840940612217
359.4,3.2625000000000006,0.8939788799999999,0.9197559798134796,0.11399965067939587
359.4,3.5500000000000003,0.89351832,0.9130292535879859,0.11322240286734606
359.4,3.8375,0.88940064,0.9044219946664099,0.11308503906514583
359.4,4.125,0.8906136,0.8948090248171916,0.11400781725149395
359.4,4.4125000000000005,0.8884704000000002,0.8850651658087699,0.11500478544273066
359.4,4.7,0.88634544,0.8760652394095851,0.11483712307742033
359.4,4.9875,0.8821821599999999,0.8686840673880771,0.11476179526575482
359.4,5.275,0.88223232,0.8637964715126856,0.11501423220787138
359.4,5.5625,0.8810558399999999,0.8622772735518505,0.11423881562572709
359.4,5.8500000000000005,0.8814252,0.8650012952740115,0.11407261584259756
359.4,6.1375,0.8802076799999999,0.8728433584476086,0.11418709027814435
359.4,6.425000000000002,0.8778319200000001,0.8866782848410817,0.11467504102311293
359.4,6.7125,0.87666,0.9073808962228702,0.11341022687861917
359.4,7.0,0.87686064,0.9299988792482887,0.05968635085897683
360.65,0.1,0.23334340799999997,0.6422322457406215,0.05014800477677139
360.65,0.3875000000000001,0.6265485599999999,0.697007282262363,0.11192752773603988
360.65,0.675,0.7927377600000001,0.7548879389903792,0.11330496279646507
360.65,0.9625,0.86418384,0.8025967502158052,0.11370167358078603
360.65,1.2500000000000002,0.88863,0.8409674156815254,0.11463567745741331
360.65,1.5375000000000003,0.9017172,0.8708336351304238,0.11491839972192579
360.65,1.825,0.9009465600000001,0.8930291083053848,0.11504274953813286
360.65,2.1125000000000003,0.9020546399999999,0.908387534949293,0.11505297055144287
360.65,2.4000000000000004,0.90127488,0.9177426148050323,0.11500706509632766
360.65,2.6875000000000004,0.8993870399999999,0.9219280476154876,0.1150260931264226
360.65,2.9750000000000005,0.8947312799999999,0.9217775331235419,0.11476010562943113
360.65,3.2625000000000006,0.8950824,0.9181247710720807,0.11405458860187553
360.65,3.5500000000000003,0.8922278399999999,0.9118034612039879,0.11322560165808299
360.65,3.8375,0.8917034399999999,0.9036473032621479,0.11305144928823796
360.65,4.125,0.88909512,0.8944899969894449,0.11401107581268428
360.65,4.4125000000000005,0.89073216,0.8851652421287628,0.11499342735528671
360.65,4.7,0.88558392,0.8765067384229864,0.11480125595569857
360.65,4.9875,0.88339968,0.869348185615,0.11475225371676724
360.65,5.275,0.8807731199999999,0.8645232834476875,0.1150981867492323
360.65,5.5625,0.8819313599999999,0.8628657316639333,0.11424353866807271
360.65,5.8500000000000005,0.87785472,0.8652092300066221,0.11417807875012795
360.65,6.1375,0.87726192,0.8723874782186376,0.11424539103830762
360.65,6.425000000000002,0.87746256,0.8852341760428648,0.1146108535773797
360.65,6.7125,0.8759304000000001,0.904583023222187,0.11339269442058564
360.65,7.0,0.87685152,0.9257952033497197,0.05970098275318926
361.9,0.1,0.23388376799999996,0.6480286474191952,0.05022712414500254
361.9,0.3875000000000001,0.62589648,0.7009344167375339,0.11195869895906793
361.9,0.675,0.79274232,0.7569071370502624,0.11321619641525944
361.9,0.9625,0.86246472,0.8031192007818099,0.1137170715846132
361.9,1.2500000000000002,0.8899022400000002,0.8403647500126415,0.11466716650231741
361.9,1.5375000000000003,0.9012657600000001,0.8694379268232214,0.11494497850480775
361.9,1.825,0.90361872,0.8911328732940142,0.11504066749502638
361.9,2.1125000000000003,0.90476784,0.9062437315054854,0.11504564062813259
361.9,2.4000000000000004,0.90254256,0.9155646435380994,0.11501650849541058
361.9,2.6875000000000004,0.8997016800000001,0.9198897514723207,0.11502526880215133
361.9,2.9750000000000005,0.8986665599999999,0.9200131973886135,0.11469724410649056
361.9,3.2625000000000006,0.8956660799999998,0.9167291233674438,0.11405107206667513
361.9,3.5500000000000003,0.89340432,0.9108316714892757,0.11323757779135571
361.9,3.8375,0.8912292,0.9031149838345736,0.11304501509788752
361.9,4.125,0.8893641599999998,0.894373202483803,0.11402459951833015
361.9,4.4125000000000005,0.88508232,0.8854004695174278,0.11493118297905397
361.9,4.7,0.8858712,0.8769909270159132,0.11480923840330357
361.9,4.9875,0.88420224,0.8699387170597241,0.11477376020651278
361.9,5.275,0.8812884,0.8650379817293248,0.115005175962842
361.9,5.5625,0.8809281600000002,0.8630828631051802,0.11424977560400532
361.9,5.8500000000000005,0.88063176,0.8648675032677551,0.11420108022584519
361.9,6.1375,0.8782924799999999,0.8711860442975142,0.11413722391110219
361.9,6.425000000000002,0.8772208799999999,0.8828326282749225,0.11465370726148974
361.9,6.7125,0.8779824,0.900601397280444,0.11340714975003001
361.9,7.0,0.8756978400000001,0.9202132823156277,0.05959819636749379
363.15,0.1,0.233642544,0.6503630573097433,0.05014315256199949
363.15,0.3875000000000001,0.62566848,0.7022851325129965,0.11192916345308264
363.15,0.675,0.7938048000000001,0.7572753970856134,0.1132689899842617
363.15,0.9625,0.8634952800000002,0.802741833617259,0.11365091952281342
363.15,1.2500000000000002,0.89101944,0.8394540953279969,0.11457786790667182
363.15,1.5375000000000003,0.9031581599999999,0.8681818354378891,0.1149424737882217
363.15,1.825,0.9024650400000003,0.8896947071669992,0.11500440728994782
363.15,2.1125000000000003,0.901968,0.9047623637353899,0.11501689733096088
363.15,2.4000000000000004,0.8992821599999999,0.9141544583631247,0.11509629811571609
363.15,2.6875000000000004,0.8966555999999999,0.9186406442702664,0.11499697044377112
363.15,2.9750000000000005,0.8992365600000002,0.918990574676877,0.11472374813902605
363.15,3.2625000000000006,0.8949592799999999,0.9159739028030209,0.11400847652421432
363.15,3.5500000000000003,0.8907093600000001,0.9103602818687605,0.11319295348208117
363.15,3.8375,0.890112,0.9029193650941587,0.11306525578953351
363.15,4.125,0.8890996799999998,0.8944208056992787,0.11398945056774543
363.15,4.4125000000000005,0.88834272,0.8856342569041835,0.11501822335365315
363.15,4.7,0.8865050400000001,0.8773293719289357,0.1147780096673946
363.15,4.9875,0.8858757599999999,0.8702758039935987,0.11475497927750797
363.15,5.275,0.8820955200000001,0.8652432063182354,0.11502077111232403
363.15,5.5625,0.8810102400000001,0.8630012321229088,0.11429834937867878
363.15,5.8500000000000005,0.8810786399999999,0.8643195346276817,0.11415857177425157
363.15,6.1375,0.8776586400000002,0.8699677670526174,0.1141742502605745
363.15,6.425000000000002,0.87832896,0.8807155826177789,0.11471540982104188
363.15,6.7125,0.87593496,0.8973326345432286,0.11338753838739929
363.15,7.0,0.87484056,0.915798909461372,0.05964184890833832


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/1dSobolPu239.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,7.582687199999999,6.0844343754353645,0.4028682634015375
333.15,0.3875000000000001,51.52435199999999,51.46471970550377,0.4591098663068357
333.15,0.675,93.576672,93.47107750404001,0.4642073066761384
333.15,0.9625,131.071728,131.2364416193163,0.4647280258166129
333.15,1.2500000000000002,165.262152,164.92836133512054,0.4651084421887982
333.15,1.5375000000000003,195.27652799999998,195.14505359147515,0.4655552710621707
333.15,1.825,222.238896,222.4757661794627,0.46616100361668816
333.15,2.1125000000000003,246.99103200000002,247.32486423645298,0.46678861085351553
333.15,2.4000000000000004,269.333664,269.941441423603,0.4669359207807389
333.15,2.6875000000000004,290.54085599999996,290.52020154454533,0.4669658675412046
333.15,2.9750000000000005,309.50452799999994,309.2640662580795,0.4670515217602038
333.15,3.2625000000000006,326.536584,326.378988398148,0.4669674806441982
333.15,3.5500000000000003,341.76379199999997,342.03840286461264,0.46681622678835033
333.15,3.8375,356.619816,356.36727168054887,0.46659800654575906
333.15,4.125,370.156176,369.4618921507699,0.4666298792542423
333.15,4.4125000000000005,380.333184,381.42223350705547,0.4668034134387808
333.15,4.7,393.549888,392.36404635805485,0.4668118686785625
333.15,4.9875,403.15461600000003,402.40157177678907,0.46671863701982613
333.15,5.275,412.02609599999994,411.6221373080048,0.466319107352502
333.15,5.5625,419.021592,420.0818363449926,0.46598809436580424
333.15,5.8500000000000005,426.653664,427.8298150004234,0.46525435580259644
333.15,6.1375,434.45582399999995,434.9371681528072,0.46457499368813227
333.15,6.425000000000002,442.039104,441.4934078110094,0.4644234315217258
333.15,6.7125,448.276272,447.5519582667148,0.4592506145610249
333.15,7.0,452.93340000000006,453.0438058041357,0.39537686137293643
334.4,0.1,7.6041192,6.106635198110439,0.4086375831565123
334.4,0.3875000000000001,51.547608,51.481769917656294,0.4608206741479835
334.4,0.675,93.743112,93.48018526833556,0.4654290529236442
334.4,0.9625,131.254584,131.23453301609186,0.4659259354660693
334.4,1.2500000000000002,165.266712,164.9124130234132,0.46627272625858834
334.4,1.5375000000000003,194.579304,195.11245023156374,0.4666482368875494
334.4,1.825,222.54578400000003,222.42458687662977,0.467170980371276
334.4,2.1125000000000003,247.376808,247.25401985666159,0.46776339515281073
334.4,2.4000000000000004,269.56668,269.8506332285516,0.46800830471482063
334.4,2.6875000000000004,290.715048,290.4097331865447,0.4680077515649677
334.4,2.9750000000000005,308.846976,309.13459013860296,0.4680688203975943
334.4,3.2625000000000006,326.36102400000004,326.23128188158495,0.4679065087054871
334.4,3.5500000000000003,341.433648,341.8732428869714,0.46779775348654784
334.4,3.8375,355.50352799999996,356.18542048619236,0.4676240681246406
334.4,4.125,368.971032,369.2641494243127,0.4677977627487401
334.4,4.4125000000000005,381.899088,381.2094801015003,0.46785171206258386
334.4,4.7,392.772408,392.1372184007513,0.46787124838085753
334.4,4.9875,402.20157600000005,402.1615554741294,0.46774921085096666
334.4,5.275,410.330232,411.36963854318856,0.467341968751889
334.4,5.5625,420.0270720000001,419.8173212096779,0.4670020867481221
334.4,5.8500000000000005,428.70520799999997,427.55361268680724,0.46641519268797427
334.4,6.1375,435.20320799999996,434.64977256737654,0.46575400654806415
334.4,6.425000000000002,440.50284,441.1959295888971,0.4656478937815673
334.4,6.7125,447.167736,447.24660056631706,0.461103468124601
334.4,7.0,452.68715999999995,452.73420006100486,0.40201416447533794
335.65,0.1,7.5913512,6.129000449768796,0.4138153865079377
335.65,0.3875000000000001,51.559920000000005,51.49896096007373,0.46250975293590957
335.65,0.675,93.697968,93.48941186378966,0.4666305284737028
335.65,0.9625,131.57697600000003,131.23272333395886,0.4670142217507097
335.65,1.2500000000000002,164.589552,164.89654578469344,0.46732807293222256
335.65,1.5375000000000003,195.36407999999997,195.07991191961293,0.46774501232139154
335.65,1.825,222.32325600000001,222.37345819228452,0.46817589090942585
335.65,2.1125000000000003,247.01520000000002,247.18321312992714,0.468646139266892
335.65,2.4000000000000004,270.174528,269.7598511201961,0.4688058439051646
335.65,2.6875000000000004,290.01280800000006,290.299280692308,0.46894977887154715
335.65,2.9750000000000005,308.134248,309.0051209169145,0.4689548478826307
335.65,3.2625000000000006,326.09608799999995,326.0835744351485,0.46891805803746583
335.65,3.5500000000000003,340.989048,341.70807516400737,0.4687164005190267
335.65,3.8375,355.53408,356.003555620247,0.4685394600556398
335.65,4.125,368.60805600000003,369.06638785724897,0.46862781507391793
335.65,4.4125000000000005,380.83979999999997,380.9967032968485,0.4687515247355563
335.65,4.7,391.73044799999997,391.91036292457943,0.46873690490946
335.65,4.9875,402.163728,401.9215078038044,0.46869289364970745
335.65,5.275,411.83731199999994,411.1171046738129,0.4682761223032044
335.65,5.5625,419.847864,419.5527672199064,0.46799773560728497
335.65,5.8500000000000005,426.838344,427.2773676565415,0.467395487927101
335.65,6.1375,435.304896,434.36233020982297,0.46688306501536336
335.65,6.425000000000002,440.64739199999997,440.898400302842,0.46671310396459964
335.65,6.7125,446.03868,446.94118729192445,0.4626809918105348
335.65,7.0,452.39212799999996,452.42453413261137,0.4079837569326547
336.9,0.1,7.6118712,6.151530095700821,0.4185625992506487
336.9,0.3875000000000001,51.605064,51.51629280546666,0.46393682663750296
336.9,0.675,93.549768,93.4987572745942,0.4675134131578894
336.9,0.9625,131.547792,131.23101257707754,0.4679448196292378
336.9,1.2500000000000002,164.05056000000002,164.88075964455925,0.4682515619058243
336.9,1.5375000000000003,195.20812800000002,195.0474387071275,0.46865803461670835
336.9,1.825,222.24254399999998,222.3223802069387,0.4690642995620217
336.9,2.1125000000000003,246.68004,247.11244416707143,0.46950548633775513
336.9,2.4000000000000004,269.94105599999995,269.6690952418785,0.46960338348092195
336.9,2.6875000000000004,290.718696,290.18884423536986,0.46971627009169437
336.9,2.9750000000000005,308.70151200000004,308.875658795344,0.46977990870256625
336.9,3.2625000000000006,325.761384,325.9358662912841,0.4696848278296837
336.9,3.5500000000000003,341.844504,341.5428999575262,0.46950901234874715
336.9,3.8375,355.84780799999993,355.82167737004283,0.4694812149801279
336.9,4.125,368.86888799999997,368.8686077623108,0.4695355328782295
336.9,4.4125000000000005,379.71348,380.78390342920517,0.469580420210726
336.9,4.7,392.73638400000004,391.6834802899032,0.46957930101167916
336.9,4.9875,401.47197600000004,401.68142914500186,0.46940444340326265
336.9,5.275,411.49348799999996,410.864536099756,0.46918765231194925
336.9,5.5625,418.92811199999994,419.2881747923958,0.4689593285682158
336.9,5.8500000000000005,427.83926399999996,427.00108034328446,0.46837974700508384
336.9,6.1375,434.94693600000005,434.0748415329197,0.46785655174081525
336.9,6.425000000000002,441.470928,440.60082042234393,0.4677417991494339
336.9,6.7125,445.86312000000004,446.6357189242699,0.46416877517749217
336.9,7.0,451.913784,452.1148085045879,0.41341656408593325
338.15,0.1,7.6290168000000005,6.1742241004301945,0.4226938026365326
338.15,0.3875000000000001,51.547152000000004,51.533765426805786,0.46521128589947686
338.15,0.675,93.71848800000001,93.5082214873594,0.4684472402547605
338.15,0.9625,131.54688000000002,131.2294007466484,0.46876636688584733
338.15,1.2500000000000002,164.656128,164.86505462785047,0.4691012350043141
338.15,1.5375000000000003,195.14155200000002,195.01503064493568,0.469497138156681
338.15,1.825,222.30957600000002,222.27135300101054,0.469780662890783
338.15,2.1125000000000003,247.386384,247.04171308030746,0.4701766097230435
338.15,2.4000000000000004,269.403432,269.57836573578857,0.4703577711185213
338.15,2.6875000000000004,290.23716,290.07842399060246,0.4704274291297117
338.15,2.9750000000000005,308.885736,308.7462039781889,0.47042160207810957
338.15,3.2625000000000006,326.249304,325.78815768116766,0.47037718286407415
338.15,3.5500000000000003,341.005464,341.37771752489914,0.4703493666197759
338.15,3.8375,355.03476,355.6397860205242,0.4702750601984159
338.15,4.125,367.727064,368.67080945004864,0.47023100968463505
338.15,4.4125000000000005,382.003512,380.5710808317977,0.47025850791212953
338.15,4.7,390.787896,391.45657085030473,0.47031875051507277
338.15,4.9875,402.036504,401.4413198736497,0.4702518020902153
338.15,5.275,410.30287200000004,410.6119332151958,0.46988828600563554
338.15,5.5625,419.56787999999995,419.02354434309314,0.46967771684278203
338.15,5.8500000000000005,427.08275999999995,426.7247511802142,0.4692034395530372
338.15,6.1375,432.7927920000001,433.78730698697365,0.4686686476490835
338.15,6.425000000000002,439.47410400000007,440.3031904132445,0.4685613234397962
338.15,6.7125,446.97484799999995,446.33019594150926,0.4654575236271858
338.15,7.0,451.82532000000003,451.80502366447814,0.4183258791746975
339.4,0.1,7.6326192000000015,6.197082428295005,0.4264548428867946
339.4,0.3875000000000001,51.492887999999994,51.55137879702019,0.4663270574835096
339.4,0.675,93.76272,93.51780448721055,0.4692050666188826
339.4,0.9625,131.285136,131.22788784623143,0.4696023510945344
339.4,1.2500000000000002,164.78882399999998,164.84943075970017,0.46988414401544737
339.4,1.5375000000000003,194.45527199999998,194.98268778322722,0.4701507883703487
339.4,1.825,222.818016,222.22037665478794,0.47045059446700194
339.4,2.1125000000000003,247.19258400000004,246.97101998024013,0.470874721779859
339.4,2.4000000000000004,269.02860000000004,269.4876627448483,0.47092213269761307
339.4,2.6875000000000004,290.05567199999996,289.96802013037905,0.4710266294901132
339.4,2.9750000000000005,308.774472,308.6167566690724,0.4710962725822208
339.4,3.2625000000000006,325.84300799999994,325.6404488371413,0.47109122282146015
339.4,3.5500000000000003,341.47286399999996,341.21252812713993,0.4709267665111805
339.4,3.8375,355.154232,355.45788185861505,0.4708786924875065
339.4,4.125,368.998392,368.4729932324809,0.4709004223409948
339.4,4.4125000000000005,380.6346,380.35823583779296,0.47101787428514386
339.4,4.7,391.19556,391.2296349640752,0.47094911606131185
339.4,4.9875,401.03877600000004,401.20118036832775,0.4708805681634202
339.4,5.275,409.595616,410.35929641915766,0.4706443903486132
339.4,5.5625,418.78401600000007,418.758876288117,0.470415615566059
339.4,5.8500000000000005,426.917688,426.4483806029708,0.4699093223638759
339.4,6.1375,434.10652799999997,433.49972702540424,0.46942359267441747
339.4,6.425000000000002,440.403432,440.0055107451385,0.46933118840582805
339.4,6.7125,444.83939999999996,446.0246188255364,0.4665566077563133
339.4,7.0,451.69855199999995,451.495180099211,0.4225955860638421
340.65,0.1,7.6142424,6.220105043827573,0.42962498047468334
340.65,0.3875000000000001,51.64975200000001,51.56913288838322,0.4672798597213523
340.65,0.675,93.63321599999999,93.5275062588183,0.4698426792246892
340.65,0.9625,131.252304,131.2264738783352,0.47018798364751957
340.65,1.2500000000000002,165.00132000000002,164.83388806357073,0.4705417481119366
340.65,1.5375000000000003,194.797728,194.9504101748584,0.4708341413793558
340.65,1.825,222.374328,222.16945124843755,0.47102741068386805
340.65,2.1125000000000003,246.852864,246.90036497811099,0.4713598863581313
340.65,2.4000000000000004,269.25705600000003,269.39698641098573,0.4715014016960617
340.65,2.6875000000000004,290.23260000000005,289.8576328280546,0.4715426028887075
340.65,2.9750000000000005,308.811864,308.48731707078866,0.471594492759828
340.65,3.2625000000000006,324.468624,325.4927399924436,0.47158231134854656
340.65,3.5500000000000003,340.58366399999994,341.04733202387524,0.4715591130333529
340.65,3.8375,356.001936,355.27596516942515,0.47141774607940906
340.65,4.125,368.79182399999996,368.2751594174166,0.47144157141996224
340.65,4.4125000000000005,379.550232,380.14536878418255,0.47147418529901497
340.65,4.7,391.28949600000004,391.00267298763674,0.47151952149163584
340.65,4.9875,401.00001599999996,400.96101100585395,0.47142531372524
340.65,5.275,410.23584,410.1066261082975,0.4711696970356746
340.65,5.5625,418.34671199999997,418.49417104184454,0.47096997105612715
340.65,5.8500000000000005,426.6112560000001,426.17196904604884,0.4705543503454322
340.65,6.1375,434.539728,433.21210209872083,0.47008688640109064
340.65,6.425000000000002,439.35919199999995,439.70778188510025,0.4699142386294939
340.65,6.7125,445.317288,445.7189880556124,0.46755712954814266
340.65,7.0,451.616016,451.1852782956974,0.4264087589424362
341.9,0.1,7.6175256,6.243291910708308,0.43233849164499516
341.9,0.3875000000000001,51.555816,51.58702767277612,0.46809829911019557
341.9,0.675,93.79099199999999,93.53732678744672,0.47033847938955803
341.9,0.9625,131.178432,131.22515884512143,0.47071412391476153
341.9,1.2500000000000002,164.67984,164.818426565473,0.47109721094939594
341.9,1.5375000000000003,194.458008,194.91819786935451,0.4713894338600103
341.9,1.825,221.928816,222.11857686249024,0.4715532295678131
341.9,2.1125000000000003,246.85012799999998,246.82974818481978,0.4718941309031244
341.9,2.4000000000000004,268.828416,269.3063368777386,0.47195060307159303
341.9,2.6875000000000004,290.105376,289.74726225820467,0.471997167838058
341.9,2.9750000000000005,307.937712,308.3578853872672,0.4720736632201188
341.9,3.2625000000000006,325.15809599999994,325.34503137795264,0.47215308522945904
341.9,3.5500000000000003,340.54444800000005,340.8821294745912,0.4720370056782945
341.9,3.8375,354.79992000000004,355.09403623998077,0.47192663899366327
341.9,4.125,369.212712,368.07730831885254,0.47196567306282167
341.9,4.4125000000000005,378.722592,379.9324800046368,0.4719754257282824
341.9,4.7,391.09113599999995,390.7756852776517,0.47195242794435327
341.9,4.9875,400.275888,400.7208121646024,0.4719233640611388
341.9,5.275,409.56506399999995,409.85392267844225,0.47164737856267736
341.9,5.5625,418.88570400000003,418.22942902398785,0.47150636915122834
341.9,5.8500000000000005,426.316224,425.89551694246296,0.47110505150465615
341.9,6.1375,432.5926079999999,432.9244326612395,0.47063921792072144
341.9,6.425000000000002,440.05094399999996,439.41000430073746,0.4705129864630718
341.9,6.7125,444.439032,445.4133041125435,0.4683596680478967
341.9,7.0,449.79703200000006,450.8753187404692,0.429753679672526
343.15,0.1,7.5986016,6.266642992855509,0.43469160760829406
343.15,0.3875000000000001,51.585912,51.60506312253463,0.4687360889232025
343.15,0.675,93.615888,93.54726605720785,0.4708557255076946
343.15,0.9625,131.32572,131.2239427482382,0.47120784748749633
343.15,1.2500000000000002,164.79156,164.8030462884808,0.4715628878025236
343.15,1.5375000000000003,194.60666400000002,194.8860509169019,0.47181434393259286
343.15,1.825,222.294984,222.067753575579,0.4719352966069311
343.15,2.1125000000000003,246.794952,246.75916971175036,0.4722066766124986
343.15,2.4000000000000004,269.730384,269.2157142866063,0.4722854276601687
343.15,2.6875000000000004,288.86232,289.63690859329785,0.4723658418454141
343.15,2.9750000000000005,307.43976,308.2284618215389,0.4724777672603954
343.15,3.2625000000000006,325.22148,325.19732322608274,0.4724514460789312
343.15,3.5500000000000003,340.9885919999999,340.71692073841297,0.47237863877969954
343.15,3.8375,354.562344,354.9120953545684,0.4723273251641859
343.15,4.125,367.520496,367.8794402470457,0.47234397944901513
343.15,4.4125000000000005,380.122968,379.71956983405346,0.4723314558193677
343.15,4.7,390.88000800000003,390.5486721908276,0.47235172415462
343.15,4.9875,400.5846,400.48058422013014,0.4722269792160214
343.15,5.275,409.593792,409.6011865293778,0.47207282969737474
343.15,5.5625,417.945432,417.964650647742,0.4718891438696992
343.15,5.8500000000000005,425.906736,425.61902472921724,0.4715234802036325
343.15,6.1375,432.106056,432.6367191633665,0.47117546765981244
343.15,6.425000000000002,439.99211999999994,439.1121784608292,0.47098411701047616
343.15,6.7125,445.68072,445.10756747657126,0.46891278743978293
343.15,7.0,448.969848,450.56530192076207,0.4325925513024128
344.4,0.1,7.638091200000001,6.290158253543723,0.4365318843765161
344.4,0.3875000000000001,51.54624,51.62323920963368,0.4691533193557686
344.4,0.675,93.626376,93.55732405315405,0.4711983023951696
344.4,0.9625,131.12279999999998,131.22282559062438,0.47153234931777993
344.4,1.2500000000000002,165.255312,164.78774725754843,0.47190244237732676
344.4,1.5375000000000003,194.404656,194.85396936878146,0.4721824643139227
344.4,1.825,222.271728,222.01698146857814,0.47231456890267953
344.4,2.1125000000000003,246.902568,246.68862966947805,0.4725334812070823
344.4,2.4000000000000004,268.8918,269.1251187808632,0.4725872808008062
344.4,2.6875000000000004,289.48704,289.5265720068254,0.47262128235440065
344.4,2.9750000000000005,308.59799999999996,308.0990465768298,0.47279778319843163
344.4,3.2625000000000006,325.142592,325.0496157698807,0.4727741897756782
344.4,3.5500000000000003,340.652976,340.55170607604856,0.4726939193656308
344.4,3.8375,354.87789599999996,354.73014280054053,0.47266538765623406
344.4,4.125,367.462128,367.68155551230825,0.47262744849525207
344.4,4.4125000000000005,378.291672,379.5066386063149,0.4725955970045912
344.4,4.7,389.181864,390.32163408426595,0.4725481677867416
344.4,4.9875,400.195176,400.24032755343666,0.4725542186413497
344.4,5.275,409.609296,409.3484180570083,0.47241572341257343
344.4,5.5625,418.39687200000003,417.69983632963954,0.4722784119696521
344.4,5.8500000000000005,424.9464,425.34249283858856,0.4718892211101002
344.4,6.1375,432.36050399999993,432.3489620567335,0.4714907133869868
344.4,6.425000000000002,439.869912,438.8143048323286,0.4712828937407704
344.4,6.7125,444.775104,444.80177862776117,0.4693998399937762
344.4,7.0,451.4710079999999,450.2552283246541,0.43492858534125833
345.65,0.1,7.6408727999999995,6.313837656085639,0.4380222028783945
345.65,0.3875000000000001,51.626952,51.641555905121805,0.4695231238916585
345.65,0.675,93.652824,93.5675007590782,0.47139779383093283
345.65,0.9625,131.245464,131.2218073733972,0.471803339083293
345.65,1.2500000000000002,164.655672,164.7725294963465,0.4721765202286124
345.65,1.5375000000000003,194.8146,194.82195327567058,0.4724412845318737
345.65,1.825,222.143136,221.96626062170634,0.4725238697730166
345.65,2.1125000000000003,247.13831999999996,246.61812816927912,0.4727102853796721
345.65,2.4000000000000004,269.4846,269.03455050271805,0.47280328158016305
345.65,2.6875000000000004,289.868712,289.4162526736968,0.47288703334164234
345.65,2.9750000000000005,308.191704,307.96963985752393,0.4729368298146253
345.65,3.2625000000000006,324.47272799999996,324.9019092402185,0.47297954096194517
345.65,3.5500000000000003,340.257624,340.3864857461574,0.4728925422252034
345.65,3.8375,354.816792,354.54817886358984,0.4728108514868954
345.65,4.125,368.11056,367.48365442552995,0.47281274208068924
345.65,4.4125000000000005,378.758616,379.29368665653163,0.47279226301532373
345.65,4.7,389.39664000000005,390.0945713143643,0.4727582181686694
345.65,4.9875,400.53945600000003,400.0000425379165,0.47275352592302505
345.65,5.275,409.623888,409.0956176571716,0.4726290139026932
345.65,5.5625,417.39367200000004,417.4349864866074,0.4724920121853868
345.65,5.8500000000000005,423.87024,425.06592170556615,0.47214076722193515
345.65,6.1375,431.97746400000005,432.0611617961963,0.4717509738882638
345.65,6.425000000000002,437.838888,438.5163838847478,0.4714788690113202
345.65,6.7125,444.10250400000007,444.49593804776543,0.46972437322466004
345.65,7.0,449.27445599999993,449.94509843827603,0.43679009060063023
346.9,0.1,7.639139999999999,6.337681162510194,0.43894035338134796
346.9,0.3875000000000001,51.610992,51.660013180502034,0.46967066995322376
346.9,0.675,93.497784,93.57779615879045,0.471598684658173
346.9,0.9625,131.15061599999999,131.22088809847898,0.4719265856257738
346.9,1.2500000000000002,164.631048,164.7573930292967,0.4722265507261596
346.9,1.5375000000000003,194.317104,194.79000268758716,0.4726060177792478
346.9,1.825,222.19876800000003,221.91559111418638,0.4727105121345898
346.9,2.1125000000000003,246.87429600000002,246.54766532176708,0.47281634046044335
346.9,2.4000000000000004,268.96384800000004,268.9440095936513,0.472886598264481
346.9,2.6875000000000004,289.141848,289.30595076518705,0.47294349395044566
346.9,2.9750000000000005,307.81185600000003,307.84024186616824,0.4730912131597473
346.9,3.2625000000000006,324.930096,324.75420387017846,0.47311683484745726
346.9,3.5500000000000003,340.61011199999996,340.221260008024,0.4729951791971353
346.9,3.8375,354.051624,354.36620382928834,0.4729565935190169
346.9,4.125,367.25556000000006,367.28573729856885,0.4728246579674863
346.9,4.4125000000000005,377.89039199999996,379.08071432033586,0.47283834841308164
346.9,4.7,389.377944,389.8674842382042,0.4728595911704126
346.9,4.9875,400.79755199999994,399.7597295544042,0.4728768148232757
346.9,5.275,408.74700000000007,408.8427857285273,0.47269877185271925
346.9,5.5625,417.033432,417.1701015342463,0.4725938219805286
346.9,5.8500000000000005,424.00111200000003,424.78931176585274,0.4723533783227498
346.9,6.1375,432.036744,431.7733188303136,0.4718627245749016
346.9,6.425000000000002,438.413448,438.21841608519026,0.47163342935872665
346.9,6.7125,443.33688,444.19004621567296,0.4697705416289238
346.9,7.0,449.96803199999994,449.6349127496005,0.4381527744555452
348.15,0.1,7.6386384000000005,6.361688736641838,0.43948982915814466
348.15,0.3875000000000001,51.561744,51.67861100656262,0.4696285512796653
348.15,0.675,93.64872,93.58821023749243,0.4715965875179609
348.15,0.9625,131.40141599999998,131.22006776704933,0.47195874598154114
348.15,1.2500000000000002,164.66160000000002,164.74233788037327,0.47233861118444925
348.15,1.5375000000000003,194.979672,194.75811765502468,0.4726346157820107
348.15,1.825,222.328728,221.86497302528272,0.4726897951411251
348.15,2.1125000000000003,246.62623200000002,246.4772412374184,0.47282007115331126
348.15,2.4000000000000004,269.209176,268.85349619730306,0.47290930732040426
348.15,2.6875000000000004,290.212992,289.19566645567824,0.47300291770125075
348.15,2.9750000000000005,307.56105599999995,307.7108528064823,0.4731503955971699
348.15,3.2625000000000006,324.278928,324.60649989132224,0.47315201059730844
348.15,3.5500000000000003,340.03007999999994,340.0560291228194,0.4730590032567679
348.15,3.8375,354.379488,354.1842179834678,0.472920189191879
348.15,4.125,367.541016,367.0878044415456,0.4728667699254113
348.15,4.4125000000000005,378.67334400000004,378.86772192971995,0.47285051367743636
348.15,4.7,389.24387999999993,389.6403732117896,0.4728389408981443
348.15,4.9875,399.740088,399.51938897914215,0.4729374953224335
348.15,5.275,408.679056,408.5899226689612,0.47278226590652406
348.15,5.5625,416.931288,416.9051818891904,0.47272021397858643
348.15,5.8500000000000005,423.358608,424.512663453089,0.472413067645757
348.15,6.1375,431.63227199999994,431.4854336140325,0.47199430601005515
348.15,6.425000000000002,437.18316000000004,437.92040190234695,0.4716024930062707
348.15,6.7125,443.69392799999997,443.8841036126869,0.4696964204414433
348.15,7.0,448.05876,449.3246717448054,0.43918367428436117
349.4,0.1,7.649080799999999,6.385860339964779,0.43960792259745374
349.4,0.3875000000000001,51.60095999999999,51.697349354487386,0.46946093761296226
349.4,0.675,93.608136,93.5987429778111,0.47147301845711115
349.4,0.9625,131.202144,131.21934638059685,0.47194406457038646
349.4,1.2500000000000002,164.51157600000002,164.72736407206003,0.47235646673316767
349.4,1.5375000000000003,194.249616,194.72629822752918,0.4726245144719182
349.4,1.825,221.71905599999997,221.81440643521745,0.4726724505095708
349.4,2.1125000000000003,246.85377599999998,246.40685602725782,0.47286451903079046
349.4,2.4000000000000004,269.073744,268.76301045467494,0.4728632257455319
349.4,2.6875000000000004,289.35343199999994,289.0853999184951,0.47294335001386406
349.4,2.9750000000000005,307.167528,307.58147288082733,0.473064929686176
349.4,3.2625000000000006,324.78691200000003,324.4587975358864,0.4731116297492081
349.4,3.5500000000000003,340.27632,339.89079334905597,0.4730388012032602
349.4,3.8375,354.192528,354.00222161256306,0.47293464716921146
349.4,4.125,367.47216000000003,366.8898561653653,0.4728339864731433
349.4,4.4125000000000005,377.450352,378.65470982159525,0.4727447688478361
349.4,4.7,389.66568,389.4132385934322,0.4728207131811735
349.4,4.9875,399.81669600000004,399.2790211901495,0.4728187830708866
349.4,5.275,408.6786,408.33702887385067,0.47272564838736825
349.4,5.5625,415.8606,416.640227966997,0.4727168402568135
349.4,5.8500000000000005,423.3048,424.23597720190645,0.472306410252048
349.4,6.1375,431.71799999999996,431.19750659850143,0.47186966232514665
349.4,6.425000000000002,437.174496,437.6223418032771,0.47153858229994067
349.4,6.7125,442.76004,443.5781107193068,0.46953806510818513
349.4,7.0,448.495152,449.014375911647,0.43961670119333945
350.65,0.1,7.6533672,6.410195934232149,0.4392538859048939
350.65,0.3875000000000001,51.451392000000006,51.71622819476622,0.4691580362330682
350.65,0.675,93.76272,93.60939436281072,0.47134004657928635
350.65,0.9625,131.48988,131.21872394078693,0.4717298400598179
350.65,1.2500000000000002,164.60688000000002,164.71247162915702,0.47212349512614543
350.65,1.5375000000000003,194.614872,194.69454445512218,0.4725436705732734
350.65,1.825,221.616912,221.76389142307283,0.47255042693991123
350.65,2.1125000000000003,246.769872,246.3365098012621,0.47258480470052106
350.65,2.4000000000000004,269.50056,268.6725525087254,0.47276717647492383
350.65,2.6875000000000004,289.411344,288.97515132635687,0.47279058508258165
350.65,2.9750000000000005,307.58704800000004,307.45210229383724,0.47300276216897646
350.65,3.2625000000000006,324.83160000000004,324.31109703600856,0.473023584495256
350.65,3.5500000000000003,340.29136800000003,339.72555294634964,0.4728634043349876
350.65,3.8375,354.120024,353.82021500176404,0.47276191389937366
350.65,4.125,367.035768,366.6918927817252,0.4726403011474005
350.65,4.4125000000000005,378.718488,378.4416783295262,0.4725585271803895
350.65,4.7,388.731792,389.1860807386446,0.47261373655296196
350.65,4.9875,398.512992,399.03862656396217,0.4726584616704276
350.65,5.275,407.870112,408.0841047429353,0.47264754162267897
350.65,5.5625,416.612544,416.3752401846732,0.4725878306766144
350.65,5.8500000000000005,424.40011200000004,423.9592534469012,0.4722087452804657
350.65,6.1375,430.93368000000004,430.90953823653825,0.4718072389559398
350.65,6.425000000000002,437.25475199999994,437.32423625648914,0.4713402151639833
350.65,6.7125,443.90824799999996,443.272068015995,0.46911193749920493
350.65,7.0,449.06880000000007,448.7040257384598,0.4396469536794507
351.9,0.1,7.623636,6.434695482249992,0.4385601634771345
351.9,0.3875000000000001,51.768311999999995,51.73524749790633,0.46861887907185285
351.9,0.675,93.599016,93.6201643769607,0.47103453363286957
351.9,0.9625,131.308848,131.2182004476821,0.4714009105273143
351.9,1.2500000000000002,164.718144,164.69766057449678,0.47193279939444654
351.9,1.5375000000000003,194.83056000000002,194.66285638832656,0.4723482442488987
351.9,1.825,221.396208,221.71342806777326,0.4724326178792939
351.9,2.1125000000000003,246.2628,246.26620267102678,0.4724538611304172
351.9,2.4000000000000004,268.792392,268.58212250079754,0.4725147766761573
351.9,2.6875000000000004,288.83678399999997,288.864920852636,0.4726378674361579
351.9,2.9750000000000005,307.166616,307.322741247659,0.4727869792660414
351.9,3.2625000000000006,324.070536,324.1633986229858,0.47284978438159114
351.9,3.5500000000000003,339.27403200000003,339.560308174429,0.47270631240253197
351.9,3.8375,354.609768,353.63819843732756,0.4725729957759725
351.9,4.125,366.08090400000003,366.4939146016619,0.47243812512349315
351.9,4.4125000000000005,378.46768799999995,378.2286277890396,0.4722757821757863
351.9,4.7,388.223808,388.9589000055526,0.47240660786505656
351.9,4.9875,398.079792,398.7982054793788,0.4724802855002629
351.9,5.275,407.295096,407.8311506703786,0.47243388648504897
351.9,5.5625,414.89251199999995,416.1102189569562,0.47242735010613224
351.9,5.8500000000000005,422.516376,423.6824926231328,0.47204718729562845
351.9,6.1375,430.123824,430.6215289791052,0.4716236023342594
351.9,6.425000000000002,437.24608800000004,437.0260857316075,0.47105508523835454
351.9,6.7125,443.321376,442.9659759846201,0.4686061462764077
351.9,7.0,448.39164,448.3936217112706,0.4392513349701427
353.15,0.1,7.6426512,6.459358944994165,0.4373642756272919
353.15,0.3875000000000001,51.811631999999996,51.75440723297501,0.4680157279599
353.15,0.675,93.75223199999999,93.6310530021733,0.4707349226020709
353.15,0.9625,131.14377600000003,131.21777590276739,0.4710653963768205
353.15,1.2500000000000002,164.927448,164.68293093156427,0.471641855166177
353.15,1.5375000000000003,194.405112,194.63123407594588,0.4720888198840317
353.15,1.825,221.22384,221.66301644948362,0.47208364529585556
353.15,2.1125000000000003,246.1374,246.19593474558312,0.47215206867362225
353.15,2.4000000000000004,268.63963200000006,268.4917205736591,0.47223651285310336
353.15,2.6875000000000004,288.93892800000003,288.7547086711212,0.4723575041675624
353.15,2.9750000000000005,306.367248,307.19338994533905,0.4724983589639403
353.15,3.2625000000000006,324.484584,324.01570252926643,0.47245756688812707
353.15,3.5500000000000003,339.593232,339.3950592923086,0.472417919937336
353.15,3.8375,353.38677599999994,353.45617220521564,0.4722333377457087
353.15,4.125,366.591168,366.2959219359211,0.47202163510899997
353.15,4.4125000000000005,378.57895199999996,378.0155585339246,0.47201870795602974
353.15,4.7,389.039136,388.731696748748,0.4720108962272964
353.15,4.9875,398.503416,398.55775831282676,0.47218815123264885
353.15,5.275,407.50668,407.57816705655193,0.47221300926013104
353.15,5.5625,415.59110400000003,415.84516470142,0.4720850264559113
353.15,5.8500000000000005,422.10825600000004,423.4056951649033,0.47165058561394607
353.15,6.1375,430.752648,430.33347928086033,0.4712690228086553
353.15,6.425000000000002,436.318584,436.7278906951534,0.4706276538272628
353.15,6.7125,444.115728,442.65983510382137,0.4678087535754272
353.15,7.0,447.26076,448.0831643187807,0.4382879101369434
354.4,0.1,7.646891999999999,6.484186283209851,0.43575405690738217
354.4,0.3875000000000001,51.756912000000014,51.77370737129834,0.4672066241360579
354.4,0.675,93.67197599999999,93.64206022213034,0.47014837482093785
354.4,0.9625,131.39457600000003,131.21745030649384,0.4706401108432515
354.4,1.2500000000000002,164.50656,164.66828272320598,0.4712380086627661
354.4,1.5375000000000003,194.90306400000003,194.59967756897322,0.47172433768799205
354.4,1.825,221.859504,221.6126566466425,0.47172220872320136
354.4,2.1125000000000003,246.55281599999998,246.1257061361536,0.4717709191734746
354.4,2.4000000000000004,268.213728,268.40134686829765,0.4717947246356083
354.4,2.6875000000000004,288.73920000000004,288.6445149528533,0.4719451120690004
354.4,2.9750000000000005,307.044864,307.0640485904739,0.4721268600886438
354.4,3.2625000000000006,323.588544,323.868008987079,0.4720598156933968
354.4,3.5500000000000003,339.46236,339.22980655945855,0.47200944836605746
354.4,3.8375,353.271864,353.2741365915061,0.4718373836749445
354.4,4.125,366.46212,366.0979150939098,0.47163552864918207
354.4,4.4125000000000005,378.1152000000001,377.8024708987402,0.4715452891564448
354.4,4.7,389.243424,388.5044713269758,0.47159369427673514
354.4,4.9875,397.81212,398.31728544385635,0.4717526368719957
354.4,5.275,407.004624,407.32515429727823,0.47176850268484377
354.4,5.5625,415.910304,415.58007783442423,0.47170014486211437
354.4,5.8500000000000005,423.35085599999996,423.12886150675655,0.47129215188160994
354.4,6.1375,430.06728,430.04538959180246,0.4708706392966125
354.4,6.425000000000002,436.381512,436.4296516164296,0.47015494983212197
354.4,6.7125,441.26892,442.3536458559064,0.4669529550997189
354.4,7.0,447.81753599999996,447.7726540479937,0.43699036433149235
355.65,0.1,7.649400000000001,6.5091774587576765,0.43371840134698725
355.65,0.3875000000000001,51.683952,51.79314788161747,0.4662421416712544
355.65,0.675,93.8562,93.65318601889331,0.46953145402251417
355.65,0.9625,130.98417600000002,131.217223658747,0.47005707206479325
355.65,1.2500000000000002,164.81709600000002,164.65371597263274,0.47066597154589773
355.65,1.5375000000000003,195.029832,194.56818691557197,0.47120335913819267
355.65,1.825,221.87409599999998,221.56234873862712,0.4712468317119417
355.65,2.1125000000000003,246.10775999999998,246.05551695318002,0.4712649520320223
355.65,2.4000000000000004,268.911864,268.3110015281626,0.47132018199102493
355.65,2.6875000000000004,288.357528,288.53433987381305,0.471530458960091
355.65,2.9750000000000005,307.32804,306.93471738670763,0.47169214949579114
355.65,3.2625000000000006,323.792376,323.72031822784044,0.4716485336269183
355.65,3.5500000000000003,339.168696,339.06455023695725,0.4715569240187627
355.65,3.8375,352.961328,353.09209188192614,0.47126819579845797
355.65,4.125,366.417888,365.8998943890161,0.47114958136636953
355.65,4.4125000000000005,377.700696,377.5893652181942,0.47097957079064984
355.65,4.7,389.071056,388.27722409639057,0.4710814364130985
355.65,4.9875,397.901496,398.0767872476199,0.47124503808992924
355.65,5.275,407.463816,407.0721127898134,0.4713421989124549
355.65,5.5625,415.237704,415.31495877227815,0.4711441488236844
355.65,5.8500000000000005,421.73159999999996,422.85199208378316,0.470719749517703
355.65,6.1375,430.07548800000006,429.75726036670875,0.47034465600478803
355.65,6.425000000000002,435.595368,436.1313689629128,0.46949956367812073
355.65,6.7125,442.89410399999997,442.0474087219521,0.4659191436671309
355.65,7.0,447.34238400000004,447.46209138600636,0.43517302572293526
356.9,0.1,7.6494456,6.534332431954169,0.43117413007259103
356.9,0.3875000000000001,51.729096,51.812728733589495,0.4651171434065646
356.9,0.675,93.883104,93.6644303755229,0.4688943354084942
356.9,0.9625,131.29197599999998,131.21709596096676,0.4694006450608647
356.9,1.2500000000000002,164.47874399999998,164.6392307019849,0.4700087095349732
356.9,1.5375000000000003,194.07177599999997,194.53676216603944,0.4706988890630909
356.9,1.825,221.784264,221.51209280453543,0.4706628211595723
356.9,2.1125000000000003,245.830512,245.98536730611525,0.47073755603474277
356.9,2.4000000000000004,267.61271999999997,268.22068469348164,0.4708180379796417
356.9,2.6875000000000004,288.227568,288.42418360433516,0.47092960000184025
356.9,2.9750000000000005,307.664112,306.80539653626704,0.47100838577405185
356.9,3.2625000000000006,323.18589599999996,323.57263048367275,0.4711135404460183
356.9,3.5500000000000003,339.465552,338.89929058282826,0.47093155760021044
356.9,3.8375,353.720112,352.9100383607255,0.47076656874032236
356.9,4.125,366.56471999999997,365.70186012997226,0.4704634059006978
356.9,4.4125000000000005,376.426632,377.3762418279585,0.47027712374045294
356.9,4.7,388.789704,388.04995541363536,0.4703359103659294
356.9,4.9875,397.64020800000003,397.8362641044328,0.47066079447012493
356.9,5.275,406.068,406.8190429306815,0.4707795032298621
356.9,5.5625,414.26232,415.0498079294659,0.47059931365571006
356.9,5.8500000000000005,422.64086399999997,422.57508733162126,0.47014953654703256
356.9,6.1375,429.4042559999999,429.4690920556973,0.46963402139416044
356.9,6.425000000000002,434.79326399999997,435.83304320394495,0.46884047310651533
356.9,6.7125,442.74499199999997,441.7411241811383,0.46468287942861003
356.9,7.0,447.538464,447.15147682178497,0.43287530415482167
358.15,0.1,7.6504031999999995,6.5596511626042115,0.4281965509221602
358.15,0.3875000000000001,51.682584,51.8324498965211,0.46373901890504027
358.15,0.675,93.83796,93.67579327378218,0.4680313796070859
358.15,0.9625,131.247288,131.2170672123308,0.46862010881435473
358.15,1.2500000000000002,164.375232,164.6248269350736,0.46929348583577163
358.15,1.5375000000000003,194.51592000000002,194.50540336940134,0.4699769515699687
358.15,1.825,221.32416,221.46188892291528,0.47011341695466785
358.15,2.1125000000000003,246.04574399999998,245.9152573056145,0.47007457363264754
358.15,2.4000000000000004,268.386096,268.13039650663734,0.47011573430859405
358.15,2.6875000000000004,288.01005599999996,288.31404631900295,0.47035527797549576
358.15,2.9750000000000005,306.623976,306.67608624241814,0.470473029356522
358.15,3.2625000000000006,323.03404800000004,323.42494598704405,0.47045218217385815
358.15,3.5500000000000003,338.16048,338.7340278573193,0.470274808365385
358.15,3.8375,352.52721600000007,352.72797631588764,0.46997508821051764
358.15,4.125,365.047152,365.50381262984075,0.46979477514829454
358.15,4.4125000000000005,377.205024,377.1631010608703,0.46961403841654975
358.15,4.7,387.781944,387.82266563549837,0.4696969728031279
358.15,4.9875,397.56132,397.5957163900051,0.4700565469821497
358.15,5.275,406.36120800000003,406.56594511846475,0.4701782448803621
358.15,5.5625,414.06760800000006,414.78462572505737,0.4699808026519779
358.15,5.8500000000000005,422.489016,422.2981476825694,0.4694431825641755
358.15,6.1375,429.671472,429.1808851119157,0.4689597985285519
358.15,6.425000000000002,435.37512,435.5346748064035,0.4680365636770649
358.15,6.7125,441.076944,441.43479271579986,0.4632355778890377
358.15,7.0,445.559424,446.84081084244565,0.43009046194983347
359.4,0.1,7.6465272,6.585133611524043,0.42478994997881103
359.4,0.3875000000000001,51.643368,51.85231133886896,0.46236069750339365
359.4,0.675,93.875808,93.6872746961316,0.4671047668074009
359.4,0.9625,131.058504,131.21713741292587,0.4677475988028108
359.4,1.2500000000000002,164.099808,164.61050469369746,0.46850582478939584
359.4,1.5375000000000003,193.97692800000002,194.47411057430858,0.46917974286806435
359.4,1.825,221.58408,221.41173717218453,0.4693190804453256
359.4,2.1125000000000003,245.37542400000004,245.84518706134918,0.469316587846272
359.4,2.4000000000000004,268.532472,268.0401371098472,0.4693918268209343
359.4,2.6875000000000004,288.15232799999995,288.203928190272,0.469624134768594
359.4,2.9750000000000005,306.338976,306.54678670835915,0.4698124701624472
359.4,3.2625000000000006,323.093328,323.27726496934605,0.4697306408387243
359.4,3.5500000000000003,338.98036799999994,338.5687623187129,0.46948618432176165
359.4,3.8375,352.104504,352.54590603299556,0.4691950270234422
359.4,4.125,366.012048,365.3057521979432,0.4689221954963316
359.4,4.4125000000000005,377.30352000000005,376.94994325324296,0.4687978644399494
359.4,4.7,387.93561600000004,387.5953551204493,0.4688595780072408
359.4,4.9875,396.533952,397.35514448210085,0.46921758571671984
359.4,5.275,406.02148800000003,406.31281975027747,0.4693598245067762
359.4,5.5625,414.15835200000004,414.5194125722161,0.4692057498950698
359.4,5.8500000000000005,422.49083999999993,422.0211735736093,0.46858387282061403
359.4,6.1375,429.263808,428.8926399886822,0.468135980748067
359.4,6.425000000000002,435.18816000000004,435.23626424130737,0.4671246455432746
359.4,6.7125,440.72628,441.1284148066938,0.4616592821735849
359.4,7.0,446.861304,446.5300939350866,0.4268967450033359
360.65,0.1,7.6287888,6.61077973870232,0.4208385290299535
360.65,0.3875000000000001,51.730920000000005,51.87231302982866,0.4606395191389789
360.65,0.675,93.786888,93.69887462400811,0.4660705784923565
360.65,0.9625,131.406432,131.21730656321344,0.4667162691560001
360.65,1.2500000000000002,164.217456,164.59626400002807,0.46750045764766757
360.65,1.5375000000000003,194.75577599999997,194.44288383077227,0.4682860047521471
360.65,1.825,221.02137600000003,221.36163763191996,0.4685638633725389
360.65,2.1125000000000003,245.85969599999999,245.77515668357552,0.4685177486657559
360.65,2.4000000000000004,268.218288,267.94990664403474,0.4685603870983088
360.65,2.6875000000000004,288.309192,288.09382939017195,0.468920817123252
360.65,2.9750000000000005,305.669112,306.417498136964,0.4690049003888296
360.65,3.2625000000000006,323.316312,323.12958766098666,0.46888875892032844
360.65,3.5500000000000003,338.30594399999995,338.4034942268726,0.4687437317768728
360.65,3.8375,352.66128,352.3638277964883,0.468339111246486
360.65,4.125,365.178936,365.1076791453218,0.46803383626095235
360.65,4.4125000000000005,378.15441599999997,376.736768738347,0.4678087575881718
360.65,4.7,387.41896799999995,387.3680242224948,0.4679359072100386
360.65,4.9875,396.52164,397.1145487584578,0.46834750341102427
360.65,5.275,405.192936,406.0596672237931,0.4685608324504361
360.65,5.5625,414.48621599999996,414.2541688887196,0.46840343673825324
360.65,5.8500000000000005,420.74618399999997,421.7441654389112,0.4677817351255733
360.65,6.1375,427.57387199999994,428.6043571370152,0.46717955567831904
360.65,6.425000000000002,434.56845599999997,434.93781197443514,0.4660320925493477
360.65,6.7125,440.114784,440.82199093399856,0.4599100257984491
360.65,7.0,446.313192,446.2193265879397,0.4231114300324202
361.9,0.1,7.6494456,6.636589503491109,0.4164537723199933
361.9,0.3875000000000001,51.69626399999999,51.89245493803034,0.4588439496812997
361.9,0.675,93.796464,93.71059303954945,0.46496691737936896
361.9,0.9625,131.134656,131.21757466210406,0.46559179958644814
361.9,1.2500000000000002,164.487408,164.5821048771774,0.4665062638772557
361.9,1.5375000000000003,194.653176,194.41172318737046,0.46746140318866114
361.9,1.825,221.59548,221.31159038002923,0.467604223737307
361.9,2.1125000000000003,246.41236800000001,245.70516628191987,0.46763498905816037
361.9,2.4000000000000004,268.50192000000004,267.85970525124577,0.4677046474763833
361.9,2.6875000000000004,288.327888,287.9837500933156,0.468038352968564
361.9,2.9750000000000005,306.948648,306.28822073032757,0.468173136991383
361.9,3.2625000000000006,323.474088,322.9819142958515,0.46799656068066636
361.9,3.5500000000000003,338.65432799999996,338.2382238422413,0.4677716104398597
361.9,3.8375,352.43100000000004,352.18174189320104,0.4673535385842772
361.9,4.125,365.08043999999995,364.9095937839277,0.46703340986395564
361.9,4.4125000000000005,375.488184,376.5235778520405,0.4667962196134262
361.9,4.7,387.104328,387.14067329968293,0.46693709458968313
361.9,4.9875,397.236648,396.8739295969118,0.4673988875585817
361.9,5.275,405.107664,405.8064879355785,0.4676705348456277
361.9,5.5625,413.57877600000006,413.98889509243475,0.46742015765723244
361.9,5.8500000000000005,421.568808,421.46712371113784,0.46672799641612467
361.9,6.1375,427.92772799999995,428.31603701074073,0.46609937376910976
361.9,6.425000000000002,434.211408,434.63931847487424,0.46484423505445727
361.9,6.7125,440.79422400000004,440.51552157896595,0.4580387552966454
361.9,7.0,445.30087199999997,445.9085092884278,0.4187837891510443
363.15,0.1,7.642560000000001,6.662562865058533,0.41151740526028957
363.15,0.3875000000000001,51.672096,51.91273703138239,0.456871087459183
363.15,0.675,93.917304,93.72242992406419,0.46368589459106785
363.15,0.9625,131.267352,131.21794170942763,0.4644175882645796
363.15,1.2500000000000002,164.65475999999998,164.56802734667514,0.4652486615495066
363.15,1.5375000000000003,195.007032,194.38062869235333,0.46632224836566927
363.15,1.825,221.357904,221.26159549528415,0.46656755751213225
363.15,2.1125000000000003,245.679576,245.6352159666783,0.4665934444504734
363.15,2.4000000000000004,267.36465599999997,267.769533073266,0.46673221164729606
363.15,2.6875000000000004,287.31921600000004,287.8736904703352,0.4669915355637712
363.15,2.9750000000000005,307.001088,306.1589546931696,0.467189503691681
363.15,3.2625000000000006,323.04225599999995,322.8342451056201,0.46698640882166886
363.15,3.5500000000000003,337.433616,338.07295142330275,0.46661320367271086
363.15,3.8375,351.71508,351.9996486098264,0.4663408964138042
363.15,4.125,364.844232,364.71149642336434,0.46594266689873776
363.15,4.4125000000000005,376.769088,376.3103709277903,0.46569597371356314
363.15,4.7,387.529776,386.9133027106218,0.4658354748876329
363.15,4.9875,397.581384,396.63328737574386,0.4663388063032742
363.15,5.275,405.227136,405.55328228250914,0.4666190182579014
363.15,5.5625,413.38999199999995,413.72359159723726,0.4663436733761254
363.15,5.8500000000000005,421.50542400000006,421.190048828246,0.4655674054870029
363.15,6.1375,427.372776,428.02768006121835,0.46493879201278926
363.15,6.425000000000002,434.34045599999996,434.3407842129948,0.46359605635133183
363.15,6.7125,439.48550399999993,440.20900722318487,0.4558670623264508
363.15,7.0,444.79152,445.59764252481625,0.413995919333869


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/1dSobolPu239GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,7.582687199999999,5.05217262447951,0.9079857437694321
333.15,0.3875000000000001,51.52435199999999,51.699764315227185,0.9038624768569489
333.15,0.675,93.576672,93.54809197155112,0.9119549454482443
333.15,0.9625,131.071728,131.10142311400813,0.9125505827792424
333.15,1.2500000000000002,165.262152,164.83952447403615,0.9135039497558163
333.15,1.5375000000000003,195.27652799999998,195.20833222268624,0.9101751477773952
333.15,1.825,222.238896,222.613347638297,0.909272608714001
333.15,2.1125000000000003,246.99103200000002,247.41569361617812,0.9134742672294683
333.15,2.4000000000000004,269.333664,269.93065591019416,0.9114327615971387
333.15,2.6875000000000004,290.54085599999996,290.4284436346298,0.908727955076794
333.15,2.9750000000000005,309.50452799999994,309.13683782552357,0.9081059991364056
333.15,3.2625000000000006,326.536584,326.24533223469444,0.9181701243015189
333.15,3.5500000000000003,341.76379199999997,341.9103672199966,0.9149314846821437
333.15,3.8375,356.619816,356.2612354146414,0.9219705098075445
333.15,4.125,370.156176,369.40626642623636,0.9131761385585621
333.15,4.4125000000000005,380.333184,381.4389322775643,0.9154294342497639
333.15,4.7,393.549888,392.4435625947933,0.9134786998995554
333.15,4.9875,403.15461600000003,402.5004243941285,0.9126866865052108
333.15,5.275,412.02609599999994,411.68998420194134,0.9140621322726347
333.15,5.5625,419.021592,420.0962424758509,0.9161772262371874
333.15,5.8500000000000005,426.653664,427.80909474599787,0.9153854405084246
333.15,6.1375,434.45582399999995,434.9257293475052,0.9199820379010683
333.15,6.425000000000002,442.039104,441.5511379830199,0.9197306989754661
333.15,6.7125,448.276272,447.79783312202045,0.9154060417467205
333.15,7.0,452.93340000000006,453.78491165013327,0.9180639301026134
334.4,0.1,7.6041192,5.073542422048945,0.9145820815403879
334.4,0.3875000000000001,51.547608,51.71188987077085,0.9123527033172698
334.4,0.675,93.743112,93.54948653948733,0.9152652749419057
334.4,0.9625,131.254584,131.0907201135661,0.914743387135843
334.4,1.2500000000000002,165.266712,164.81549197638822,0.9153206621032832
334.4,1.5375000000000003,194.579304,195.16988569614037,0.9230099844774265
334.4,1.825,222.54578400000003,222.55955909348057,0.9121547291682345
334.4,2.1125000000000003,247.376808,247.34579613508132,0.918390040118141
334.4,2.4000000000000004,269.56668,269.84404509778636,0.9139291501972705
334.4,2.6875000000000004,290.715048,290.32467686401895,0.9188505638407753
334.4,2.9750000000000005,308.846976,309.0156282572966,0.9186721558836478
334.4,3.2625000000000006,326.36102400000004,326.1065416749641,0.9138712007133025
334.4,3.5500000000000003,341.433648,341.75399561069815,0.9159126426836782
334.4,3.8375,355.50352799999996,356.08740887221325,0.9071082527170883
334.4,4.125,368.971032,369.2152238867482,0.9190532797020906
334.4,4.4125000000000005,381.899088,381.2310094708718,0.9183537945380876
334.4,4.7,392.772408,392.219177934826,0.9100919972800894
334.4,4.9875,402.20157600000005,402.26006341756084,0.9148474190713147
334.4,5.275,410.330232,411.434184993964,0.9170004201346221
334.4,5.5625,420.0270720000001,419.82558196691093,0.9130459438085553
334.4,5.8500000000000005,428.70520799999997,427.5241756472509,0.9191321839070175
334.4,6.1375,435.20320799999996,434.6271708604696,0.9123162042321682
334.4,6.425000000000002,440.50284,441.2395654060035,0.9099500358346093
334.4,6.7125,447.167736,447.4738720436543,0.9182252765349393
334.4,7.0,452.68715999999995,453.4491838848455,0.919399173174405
335.65,0.1,7.5913512,5.094952806814717,0.9076551602207902
335.65,0.3875000000000001,51.559920000000005,51.72405581028451,0.9080817676269619
335.65,0.675,93.697968,93.5509218107492,0.9102730986474172
335.65,0.9625,131.57697600000003,131.0800575841911,0.9113413547944057
335.65,1.2500000000000002,164.589552,164.7914998917426,0.9110086822401214
335.65,1.5375000000000003,195.36407999999997,195.1314802213081,0.9077136599303401
335.65,1.825,222.32325600000001,222.50581139715143,0.9172398307422698
335.65,2.1125000000000003,247.01520000000002,247.27593985085974,0.9119972190780586
335.65,2.4000000000000004,270.174528,269.7574757435447,0.9131253862814867
335.65,2.6875000000000004,290.01280800000006,290.22095172576826,0.9102508132613257
335.65,2.9750000000000005,308.134248,308.8944600891712,0.9125229928574894
335.65,3.2625000000000006,326.09608799999995,325.9677924572706,0.9133948446709611
335.65,3.5500000000000003,340.989048,341.59766580795383,0.9178174385832484
335.65,3.8375,355.53408,355.9136242524685,0.9137479797014585
335.65,4.125,368.60805600000003,369.0242227473616,0.9169211841052078
335.65,4.4125000000000005,380.83979999999997,381.0231282384749,0.9128175930690859
335.65,4.7,391.73044799999997,391.99483467496015,0.9141375423696552
335.65,4.9875,402.163728,402.0197433185128,0.9194535485723346
335.65,5.275,411.83731199999994,411.1784259667303,0.916145916641552
335.65,5.5625,419.847864,419.5549611161327,0.9213263075889239
335.65,5.8500000000000005,426.838344,427.23929562601904,0.9145494228785163
335.65,6.1375,435.304896,434.3286504057855,0.9162886179883766
335.65,6.425000000000002,440.64739199999997,440.9280306871446,0.9197760613608462
335.65,6.7125,446.03868,447.149948242799,0.9179524447985189
335.65,7.0,452.39212799999996,453.1134916551289,0.9189954972247836
336.9,0.1,7.6118712,5.116403633615107,0.9144412426629448
336.9,0.3875000000000001,51.605064,51.73626248215612,0.9085885340213781
336.9,0.675,93.549768,93.55239746598104,0.9159660707538629
336.9,0.9625,131.547792,131.06943570007704,0.9167031023158939
336.9,1.2500000000000002,164.05056000000002,164.76754882977824,0.9139549278492333
336.9,1.5375000000000003,195.20812800000002,195.09311539173677,0.9062845848936214
336.9,1.825,222.24254399999998,222.45210527511782,0.9157642334461639
336.9,2.1125000000000003,246.68004,247.2061247925457,0.925479013968119
336.9,2.4000000000000004,269.94105599999995,269.67094793456624,0.9052202984759088
336.9,2.6875000000000004,290.718696,290.1172678134252,0.919690686624698
336.9,2.9750000000000005,308.70151200000004,308.77333372759995,0.9070368434323894
336.9,3.2625000000000006,325.761384,325.8290851622605,0.9074214318759733
336.9,3.5500000000000003,341.844504,341.44137769563434,0.9172069398598891
336.9,3.8375,355.84780799999993,355.73988114895457,0.9169431924276227
336.9,4.125,368.86888799999997,368.8332632403352,0.9152709037754571
336.9,4.4125000000000005,379.71348,380.81528794166223,0.9111031111470563
336.9,4.7,392.73638400000004,391.77053188616134,0.9198865601308792
336.9,4.9875,401.47197600000004,401.77946374859636,0.9179276120796442
336.9,5.275,411.49348799999996,410.9227073524989,0.9150142396822736
336.9,5.5625,418.92811199999994,419.2843798654516,0.9142497449497716
336.9,5.8500000000000005,427.83926399999996,426.95445485649634,0.9143442210639737
336.9,6.1375,434.94693600000005,434.0301687963579,0.9139045821640819
336.9,6.425000000000002,441.470928,440.6165330135378,0.9120618634085669
336.9,6.7125,445.86312000000004,446.82606090654923,0.9204294515526815
336.9,7.0,451.913784,452.7778357738884,0.9198212381801185
338.15,0.1,7.6290168000000005,5.137895192773499,0.914148716488936
338.15,0.3875000000000001,51.547152000000004,51.74850962509473,0.9119565297410597
338.15,0.675,93.71848800000001,93.55391396970018,0.9122448953538366
338.15,0.9625,131.54688000000002,131.05885422896534,0.9102071699365152
338.15,1.2500000000000002,164.656128,164.7436383550102,0.9155657786385473
338.15,1.5375000000000003,195.14155200000002,195.05479161387902,0.9163387942323523
338.15,1.825,222.30957600000002,222.39843976931283,0.9086960110083762
338.15,2.1125000000000003,247.386384,247.13635087304226,0.9092348770758637
338.15,2.4000000000000004,269.403432,269.584461235366,0.9079124722625804
338.15,2.6875000000000004,290.23716,290.0136255334422,0.9163791197271018
338.15,2.9750000000000005,308.885736,308.6522487661302,0.9058872427183734
338.15,3.2625000000000006,326.249304,325.6904198479986,0.9220261631495719
338.15,3.5500000000000003,341.005464,341.28513109954565,0.9126480042842493
338.15,3.8375,355.03476,355.56617979393013,0.9151476628017896
338.15,4.125,367.727064,368.64234501728095,0.9217147476165954
338.15,4.4125000000000005,382.003512,380.6074889288218,0.9089678840491734
338.15,4.7,390.787896,391.5462702652054,0.9156970460540944
338.15,4.9875,402.036504,401.5392246497469,0.9136715342214953
338.15,5.275,410.30287200000004,410.66702880288193,0.9206995364952847
338.15,5.5625,419.56787999999995,419.0138383890616,0.9175845373517126
338.15,5.8500000000000005,427.08275999999995,426.6696530483596,0.9145967260521866
338.15,6.1375,432.7927920000001,433.7317253354109,0.9174051577497386
338.15,6.425000000000002,439.47410400000007,440.30507354647625,0.9185954197609784
338.15,6.7125,446.97484799999995,446.5022104994223,0.918725880159385
338.15,7.0,451.82532000000003,452.44221560241294,0.9126940187206198
339.4,0.1,7.6326192000000015,5.159427193966508,0.9125100093896975
339.4,0.3875000000000001,51.492887999999994,51.76079723910033,0.9030710034618472
339.4,0.675,93.76272,93.55547077029235,0.9121191857704164
339.4,0.9625,131.285136,131.04831372247023,0.9129267324272229
339.4,1.2500000000000002,164.78882399999998,164.71976864163247,0.9079095558953352
339.4,1.5375000000000003,194.45527199999998,195.01650865547623,0.916592785186073
339.4,1.825,222.818016,222.34481566360938,0.9129010434768355
339.4,2.1125000000000003,247.19258400000004,247.06661838267266,0.913828504168245
339.4,2.4000000000000004,269.02860000000004,269.49801596529966,0.908510253981992
339.4,2.6875000000000004,290.05567199999996,289.9100246535608,0.9116237762780024
339.4,2.9750000000000005,308.774472,308.53120601766716,0.9170795820383721
339.4,3.2625000000000006,325.84300799999994,325.55179599190285,0.9153408830396242
339.4,3.5500000000000003,341.47286399999996,341.1289262519465,0.9122945490700222
339.4,3.8375,355.154232,355.3925200132012,0.91783211106911
339.4,4.125,368.998392,368.45146848465157,0.9180565191692739
339.4,4.4125000000000005,380.6346,380.39973108382424,0.9228939381464295
339.4,4.7,391.19556,391.3220496378984,0.9215953819668428
339.4,4.9875,401.03877600000004,401.29902631228776,0.9186534775409532
339.4,5.275,409.595616,410.4113907823966,0.9167387928422732
339.4,5.5625,418.78401600000007,418.7433365708334,0.9178133193251619
339.4,5.8500000000000005,426.917688,426.38489060806126,0.9137731025164211
339.4,6.1375,434.10652799999997,433.4333203132678,0.9180988101822708
339.4,6.425000000000002,440.403432,439.9936515891842,0.9188656509189136
339.4,6.7125,444.83939999999996,446.1783970794828,0.9170925155466971
339.4,7.0,451.69855199999995,452.10663148909043,0.9187091326279853
340.65,0.1,7.6142424,5.180999927517519,0.9091498065090104
340.65,0.3875000000000001,51.64975200000001,51.77312546933459,0.9109652270142823
340.65,0.675,93.63321599999999,93.55706801291916,0.9140885645089546
340.65,0.9625,131.252304,131.03781345478345,0.912337788553196
340.65,1.2500000000000002,165.00132000000002,164.69593986383896,0.9160497684964786
340.65,1.5375000000000003,194.797728,194.978266922981,0.9143378252052087
340.65,1.825,222.374328,222.29123249349018,0.903773019373254
340.65,2.1125000000000003,246.852864,246.99692703111361,0.9124087732531997
340.65,2.4000000000000004,269.25705600000003,269.41161250178743,0.9116326912344912
340.65,2.6875000000000004,290.23260000000005,289.80646587055685,0.9098341074051396
340.65,2.9750000000000005,308.811864,308.41020449511177,0.9159536897702407
340.65,3.2625000000000006,324.468624,325.413213652038,0.910881623781901
340.65,3.5500000000000003,340.58366399999994,340.9727630947722,0.9175064773969694
340.65,3.8375,356.001936,355.21890203902643,0.9122781567167308
340.65,4.125,368.79182399999996,368.2606333521237,0.915823068852659
340.65,4.4125000000000005,379.550232,380.19201504538086,0.9179420219113301
340.65,4.7,391.28949600000004,391.09787029456356,0.9180520472096821
340.65,4.9875,401.00001599999996,401.0588690846069,0.9170242554836219
340.65,5.275,410.23584,410.155792768461,0.9148730333416691
340.65,5.5625,418.34671199999997,418.4728744688316,0.9120235130143763
340.65,5.8500000000000005,426.6112560000001,426.1001670130195,0.9193704366588051
340.65,6.1375,434.539728,433.1349536718641,0.9218964721432512
340.65,6.425000000000002,439.35919199999995,439.6822671997262,0.9162079700879137
340.65,6.7125,445.317288,445.85462041447215,0.9138380431726657
340.65,7.0,451.616016,451.7710834339208,0.9155241214303864
341.9,0.1,7.6175256,5.202613277297132,0.9162735654067078
341.9,0.3875000000000001,51.555816,51.78549399644183,0.9145802374345294
341.9,0.675,93.79099199999999,93.55870592983928,0.9157637701518828
341.9,0.9625,131.178432,131.02735418074562,0.9098072757368397
341.9,1.2500000000000002,164.67984,164.67215152808015,0.9161367572411285
341.9,1.5375000000000003,194.458008,194.9400656034881,0.9129859861905206
341.9,1.825,221.928816,222.23769037508458,0.9157063075448687
341.9,2.1125000000000003,246.85012799999998,246.92727670223584,0.9141113974589494
341.9,2.4000000000000004,268.828416,269.3252502061181,0.912596005039884
341.9,2.6875000000000004,290.105376,289.7029481973311,0.9107297022507712
341.9,2.9750000000000005,307.937712,308.2892447210458,0.9158689395380519
341.9,3.2625000000000006,325.15809599999994,325.27467311872726,0.9165999264902512
341.9,3.5500000000000003,340.54444800000005,340.8166418022166,0.9143041804871079
341.9,3.8375,354.79992000000004,355.04532534882384,0.9081514827878098
341.9,4.125,369.212712,368.0698399100207,0.915984287861105
341.9,4.4125000000000005,378.722592,379.984340058651,0.9131903884880564
341.9,4.7,391.09113599999995,390.873731712619,0.9159559559647635
341.9,4.9875,400.275888,400.81875197960505,0.922577041989204
341.9,5.275,409.56506399999995,409.90023481913977,0.9171764656982719
341.9,5.5625,418.88570400000003,418.20245208305624,0.9177097828108152
341.9,5.8500000000000005,426.316224,425.8154828438809,0.9139188005807831
341.9,6.1375,432.5926079999999,432.83662581765225,0.9130104004444475
341.9,6.425000000000002,440.05094399999996,439.3709207264902,0.91398521636346
341.9,6.7125,444.439032,445.530880736649,0.916348048455768
341.9,7.0,449.79703200000006,451.4355713207749,0.9190597710088823
343.15,0.1,7.5986016,5.224267011046834,0.9167878908914412
343.15,0.3875000000000001,51.585912,51.79790322687475,0.9167040787637757
343.15,0.675,93.615888,93.56038417266475,0.9080213155445591
343.15,0.9625,131.32572,131.01693505841914,0.9148456431844263
343.15,1.2500000000000002,164.79156,164.64840409887324,0.9159259249591155
343.15,1.5375000000000003,194.60666400000002,194.90190568409673,0.9116582152453104
343.15,1.825,222.294984,222.18418942452186,0.9140434053543408
343.15,2.1125000000000003,246.794952,246.85766823797687,0.9097505267599504
343.15,2.4000000000000004,269.730384,269.23892922345334,0.9167628943608641
343.15,2.6875000000000004,288.86232,289.5994723306595,0.9192108908750708
343.15,2.9750000000000005,307.43976,308.1683269857926,0.9179122212270119
343.15,3.2625000000000006,325.22148,325.13617450809994,0.912731378791566
343.15,3.5500000000000003,340.9885919999999,340.6605620258919,0.9137886165816956
343.15,3.8375,354.562344,354.8717904651754,0.9155667535723936
343.15,4.125,367.520496,367.8790879260838,0.9133408509737293
343.15,4.4125000000000005,380.122968,379.77670618169947,0.9180911903538401
343.15,4.7,390.88000800000003,390.64963441464675,0.9124239124926913
343.15,4.9875,400.5846,400.57867598438145,0.9140813141515599
343.15,5.275,409.593792,409.64471734088556,0.9181730835495288
343.15,5.5625,417.945432,417.932069645766,0.9121644510207751
343.15,5.8500000000000005,425.906736,425.5308374038695,0.9191375530862164
343.15,6.1375,432.106056,432.53833640224434,0.9199971367907653
343.15,6.425000000000002,439.99211999999994,439.05961216947617,0.9174782928467481
343.15,6.7125,445.68072,445.2071778718194,0.9154766252656927
343.15,7.0,448.969848,451.10009503352325,0.91434203754203
344.4,0.1,7.638091200000001,5.245961477154424,0.9134455831036443
344.4,0.3875000000000001,51.54624,51.81035278321298,0.9163084577444172
344.4,0.675,93.626376,93.5621031768805,0.908179528873269
344.4,0.9625,131.12279999999998,131.0065568136123,0.914473280223541
344.4,1.2500000000000002,165.255312,164.62469743105666,0.9150947659605473
344.4,1.5375000000000003,194.404656,194.86378643899866,0.9148201582525103
344.4,1.825,222.271728,222.1307296998667,0.9133372219798068
344.4,2.1125000000000003,246.902568,246.78810082543146,0.9042443603357423
344.4,2.4000000000000004,268.8918,269.15265007637504,0.910962698060786
344.4,2.6875000000000004,289.48704,289.49603815441276,0.9144372742671906
344.4,2.9750000000000005,308.59799999999996,308.0474504183823,0.9146990676693842
344.4,3.2625000000000006,325.142592,324.99771758789745,0.9162893151017752
344.4,3.5500000000000003,340.652976,340.50452428838,0.9082169745900669
344.4,3.8375,354.87789599999996,354.6982972719518,0.9210017824416004
344.4,4.125,367.462128,367.68837710998986,0.9178051585717222
344.4,4.4125000000000005,378.291672,379.569113937108,0.9135507585736388
344.4,4.7,389.181864,390.42557799419404,0.918410377025837
344.4,4.9875,400.195176,400.3386405182895,0.9196585902034461
344.4,5.275,409.609296,409.389240391763,0.9096755641850592
344.4,5.5625,418.39687200000003,417.6617268085728,0.9185343175052348
344.4,5.8500000000000005,424.9464,425.24623156395523,0.9205891670075087
344.4,6.1375,432.36050399999993,432.2400854256404,0.9229146145237733
344.4,6.425000000000002,439.869912,438.7483411802963,0.917394708852022
344.4,6.7125,444.775104,444.8835121103066,0.9151687001806461
344.4,7.0,451.4710079999999,450.76465503668317,0.9157944294917262
345.65,0.1,7.6408727999999995,5.267696298199667,0.9079091826291772
345.65,0.3875000000000001,51.626952,51.82284298481218,0.9172914190992928
345.65,0.675,93.652824,93.56386244893696,0.9088197604622639
345.65,0.9625,131.245464,130.99621933019571,0.9178326854154384
345.65,1.2500000000000002,164.655672,164.60103146656567,0.9067673956921067
345.65,1.5375000000000003,194.8146,194.82570795529088,0.9159339773571475
345.65,1.825,222.143136,222.0773109107958,0.9147420879986551
345.65,2.1125000000000003,247.13831999999996,246.71857426137336,0.910299775507158
345.65,2.4000000000000004,269.4846,269.0664122423012,0.9179968218134399
345.65,2.6875000000000004,289.868712,289.3926452621382,0.9189996775170598
345.65,2.9750000000000005,308.191704,307.92661565752616,0.9142735402911578
345.65,3.2625000000000006,324.47272799999996,324.8593025323138,0.9170597685875334
345.65,3.5500000000000003,340.257624,340.3485282412929,0.9143246122050659
345.65,3.8375,354.816792,354.52484594334703,0.9118262717583226
345.65,4.125,368.11056,367.497708274644,0.9140819966257491
345.65,4.4125000000000005,378.758616,379.3615629764888,0.9204772042312432
345.65,4.7,389.39664000000005,390.20156291577825,0.9162014514006728
345.65,4.9875,400.53945600000003,400.0986460458464,0.9169864641406696
345.65,5.275,409.623888,409.13380362338415,0.9162244068889119
345.65,5.5625,417.39367200000004,417.3914239198647,0.9095629225686943
345.65,5.8500000000000005,423.87024,424.9616649757501,0.917021823097239
345.65,6.1375,431.97746400000005,431.9418730620344,0.9109231665049845
345.65,6.425000000000002,437.838888,438.43710793314443,0.9162046547900642
345.65,6.7125,444.10250400000007,444.5598832779166,0.9142101235122626
345.65,7.0,449.27445599999993,450.42925121412543,0.9182318219398811
346.9,0.1,7.639139999999999,5.289471938699933,0.9153871882083804
346.9,0.3875000000000001,51.610992,51.83537371554306,0.9109765520087357
346.9,0.675,93.497784,93.56566233722202,0.9204192262485702
346.9,0.9625,131.15061599999999,130.98592240494312,0.9142694165165705
346.9,1.2500000000000002,164.631048,164.57740617636802,0.9136302273559983
346.9,1.5375000000000003,194.317104,194.78767061039366,0.9132385289152701
346.9,1.825,222.19876800000003,222.02393326053547,0.911374924285304
346.9,2.1125000000000003,246.87429600000002,246.6490895329017,0.915923339213552
346.9,2.4000000000000004,268.96384800000004,268.980215721232,0.91292123392812
346.9,2.6875000000000004,289.141848,289.28929423448244,0.9121602457891265
346.9,2.9750000000000005,307.81185600000003,307.80582287741817,0.9136405815718973
346.9,3.2625000000000006,324.930096,324.7209291090903,0.909247361071397
346.9,3.5500000000000003,340.61011199999996,340.19257359430736,0.9171340663718696
346.9,3.8375,354.051624,354.35143630516706,0.9167491108409468
346.9,4.125,367.25556000000006,367.30708112972303,0.9162290019062385
346.9,4.4125000000000005,377.89039199999996,379.1540537643591,0.9115785918063598
346.9,4.7,389.377944,389.97758877294666,0.9176066406131096
346.9,4.9875,400.79755199999994,399.85869198640574,0.9095823887416855
346.9,5.275,408.74700000000007,408.87840726800766,0.9241323131591157
346.9,5.5625,417.033432,417.121161095771,0.9170845163551403
346.9,5.8500000000000005,424.00111200000003,424.6771375811895,0.9165350017234045
346.9,6.1375,432.036744,431.6436993114263,0.9173743125156621
346.9,6.425000000000002,438.413448,438.1259128344732,0.915436502000824
346.9,6.7125,443.33688,444.2362913165847,0.9148730118075163
346.9,7.0,449.96803199999994,450.09388315939725,0.9165729319906663
348.15,0.1,7.6386384000000005,5.3112881373641585,0.9125668085441049
348.15,0.3875000000000001,51.561744,51.84794480121161,0.917802025400381
348.15,0.675,93.64872,93.5675030739944,0.9146859117559765
348.15,0.9625,131.40141599999998,130.97566600882217,0.9095163212030934
348.15,1.2500000000000002,164.66160000000002,164.55382170562527,0.9131465153308077
348.15,1.5375000000000003,194.979672,194.74967411398373,0.9149507803702508
348.15,1.825,222.328728,221.97059672005338,0.9112193426416467
348.15,2.1125000000000003,246.62623200000002,246.5796460303376,0.9209465084071365
348.15,2.4000000000000004,269.209176,268.8940610067169,0.9092856168193233
348.15,2.6875000000000004,290.212992,289.18598443273424,0.9195028956132875
348.15,2.9750000000000005,307.56105599999995,307.6850715554763,0.9133543062168717
348.15,3.2625000000000006,324.278928,324.5825974343563,0.9163988945081599
348.15,3.5500000000000003,340.03007999999994,340.0366611022639,0.9179015656846943
348.15,3.8375,354.379488,354.1780682412826,0.9100465341774556
348.15,4.125,367.541016,367.11649555909753,0.9127950669809662
348.15,4.4125000000000005,378.67334400000004,378.94658560394294,0.9175576591851595
348.15,4.7,389.24387999999993,389.75365591408735,0.9148566698057777
348.15,4.9875,399.740088,399.61877921093725,0.9152109087689325
348.15,5.275,408.679056,408.62305126756877,0.9139306387039279
348.15,5.5625,416.931288,416.8509378717744,0.9132975730575202
348.15,5.8500000000000005,423.358608,424.39264961253207,0.9213129523489079
348.15,6.1375,431.63227199999994,431.34556423188076,0.9180794495145848
348.15,6.425000000000002,437.18316000000004,437.8147553617007,0.9151343316428028
348.15,6.7125,443.69392799999997,443.91273674889294,0.9123141403912012
348.15,7.0,448.05876,449.75855151121004,0.9184796731818838
349.4,0.1,7.649080799999999,5.333144690966037,0.9161537261844671
349.4,0.3875000000000001,51.60095999999999,51.860556503108796,0.9173631498556635
349.4,0.675,93.608136,93.56938396247813,0.9140288188359041
349.4,0.9625,131.202144,130.96545008376822,0.9093760685287327
349.4,1.2500000000000002,164.51157600000002,164.53027814143448,0.9137189594213136
349.4,1.5375000000000003,194.249616,194.71171878541668,0.9176371286472893
349.4,1.825,221.71905599999997,221.91730146354348,0.9117834602493163
349.4,2.1125000000000003,246.85377599999998,246.5102437827134,0.9096344233851553
349.4,2.4000000000000004,269.073744,268.8079474019801,0.9165948773675996
349.4,2.6875000000000004,289.35343199999994,289.0827167278635,0.915587434752834
349.4,2.9750000000000005,307.167528,307.5643622142826,0.9116391952994287
349.4,3.2625000000000006,324.78691200000003,324.4443073919824,0.9189930700905812
349.4,3.5500000000000003,340.27632,339.8807904167746,0.9100284149930662
349.4,3.8375,354.192528,354.0047419839522,0.9143908091836835
349.4,4.125,367.47216000000003,366.9259511563149,0.9163013747504775
349.4,4.4125000000000005,377.450352,378.7391590178223,0.9161373451607161
349.4,4.7,389.66568,389.5297641650062,0.915920432758299
349.4,4.9875,399.81669600000004,399.37890690653575,0.9156167804219293
349.4,5.275,408.6786,408.3677355059383,0.9190353361615522
349.4,5.5625,415.8606,416.5807542478749,0.9182072261825662
349.4,5.8500000000000005,423.3048,424.10820072138984,0.9150616723474781
349.4,6.1375,431.71799999999996,431.04746770726854,0.9194073084889632
349.4,6.425000000000002,437.174496,437.5036358632149,0.9183178523591174
349.4,6.7125,442.76004,443.5892190522594,0.9207021692445028
349.4,7.0,448.495152,449.42325603730507,0.9175002390126104
350.65,0.1,7.6533672,5.355041773699554,0.9123388295197788
350.65,0.3875000000000001,51.451392000000006,51.873208588975984,0.9124598403506295
350.65,0.675,93.76272,93.57130546719051,0.9145284006029667
350.65,0.9625,131.48988,130.95527509429854,0.9150536292097793
350.65,1.2500000000000002,164.60688000000002,164.506775338634,0.9141695626747273
350.65,1.5375000000000003,194.614872,194.6738041892076,0.9193671624181409
350.65,1.825,221.616912,221.8640471426179,0.91144536870743
350.65,2.1125000000000003,246.769872,246.44088276099674,0.9154172773617234
350.65,2.4000000000000004,269.50056,268.7218755167004,0.9176431636136784
350.65,2.6875000000000004,289.411344,288.9794905392236,0.9161679888772681
350.65,2.9750000000000005,307.58704800000004,307.4436945635137,0.9128417603581871
350.65,3.2625000000000006,324.83160000000004,324.3060593884214,0.9149878290684142
350.65,3.5500000000000003,340.29136800000003,339.7249616539687,0.9163446188785223
350.65,3.8375,354.120024,353.83145753317604,0.9126553459591507
350.65,4.125,367.035768,366.73544885040974,0.9166426492911021
350.65,4.4125000000000005,378.718488,378.5317736576093,0.9162937910462767
350.65,4.7,388.731792,389.30591369989736,0.9203570781183535
350.65,4.9875,398.512992,399.1390755377185,0.9125282145357342
350.65,5.275,407.870112,408.1124601573101,0.9116022676955743
350.65,5.5625,416.612544,416.3106108627838,0.9173016749018812
350.65,5.8500000000000005,424.40011200000004,423.8237911400214,0.9201240685568095
350.65,6.1375,430.93368000000004,430.74940991178346,0.9169322903087924
350.65,6.425000000000002,437.25475199999994,437.19255462933904,0.9187303235860615
350.65,6.7125,443.90824799999996,443.26573851700726,0.9182688974093312
350.65,7.0,449.06880000000007,449.0879965634884,0.9111860443242566
351.9,0.1,7.623636,5.376979762985059,0.9161184473145074
351.9,0.3875000000000001,51.768311999999995,51.885901349136475,0.9086504337815949
351.9,0.675,93.599016,93.57326753006686,0.9103096710513304
351.9,0.9625,131.308848,130.94514037266956,0.9161911654306163
351.9,1.2500000000000002,164.718144,164.4833131520621,0.9153468260627112
351.9,1.5375000000000003,194.83056000000002,194.63593061567977,0.9161408102152415
351.9,1.825,221.396208,221.81083384437352,0.9203106958393185
351.9,2.1125000000000003,246.2628,246.37156299421997,0.9160506163292088
351.9,2.4000000000000004,268.792392,268.6358448863606,0.9109899664835216
351.9,2.6875000000000004,288.83678399999997,288.8763058668145,0.9089247302581911
351.9,2.9750000000000005,307.166616,307.3230683128463,0.9141200025856105
351.9,3.2625000000000006,324.070536,324.1678534236731,0.9157894417138858
351.9,3.5500000000000003,339.27403200000003,339.5691745815877,0.9121778253154484
351.9,3.8375,354.609768,353.658214888954,0.9131070085372816
351.9,4.125,366.08090400000003,366.54498846718803,0.912200230535433
351.9,4.4125000000000005,378.46768799999995,378.32443004588566,0.9184873565453151
351.9,4.7,388.223808,389.0821043445667,0.917816942874761
351.9,4.9875,398.079792,398.89928487222693,0.9178545818299189
351.9,5.275,407.295096,407.857225453943,0.9182181530339376
351.9,5.5625,414.89251199999995,416.0405074261778,0.9135420069954583
351.9,5.8500000000000005,422.516376,423.5394209845561,0.9198168012987217
351.9,6.1375,430.123824,430.451390787361,0.9128900758345788
351.9,6.425000000000002,437.24608800000004,436.88151090523263,0.9183010056375912
351.9,6.7125,443.321376,442.9422950850719,0.915225309152725
351.9,7.0,448.39164,448.7527733220186,0.9189187624100963
353.15,0.1,7.6426512,5.398958107208216,0.9104929330630765
353.15,0.3875000000000001,51.811631999999996,51.89863455133164,0.9129494055120082
353.15,0.675,93.75223199999999,93.57526994788088,0.9073914936838409
353.15,0.9625,131.14377600000003,130.93504638339851,0.9154862341827603
353.15,1.2500000000000002,164.927448,164.45989163978354,0.9144912437788932
353.15,1.5375000000000003,194.405112,194.59809791967155,0.9126910485320433
353.15,1.825,221.22384,221.75766206236,0.9161393029190039
353.15,2.1125000000000003,246.1374,246.30228459851241,0.9101103047224341
353.15,2.4000000000000004,268.63963200000006,268.54985609160724,0.913482368685536
353.15,2.6875000000000004,288.93892800000003,288.7731631170889,0.9095140458932779
353.15,2.9750000000000005,306.367248,307.2024842751857,0.9103438105284625
353.15,3.2625000000000006,324.484584,324.0296889751556,0.9159563994484461
353.15,3.5500000000000003,339.593232,339.41342931576077,0.9088777319212443
353.15,3.8375,353.38677599999994,353.4850140512861,0.908895175464208
353.15,4.125,366.591168,366.3545692518092,0.9172550904152954
353.15,4.4125000000000005,378.57895199999996,378.11712771813427,0.9227540114006453
353.15,4.7,389.039136,388.85833609901425,0.9114916354001275
353.15,4.9875,398.503416,398.6595352584489,0.9135245674823479
353.15,5.275,407.50668,407.60203127970743,0.9143835765691629
353.15,5.5625,415.59110400000003,415.77044393805676,0.9168087927608429
353.15,5.8500000000000005,422.10825600000004,423.25509025499395,0.9142513502744273
353.15,6.1375,430.752648,430.1534104501305,0.9148290395946831
353.15,6.425000000000002,436.318584,436.5705052715422,0.9179666261758895
353.15,6.7125,444.115728,442.6188888145181,0.9183075897147471
353.15,7.0,447.26076,448.4175865451544,0.9173120899724122
354.4,0.1,7.646891999999999,5.4209772418539615,0.9149261841775932
354.4,0.3875000000000001,51.756912000000014,51.91140802136749,0.9126445216426322
354.4,0.675,93.67197599999999,93.57731324321455,0.91384903734804
354.4,0.9625,131.39457600000003,130.92499324261476,0.9143314002217107
354.4,1.2500000000000002,164.50656,164.4365109469599,0.9074997207296445
354.4,1.5375000000000003,194.90306400000003,194.56030613021525,0.9137552356921286
354.4,1.825,221.859504,221.7045310417368,0.9124745666309927
354.4,2.1125000000000003,246.55281599999998,246.233047748068,0.9144921700424922
354.4,2.4000000000000004,268.213728,268.46390849372915,0.9082511544004989
354.4,2.6875000000000004,288.73920000000004,288.6700618255295,0.9205687533750098
354.4,2.9750000000000005,307.044864,307.0819419279499,0.9083978390362081
354.4,3.2625000000000006,323.588544,323.8915663331923,0.918048480761881
354.4,3.5500000000000003,339.46236,339.2577257403587,0.9164395997609182
354.4,3.8375,353.271864,353.311854729849,0.9113087922249885
354.4,4.125,366.46212,366.1641916107259,0.9150998150259262
354.4,4.4125000000000005,378.1152000000001,377.9098668485491,0.9183436913658044
354.4,4.7,389.243424,388.6346090793694,0.9184492587601907
354.4,4.9875,397.81212,398.41982640606113,0.9140415167750399
354.4,5.275,407.004624,407.3468773442803,0.9188424724092742
354.4,5.5625,415.910304,415.5004202242269,0.9173962858000358
354.4,5.8500000000000005,423.35085599999996,422.9707990093996,0.9222837353900859
354.4,6.1375,430.06728,429.8554687839625,0.9134668615450633
354.4,6.425000000000002,436.381512,436.2595375540738,0.9169286134425516
354.4,6.7125,441.26892,442.29551970534567,0.926370664829239
354.4,7.0,447.81753599999996,448.08243588450785,0.9124211438087818
355.65,0.1,7.649400000000001,5.4430367895020595,0.9125253822132661
355.65,0.3875000000000001,51.683952,51.924222397955276,0.9134625750037182
355.65,0.675,93.8562,93.5793969515505,0.9155983050743868
355.65,0.9625,130.98417600000002,130.91498068902732,0.9100538816691031
355.65,1.2500000000000002,164.81709600000002,164.41317118972057,0.9170263303738664
355.65,1.5375000000000003,195.029832,194.52255504408458,0.9133901899295183
355.65,1.825,221.87409599999998,221.6514413631504,0.9183231990497314
355.65,2.1125000000000003,246.10775999999998,246.16385203643418,0.9197642741058114
355.65,2.4000000000000004,268.911864,268.37800261530816,0.9132561505861265
355.65,2.6875000000000004,288.357528,288.5670021663302,0.9105786070999234
355.65,2.9750000000000005,307.32804,306.9614412130743,0.9088898391329597
355.65,3.2625000000000006,323.792376,323.75348573004175,0.9132582554427343
355.65,3.5500000000000003,339.168696,339.10206437796336,0.9082676818498863
355.65,3.8375,352.961328,353.13873744722474,0.9134198280083571
355.65,4.125,366.417888,365.9738562987786,0.910699727692456
355.65,4.4125000000000005,377.700696,377.7026475532594,0.9126642746466211
355.65,4.7,389.071056,388.4109236920847,0.911206045215316
355.65,4.9875,397.901496,398.1801587215163,0.9185857975857071
355.65,5.275,407.463816,407.0917638799201,0.9188307651010472
355.65,5.5625,415.237704,415.23043692339934,0.9164098908558067
355.65,5.8500000000000005,421.73159999999996,422.6865468993851,0.9200870355665097
355.65,6.1375,430.07548800000006,429.5575656146632,0.9213751725399548
355.65,6.425000000000002,435.595368,435.94860786895674,0.9137923686263203
355.65,6.7125,442.89410399999997,441.97218769949006,0.9189172009850894
355.65,7.0,447.34238400000004,447.7473216304021,0.9136558894097954
356.9,0.1,7.6494456,5.465136721120189,0.9162258104226598
356.9,0.3875000000000001,51.729096,51.93707707141607,0.9135303703755941
356.9,0.675,93.883104,93.58152107288882,0.9074775435573709
356.9,0.9625,131.29197599999998,130.90500837424824,0.9121518097956264
356.9,1.2500000000000002,164.47874399999998,164.3898719906452,0.9139377862370862
356.9,1.5375000000000003,194.07177599999997,194.48484547418477,0.9171213820927185
356.9,1.825,221.784264,221.598392678213,0.9157426827480875
356.9,2.1125000000000003,245.830512,246.0946977249019,0.9064593186431416
356.9,2.4000000000000004,267.61271999999997,268.29213834021505,0.9110806615026811
356.9,2.6875000000000004,288.227568,288.4639841394911,0.9098548658402992
356.9,2.9750000000000005,307.664112,306.84098265314077,0.9095456646759121
356.9,3.2625000000000006,323.18589599999996,323.6154468753807,0.9118631423425669
356.9,3.5500000000000003,339.465552,338.9464445317989,0.9175736334443282
356.9,3.8375,353.720112,352.9656619711546,0.9191986747874379
356.9,4.125,366.56471999999997,365.78356238693294,0.9106566618223993
356.9,4.4125000000000005,376.426632,377.4954701225885,0.9120214866041311
356.9,4.7,388.789704,388.1872794726429,0.9203882740277386
356.9,4.9875,397.64020800000003,397.94053168223246,0.9145883907075394
356.9,5.275,406.068,406.8366910608209,0.9155618681783194
356.9,5.5625,414.26232,414.96049328073354,0.9150569737514421
356.9,5.8500000000000005,422.64086399999997,422.4023345636617,0.916595811436392
356.9,6.1375,429.4042559999999,429.25970158094367,0.9137338710471582
356.9,6.425000000000002,434.79326399999997,435.637716390385,0.9147243362862929
356.9,6.7125,442.74499199999997,441.6488928550159,0.9153400968249766
356.9,7.0,447.538464,447.4122436086433,0.9187363704176974
358.15,0.1,7.6504031999999995,5.4872774141285845,0.9097910763311419
358.15,0.3875000000000001,51.682584,51.949972041749874,0.9102774516717854
358.15,0.675,93.83796,93.58368569432645,0.9129859528773213
358.15,0.9625,131.247288,130.89507705311806,0.9122837807696185
358.15,1.2500000000000002,164.375232,164.3666138432834,0.9058731048839092
358.15,1.5375000000000003,194.51592000000002,194.44717654954593,0.9084884007271911
358.15,1.825,221.32416,221.54538533531243,0.9148152685963348
358.15,2.1125000000000003,246.04574399999998,246.0255849005681,0.9094045401319655
358.15,2.4000000000000004,268.386096,268.20631546522344,0.9117114786739801
358.15,2.6875000000000004,288.01005599999996,288.3610080353355,0.920099053178939
358.15,2.9750000000000005,306.623976,306.72056537717947,0.9112668209621203
358.15,3.2625000000000006,323.03404800000004,323.4774501175971,0.9126066996857191
358.15,3.5500000000000003,338.16048,338.79086713089976,0.9082571819576323
358.15,3.8375,352.52721600000007,352.7926284177679,0.9147223680510833
358.15,4.125,365.047152,365.59331016551204,0.91201381594946
358.15,4.4125000000000005,377.205024,377.2883336855665,0.9107215519516625
358.15,4.7,387.781944,387.9636761307207,0.9157677088598087
358.15,4.9875,397.56132,397.70094575272685,0.9170171496400613
358.15,5.275,406.36120800000003,406.5816587708533,0.9154566507167757
358.15,5.5625,414.06760800000006,414.6905897607468,0.9138102505245841
358.15,5.8500000000000005,422.489016,422.1181614215828,0.9186915721730377
358.15,6.1375,429.671472,428.9618761021574,0.9180534753421786
358.15,6.425000000000002,435.37512,435.32686294416453,0.9161369716318254
358.15,6.7125,441.076944,441.3256354622465,0.9196585072010057
358.15,7.0,445.559424,447.07720187729615,0.91858842377523
359.4,0.1,7.6465272,5.509458636268619,0.9108888466165265
359.4,0.3875000000000001,51.643368,51.962907831538644,0.9082557038520467
359.4,0.675,93.875808,93.58589093199274,0.9074716773220504
359.4,0.9625,131.058504,130.88518626111957,0.9088380703557871
359.4,1.2500000000000002,164.099808,164.34339639924724,0.9069480634811055
359.4,1.5375000000000003,193.97692800000002,194.40954856049132,0.9138918768447878
359.4,1.825,221.58408,221.49241913122245,0.9025938408286691
359.4,2.1125000000000003,245.37542400000004,245.9565132150449,0.9134675329633577
359.4,2.4000000000000004,268.532472,268.1205341935597,0.9114476920827161
359.4,2.6875000000000004,288.15232799999995,288.2580732151521,0.9118975840728651
359.4,2.9750000000000005,306.338976,306.60019019809556,0.9138125036227434
359.4,3.2625000000000006,323.093328,323.3394951663676,0.9132365731363763
359.4,3.5500000000000003,338.98036799999994,338.6353309559082,0.9122795651291279
359.4,3.8375,352.104504,352.619636903194,0.9128347108983386
359.4,4.125,366.012048,365.403099460322,0.9169108553362391
359.4,4.4125000000000005,377.30352000000005,377.081239345422,0.9097985233689924
359.4,4.7,387.93561600000004,387.74011430502935,0.9206099315217127
359.4,4.9875,396.533952,397.46140064267615,0.9184700413186558
359.4,5.275,406.02148800000003,406.3266670680821,0.9166306350438224
359.4,5.5625,414.15835200000004,414.42072636343914,0.9159353155315512
359.4,5.8500000000000005,422.49083999999993,421.834028053795,0.9170258426588129
359.4,6.1375,429.263808,428.66408970088634,0.9243426380843228
359.4,6.425000000000002,435.18816000000004,435.01604747223075,0.9215223712097238
359.4,6.7125,440.72628,441.00241523085856,0.9143852267500608
359.4,7.0,446.861304,446.7421968428131,0.9190341212856538
360.65,0.1,7.6287888,5.531680416572669,0.9107266998871616
360.65,0.3875000000000001,51.730920000000005,51.97588406336209,0.9168130985880429
360.65,0.675,93.786888,93.58813646653203,0.9050889151407996
360.65,0.9625,131.406432,130.8753359982527,0.9114478797983384
360.65,1.2500000000000002,164.217456,164.32021962950438,0.914278392787229
360.65,1.5375000000000003,194.75577599999997,194.371961507021,0.9086021705602401
360.65,1.825,221.02137600000003,221.4394939207814,0.9109952431570392
360.65,2.1125000000000003,245.85969599999999,245.8874831038172,0.9046540762540083
360.65,2.4000000000000004,268.218288,268.0347943800621,0.9136910125931205
360.65,2.6875000000000004,288.309192,288.1551804918461,0.9136048247328677
360.65,2.9750000000000005,305.669112,306.47985665137185,0.9106160825655243
360.65,3.2625000000000006,323.316312,323.2015818474983,0.9098679300532675
360.65,3.5500000000000003,338.30594399999995,338.47983722618204,0.9125655698119776
360.65,3.8375,352.66128,352.44668678872165,0.9098340925878
360.65,4.125,365.178936,365.21293050362146,0.9135982908388219
360.65,4.4125000000000005,378.15441599999997,376.87418623118504,0.9180834736406445
360.65,4.7,387.41896799999995,387.51659387943954,0.9142748542735609
360.65,4.9875,396.52164,397.2218968165977,0.916286041518219
360.65,5.275,405.192936,406.0717155460546,0.9178779005291722
360.65,5.5625,414.48621599999996,414.1509033210691,0.9187278329281954
360.65,5.8500000000000005,420.74618399999997,421.549933995781,0.9198987093217555
360.65,6.1375,427.57387199999994,428.3663420287425,0.9151364917366929
360.65,6.425000000000002,434.56845599999997,434.705269916519,0.9149239981535792
360.65,6.7125,440.114784,440.6792324511754,0.9172609848007031
360.65,7.0,446.313192,446.407228040677,0.9163546072250361
361.9,0.1,7.6494456,5.5539427260083585,0.9134347091643066
361.9,0.3875000000000001,51.69626399999999,51.98890050496155,0.9156411960678924
361.9,0.675,93.796464,93.59042290762326,0.9120448416860195
361.9,0.9625,131.134656,130.86552638064683,0.9169134022063438
361.9,1.2500000000000002,164.487408,164.29708347599015,0.9144428621712377
361.9,1.5375000000000003,194.653176,194.3344157375229,0.9096832310118543
361.9,1.825,221.59548,221.3866098491509,0.9100610340960172
361.9,2.1125000000000003,246.41236800000001,245.81849398623845,0.9146673059568182
361.9,2.4000000000000004,268.50192000000004,267.9490959376338,0.9160952041517827
361.9,2.6875000000000004,288.327888,288.05232945896495,0.9178530900879588
361.9,2.9750000000000005,306.948648,306.35956508539624,0.9122162876320331
361.9,3.2625000000000006,323.474088,323.06371062550636,0.9086693122291036
361.9,3.5500000000000003,338.65432799999996,338.3243853610747,0.9070449932857971
361.9,3.8375,352.43100000000004,352.2737790033853,0.917237649571595
361.9,4.125,365.08043999999995,365.0228039341216,0.9162290463032883
361.9,4.4125000000000005,375.488184,376.66717474930823,0.910579005963253
361.9,4.7,387.104328,387.29311462169267,0.9071108320851199
361.9,4.9875,397.236648,396.9824337519095,0.9152728944583461
361.9,5.275,405.107664,405.8168051338053,0.9174579060594721
361.9,5.5625,413.57877600000006,413.8811199949255,0.9163386162554491
361.9,5.8500000000000005,421.568808,421.2658794797995,0.9125927143905584
361.9,6.1375,427.92772799999995,428.06863331798456,0.9194208483453868
361.9,6.425000000000002,434.211408,434.3945307996113,0.9122710507133792
361.9,6.7125,440.79422400000004,440.35608712319697,0.9146745623437127
361.9,7.0,445.30087199999997,446.0722955289525,0.9150148153170837
363.15,0.1,7.642560000000001,5.576245564575686,0.905814728522871
363.15,0.3875000000000001,51.672096,52.00195779504827,0.9072617020389792
363.15,0.675,93.917304,93.59274941332887,0.9093186355947813
363.15,0.9625,131.267352,130.85575746636655,0.9110503514742333
363.15,1.2500000000000002,164.65475999999998,164.27398828709252,0.9145854550706959
363.15,1.5375000000000003,195.007032,194.29691055522113,0.9043770673784995
363.15,1.825,221.357904,221.33376735181588,0.9131689027677873
363.15,2.1125000000000003,245.679576,245.74954647198751,0.9106088777954439
363.15,2.4000000000000004,267.36465599999997,267.86343938885653,0.9121374281193033
363.15,2.6875000000000004,287.31921600000004,287.94952017457325,0.9083724303861777
363.15,2.9750000000000005,307.001088,306.23931532597476,0.9184550158585436
363.15,3.2625000000000006,323.04225599999995,322.92588150039194,0.9124119441228771
363.15,3.5500000000000003,337.433616,338.1689748960689,0.914081033621941
363.15,3.8375,351.71508,352.1009129665385,0.9237419225539835
363.15,4.125,364.844232,364.8327185324647,0.9165932687953021
363.15,4.4125000000000005,376.769088,376.4602051320502,0.9164658470420675
363.15,4.7,387.529776,387.0696771124352,0.91900553189265
363.15,4.9875,397.581384,396.7430120292582,0.9176218487404196
363.15,5.275,405.227136,405.56193519262297,0.9188579369627363
363.15,5.5625,413.38999199999995,413.6113770237196,0.9146683163672612
363.15,5.8500000000000005,421.50542400000006,420.9818645058504,0.9187361020891326
363.15,6.1375,427.372776,427.7709635686125,0.9232920038831673
363.15,6.425000000000002,434.34045599999996,434.0838298892488,0.9189995559571494
363.15,6.7125,439.48550399999993,440.0329786662767,0.9201708938886076
363.15,7.0,444.79152,445.7373996560275,0.9196819699015029


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/1dSobolSm151GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.031205904,0.036426648143497165,0.056395320876018167
333.15,0.3875000000000001,0.12465079200000002,0.12185939416182665,0.07634241780255407
333.15,0.675,0.175304184,0.17495785184636392,0.0765603114323299
333.15,0.9625,0.20589312,0.20705481560201006,0.07796747509776736
333.15,1.2500000000000002,0.22767441600000005,0.22768502472421007,0.078613695416301
333.15,1.5375000000000003,0.243194376,0.24308369435361368,0.07899057422925623
333.15,1.825,0.255832872,0.256264688512156,0.07896002370530848
333.15,2.1125000000000003,0.26704956,0.2681036113018715,0.07883727432682565
333.15,2.4000000000000004,0.276955704,0.27862690175373334,0.07876930568059798
333.15,2.6875000000000004,0.28679253600000004,0.2878879585672465,0.07858959729465793
333.15,2.9750000000000005,0.29586009599999996,0.2962234067326045,0.07821520075917263
333.15,3.2625000000000006,0.303716064,0.304069838109443,0.07766599085698334
333.15,3.5500000000000003,0.31096555200000003,0.31169076208837126,0.07722224694292568
333.15,3.8375,0.31863228,0.3190804588470249,0.07732147488538174
333.15,4.125,0.325906848,0.3260909422629545,0.07793698199773347
333.15,4.4125000000000005,0.33091783199999997,0.33264095392938553,0.07848336104400458
333.15,4.7,0.339094824,0.3388257896470964,0.07857159381971067
333.15,4.9875,0.34497996000000003,0.34485088043844114,0.07837754989917367
333.15,5.275,0.350492088,0.35086222714295223,0.078174115418348
333.15,5.5625,0.355149672,0.3568281430291816,0.07787878335340441
333.15,5.8500000000000005,0.36045705600000005,0.3625858388569469,0.07764232536644768
333.15,6.1375,0.36630024,0.36803926410966703,0.07797238434830263
333.15,6.425000000000002,0.372591216,0.3733736236743935,0.07806524772605035
333.15,6.7125,0.378051816,0.3791200240677888,0.07720539254056755
333.15,7.0,0.38256804000000005,0.38598172001522724,0.023266659328077453
334.4,0.1,0.03126678,0.03653669971841783,0.056739256979455296
334.4,0.3875000000000001,0.12468727200000002,0.12199069978996796,0.07675154987209931
334.4,0.675,0.175714584,0.17511161318794263,0.07692625933519516
334.4,0.9625,0.206428008,0.20723168239139103,0.07824520330229505
334.4,1.2500000000000002,0.22800091200000003,0.22788506329310498,0.0788400977253556
334.4,1.5375000000000003,0.242702808,0.24330641675423484,0.07920798577776895
334.4,1.825,0.25651367999999997,0.2565091407503632,0.07918360666324832
334.4,2.1125000000000003,0.26787628799999996,0.26836850825884195,0.07907326337373474
334.4,2.4000000000000004,0.27781754399999997,0.2789107864592443,0.07902023516826345
334.4,2.6875000000000004,0.287502072,0.28818935675260804,0.07885667991305279
334.4,2.9750000000000005,0.29577938400000003,0.29654094587827307,0.07850468638920594
334.4,3.2625000000000006,0.30411187199999995,0.3044023043787254,0.07798156786006019
334.4,3.5500000000000003,0.311257848,0.31203707843435147,0.07754835116064705
334.4,3.8375,0.31820136,0.31943958175457976,0.07764301616813393
334.4,4.125,0.32564692800000006,0.32646169069306924,0.07823799397640853
334.4,4.4125000000000005,0.333099792,0.33302179904859025,0.07876518978244056
334.4,4.7,0.33927312,0.33921464484201047,0.07884803260053028
334.4,4.9875,0.34476564,0.3452449354190715,0.0786637187357438
334.4,5.275,0.349679496,0.3512578662447453,0.07847069914815483
334.4,5.5625,0.356392728,0.3572209762124518,0.07818343308419368
334.4,5.8500000000000005,0.362633088,0.36297085611450414,0.07794432131589407
334.4,6.1375,0.36772204799999997,0.3684111031216258,0.07827265887428413
334.4,6.425000000000002,0.37214570399999997,0.37372692054503126,0.07837887535141458
334.4,6.7125,0.37759992,0.379449801798311,0.07757387167755973
334.4,7.0,0.38280105600000003,0.386283762069446,0.0248196797278802
335.65,0.1,0.031213792800000008,0.036646754702847895,0.057018350052847985
335.65,0.3875000000000001,0.12477847200000002,0.12212200771721182,0.0771231122216583
335.65,0.675,0.175730544,0.17526537614056897,0.07725985596575789
335.65,0.9625,0.207075984,0.20740855037867625,0.07849979435754677
335.65,1.2500000000000002,0.227248512,0.22808510279589456,0.07904753212676936
335.65,1.5375000000000003,0.24398188800000004,0.24352913989456268,0.07940483094192348
335.65,1.825,0.25659028800000006,0.2567535935615025,0.07938987232640149
335.65,2.1125000000000003,0.267971136,0.26863340563996363,0.07929131751806025
335.65,2.4000000000000004,0.278624208,0.27919467145635474,0.07924943753019295
335.65,2.6875000000000004,0.28719792000000005,0.2884907551137408,0.07910033321435506
335.65,2.9750000000000005,0.295542264,0.2968584850951039,0.07876986829339687
335.65,3.2625000000000006,0.30435902400000003,0.30473477062144105,0.07826711750961055
335.65,3.5500000000000003,0.311343576,0.3123833946580821,0.07784867473936376
335.65,3.8375,0.318896304,0.31979870444706016,0.07793579876912392
335.65,4.125,0.325789656,0.32683243882006513,0.07851097223600012
335.65,4.4125000000000005,0.332569464,0.3334026437821004,0.0790187483141258
335.65,4.7,0.338980824,0.3396034995723587,0.0790965750902619
335.65,4.9875,0.345343848,0.3456389898583287,0.0789229229402086
335.65,5.275,0.35163436800000003,0.3516535047271937,0.07874253378376746
335.65,5.5625,0.356971392,0.3576138086976649,0.07846212339559759
335.65,5.8500000000000005,0.36215064,0.36335587259682645,0.07822247938129509
335.65,6.1375,0.36850728,0.3687829412836945,0.07854350534697763
335.65,6.425000000000002,0.372860256,0.3740802164910357,0.07866042409238559
335.65,6.7125,0.37770388800000004,0.3797795785227531,0.07790569752428055
335.65,7.0,0.383583096,0.38658580302082585,0.026145951259851235
336.9,0.1,0.03128419920000001,0.03675681309265938,0.05724235921722265
336.9,0.3875000000000001,0.12492347999999999,0.12225331793808972,0.0774556595555932
336.9,0.675,0.17559146399999997,0.17541914069873915,0.07756213033200902
336.9,0.9625,0.20726613600000002,0.20758541955673893,0.07872761064022894
336.9,1.2500000000000002,0.226758768,0.22828514322562837,0.07923263061971293
336.9,1.5375000000000003,0.24407673600000002,0.2437518637651771,0.07957954251141565
336.9,1.825,0.25677588000000007,0.256998046936154,0.07957270628664984
336.9,2.1125000000000003,0.26792006399999996,0.26889830343472265,0.07948602994524923
336.9,2.4000000000000004,0.27889872000000004,0.2794785567343039,0.07945356565698691
336.9,2.6875000000000004,0.28860513600000004,0.2887921536387196,0.0793210374495847
336.9,2.9750000000000005,0.296501232,0.2971760243711719,0.07900949053485642
336.9,3.2625000000000006,0.304551456,0.3050672368244653,0.07852632955882935
336.9,3.5500000000000003,0.31263679199999994,0.31272971074590944,0.07811869796180482
336.9,3.8375,0.319648704,0.3201578269105123,0.07820030503403697
336.9,4.125,0.32664374399999996,0.32720318662922987,0.07875641429010932
336.9,4.4125000000000005,0.332252088,0.3337834881146215,0.07924667802192742
336.9,4.7,0.340590504,0.3399923538232347,0.07932125165560036
336.9,4.9875,0.345502992,0.34603304374079485,0.07915381079568606
336.9,5.275,0.352166064,0.35204914257496767,0.07898963808798627
336.9,5.5625,0.356767104,0.3580066404695264,0.07871569180807529
336.9,5.8500000000000005,0.363480336,0.36374088828886647,0.0784723415035876
336.9,6.1375,0.368950056,0.3691547785812844,0.07878749291728622
336.9,6.425000000000002,0.37430486400000007,0.37443351149868237,0.07891102762364877
336.9,6.7125,0.37821369600000004,0.3801093542285904,0.07819826816238178
336.9,7.0,0.384099288,0.38688784285742406,0.027283577063983003
338.15,0.1,0.0313767672,0.036866874883477396,0.05740899436937921
338.15,0.3875000000000001,0.12481495199999999,0.12238463044776807,0.0777547866731016
338.15,0.675,0.17597495999999999,0.17557290685603194,0.07783707053691277
338.15,0.9625,0.20740932,0.20776228991894613,0.07892989802629011
338.15,1.2500000000000002,0.22787687999999998,0.22848518457422703,0.07939607181963476
338.15,1.5375000000000003,0.24427646399999997,0.24397458835754002,0.07973459859781888
338.15,1.825,0.257282952,0.25724250086443884,0.07973656528092218
338.15,2.1125000000000003,0.269042736,0.2691632016321819,0.07966005215230235
338.15,2.4000000000000004,0.27880068,0.2797624422814137,0.07963945503098022
338.15,2.6875000000000004,0.288480192,0.2890935523159017,0.07951901259690795
338.15,2.9750000000000005,0.29730744000000003,0.2974935636940229,0.07922604328260442
338.15,3.2625000000000006,0.30554736,0.3053997029744971,0.07876165674799446
338.15,3.5500000000000003,0.31255471199999996,0.31307602668432066,0.07836231850335561
338.15,3.8375,0.31952421599999997,0.3205169491309296,0.0784377985404813
338.15,4.125,0.32600534400000003,0.32757393410615115,0.07897412380487227
338.15,4.4125000000000005,0.334948416,0.33416433203168827,0.07944519162078899
338.15,4.7,0.339319176,0.34038120757927365,0.07951823997627533
338.15,4.9875,0.346706376,0.3464270970508404,0.07936313323939417
338.15,5.275,0.351804456,0.3524447797719438,0.079210239423186
338.15,5.5625,0.358129632,0.3583994715124773,0.0789423788665034
338.15,5.8500000000000005,0.36355512,0.3641259031753473,0.07869765188993909
338.15,6.1375,0.36789213600000004,0.36952661499985967,0.07900228710027454
338.15,6.425000000000002,0.37341384,0.37478680555442334,0.07912928016979374
338.15,6.7125,0.380013072,0.3804391289023628,0.07845274704753041
338.15,7.0,0.38463919199999996,0.38718988156724504,0.02825550250560392
339.4,0.1,0.031382740799999996,0.03697694007117408,0.057514473307946075
339.4,0.3875000000000001,0.12468636,0.12251594524141335,0.07801598442729683
339.4,0.675,0.1761414,0.17572667460592029,0.0780797986999069
339.4,0.9625,0.20713845599999997,0.2079391614583122,0.07910843045791258
339.4,1.2500000000000002,0.22832376,0.22868522683357587,0.07953556826885551
339.4,1.5375000000000003,0.24370236,0.24419731366318395,0.07986947572129868
339.4,1.825,0.258191304,0.2574869553368664,0.07987886145275895
339.4,2.1125000000000003,0.269166768,0.26942810022295643,0.07981525814914062
339.4,2.4000000000000004,0.27887227200000003,0.28004632808706453,0.07980246160180252
339.4,2.6875000000000004,0.288899256,0.2893949511333974,0.07969437357000889
339.4,2.9750000000000005,0.29750260799999995,0.297811103050638,0.07941598527204613
339.4,3.2625000000000006,0.30574982400000006,0.30573216905887046,0.07897096987999556
339.4,3.5500000000000003,0.313505928,0.31342234245990896,0.07858009488573246
339.4,3.8375,0.320236488,0.3208760710939878,0.07864804455422825
339.4,4.125,0.32779286399999996,0.32794468123631065,0.07916345444540418
339.4,4.4125000000000005,0.334369296,0.3345451755181121,0.07961991794666581
339.4,4.7,0.340423152,0.34077006082548084,0.0796905914120506
339.4,4.9875,0.346709112,0.3468211497730474,0.07954554079544206
339.4,5.275,0.351627528,0.3528404163032332,0.07940567644615243
339.4,5.5625,0.35823268799999997,0.3587923018112761,0.07914552373943363
339.4,5.8500000000000005,0.363895296,0.36451091724148627,0.078894554015998
339.4,6.1375,0.369620376,0.3698984505245315,0.07918938453456377
339.4,6.425000000000002,0.37493733599999995,0.37514009864345804,0.07931518445967503
339.4,6.7125,0.37876180800000003,0.3807689025314575,0.07866800835686333
339.4,7.0,0.385162224,0.3874919191387518,0.029069433143760228
340.65,0.1,0.0312874824,0.03708700865112757,0.057564643192749836
340.65,0.3875000000000001,0.12511591200000002,0.12264726231313358,0.0782416809024151
340.65,0.675,0.176016912,0.175880443943112,0.0782920804829731
340.65,0.9625,0.20728848,0.2081160341676398,0.07926038567883241
340.65,1.2500000000000002,0.22886913599999997,0.22888526999598352,0.07965142737128755
340.65,1.5375000000000003,0.24451176,0.2444200396730769,0.07998147603335556
340.65,1.825,0.258108768,0.2577314103441224,0.08000222309523478
340.65,2.1125000000000003,0.269309952,0.2696929991958975,0.07994681673774505
340.65,2.4000000000000004,0.279567216,0.28033021414017806,0.07994434324039526
340.65,2.6875000000000004,0.289421832,0.28969635007935207,0.0798468983210079
340.65,2.9750000000000005,0.29808036,0.2981286424291275,0.07958574144401898
340.65,3.2625000000000006,0.304943616,0.30606463506428444,0.07915433974476123
340.65,3.5500000000000003,0.31314432000000003,0.3137686580590557,0.07877017015302135
340.65,3.8375,0.32156435999999994,0.32123519278559204,0.07882993668542537
340.65,4.125,0.328250688,0.3283154280050314,0.07932698042104787
340.65,4.4125000000000005,0.33396756,0.33492601855868676,0.07976739896376818
340.65,4.7,0.34133104799999997,0.3411589135464737,0.07983340834278925
340.65,4.9875,0.347302824,0.34721520189222727,0.07970095037461859
340.65,5.275,0.3530538959999999,0.3532360521530477,0.07957889864660415
340.65,5.5625,0.35865311999999994,0.3591851313504696,0.07932389965597128
340.65,5.8500000000000005,0.364453896,0.36489593047191826,0.07906662115751947
340.65,6.1375,0.37064865599999997,0.37027028514113464,0.07934882284743178
340.65,6.425000000000002,0.374780016,0.3754933907526972,0.07946987382755366
340.65,6.7125,0.380375592,0.3810986751032261,0.07884712954969608
340.65,7.0,0.385984392,0.3877939555595783,0.02975017534190696
341.9,0.1,0.031301664,0.037197080619104095,0.0575567698734745
341.9,0.3875000000000001,0.12494856,0.1227785816581658,0.07843408186394081
341.9,0.675,0.176459688,0.17603421486122123,0.07847712790368618
341.9,0.9625,0.20740202400000002,0.2082929080399079,0.07938928529093993
341.9,1.2500000000000002,0.22865390400000005,0.22908531405319427,0.07974848609958454
341.9,1.5375000000000003,0.244271904,0.2446427663784338,0.08007468416334249
341.9,1.825,0.25786207200000005,0.2579758658763281,0.08010430249097351
341.9,2.1125000000000003,0.269761392,0.26995789854084407,0.08005901962104826
341.9,2.4000000000000004,0.27948650399999997,0.2806141004292173,0.08006514414349544
341.9,2.6875000000000004,0.28971868800000006,0.28999774914173493,0.07997558529238384
341.9,2.9750000000000005,0.297759792,0.2984461818168254,0.0797288598847201
341.9,3.2625000000000006,0.30610368,0.3063971009778966,0.07931177069941311
341.9,3.5500000000000003,0.313761744,0.3141149734679659,0.07893519810034072
341.9,3.8375,0.32106048,0.3215943141918416,0.07898533480565405
341.9,4.125,0.32906556000000003,0.32868617439818326,0.07946212655585444
341.9,4.4125000000000005,0.333898248,0.3353068611391587,0.07988672719381548
341.9,4.7,0.34140309599999996,0.3415477657267109,0.07995267423714614
341.9,4.9875,0.34719839999999996,0.34760925339264465,0.07983508364207087
341.9,5.275,0.35316516,0.35363168730575767,0.07972531666288936
341.9,5.5625,0.359529552,0.35957796011467513,0.07947940492038616
341.9,5.8500000000000005,0.364869768,0.3652809428515782,0.07921309963532573
341.9,6.1375,0.369792744,0.370642118834498,0.07948080274671979
341.9,6.425000000000002,0.37596561600000006,0.3758466818681871,0.07959427373108036
341.9,6.7125,0.38030536800000003,0.38142844660406766,0.07898829065317112
341.9,7.0,0.38496796800000005,0.3880959908184874,0.03029619679259062
343.15,0.1,0.031229707199999998,0.0373071559711875,0.05749223801966211
343.15,0.3875000000000001,0.12504067200000002,0.12290990327157067,0.07858915457790279
343.15,0.675,0.17620022400000002,0.1761879873548146,0.07863160698841247
343.15,0.9625,0.207811968,0.20846978306883646,0.07949271787751266
343.15,1.2500000000000002,0.22895577600000003,0.22928535899839872,0.07982285791764589
343.15,1.5375000000000003,0.244895712,0.24486549377110473,0.08014615482263272
343.15,1.825,0.25871616,0.25822032192409866,0.08018781209115784
343.15,2.1125000000000003,0.27001128,0.2702227982472823,0.08015317664817313
343.15,2.4000000000000004,0.280843104,0.2808979869430686,0.08016601533016476
343.15,2.6875000000000004,0.289034232,0.29029914830904413,0.08008425801267315
343.15,2.9750000000000005,0.297837768,0.2987637212011716,0.07984843590388307
343.15,3.2625000000000006,0.306662736,0.3067295667866881,0.07944415723733281
343.15,3.5500000000000003,0.314647296,0.3144612886731975,0.0790726590107122
343.15,3.8375,0.32149687200000004,0.32195343529874737,0.07911484112124977
343.15,4.125,0.328278048,0.32905692040082457,0.07957371515483179
343.15,4.4125000000000005,0.335624208,0.3356877032440394,0.0799822013601691
343.15,4.7,0.342077976,0.34193661735179764,0.08004687488556267
343.15,4.9875,0.34796356800000006,0.34800330425877574,0.07993945703325153
343.15,5.275,0.35371692000000005,0.3540273217461039,0.07984694966359147
343.15,5.5625,0.359441088,0.3599707880886337,0.07960583487549683
343.15,5.8500000000000005,0.365442048,0.3656659543655774,0.07933394511870315
343.15,6.1375,0.370007064,0.3710139515909678,0.0795849835583136
343.15,6.425000000000002,0.376932336,0.3761999719759034,0.07968660273135969
343.15,6.7125,0.38219685600000003,0.38175821702156315,0.07909322885393599
343.15,7.0,0.38546364,0.3883980249035364,0.03072335396503669
344.4,0.1,0.031378864799999996,0.037417234702614766,0.057370753943716275
344.4,0.3875000000000001,0.124987776,0.12304122714773841,0.07871045650473851
344.4,0.675,0.17636620800000002,0.17634176141676539,0.07875600476827455
344.4,0.9625,0.207686112,0.20864665924680476,0.07957132612597782
344.4,1.2500000000000002,0.229923864,0.22948540482277663,0.07987634888693194
344.4,1.5375000000000003,0.24476347199999998,0.24508822184170487,0.08019661472678598
344.4,1.825,0.25898656800000003,0.2584647784778729,0.08025098040391793
344.4,2.1125000000000003,0.270586752,0.2704876983050159,0.08022375062673844
344.4,2.4000000000000004,0.280457784,0.2811818736709713,0.08024244451658327
344.4,2.6875000000000004,0.29010263999999997,0.2906005475694253,0.0801681911227232
344.4,2.9750000000000005,0.299484384,0.29908126056992346,0.07994589057721369
344.4,3.2625000000000006,0.30720765599999994,0.3070620324776403,0.07955347083890972
344.4,3.5500000000000003,0.314999784,0.3148076036614847,0.07918531593641767
344.4,3.8375,0.322456752,0.3223125560920381,0.0792162477001936
344.4,4.125,0.32897983199999997,0.3294276659985254,0.07965588178474528
344.4,4.4125000000000005,0.334860408,0.3360685448590046,0.08004943643046113
344.4,4.7,0.341011848,0.34232546840520467,0.08011548872911435
344.4,4.9875,0.34845924,0.3483973544756612,0.08002245391078137
344.4,5.275,0.35451172799999997,0.3544229554585803,0.07994606382860346
344.4,5.5625,0.360587016,0.360363615256451,0.07970962802786238
344.4,5.8500000000000005,0.365488104,0.36605096499848033,0.07943010656532372
344.4,6.1375,0.371139312,0.3713857833950379,0.0796623284089314
344.4,6.425000000000002,0.37735596000000005,0.3765532610622098,0.07974757935233988
344.4,6.7125,0.38184756,0.3820879863427997,0.07916052871011628
344.4,7.0,0.38819736,0.38870005780244754,0.03103044700835752
345.65,0.1,0.0313958736,0.03752731680908156,0.05719077708274882
345.65,0.3875000000000001,0.125197536,0.12317255328183555,0.0787977984381909
345.65,0.675,0.17649251999999999,0.17649553704171073,0.07885448752572453
345.65,0.9625,0.208103808,0.2088235365671799,0.07962475362123064
345.65,1.2500000000000002,0.229375296,0.22968545151920117,0.07990595825248299
345.65,1.5375000000000003,0.24584510400000004,0.2453109505817667,0.08023026755424349
345.65,1.825,0.259216392,0.258709235527631,0.08029290549090072
345.65,2.1125000000000003,0.27126482399999996,0.27075259870360163,0.0802770152973856
345.65,2.4000000000000004,0.281548992,0.2814657606012825,0.08029939354032188
345.65,2.6875000000000004,0.29101737600000005,0.29090194691102395,0.08023286993649205
345.65,2.9750000000000005,0.299581056,0.29939879991066204,0.0800170086637796
345.65,3.2625000000000006,0.307100952,0.30739449803731095,0.07963574735798422
345.65,3.5500000000000003,0.315136584,0.3151539184185033,0.07927152432540589
345.65,3.8375,0.32287308,0.32267167655777773,0.07929254512104453
345.65,4.125,0.33007970400000003,0.3297984111766263,0.07971279947009036
345.65,4.4125000000000005,0.335674824,0.3364493859683014,0.08009225250501432
345.65,4.7,0.342005016,0.34271431887299586,0.08015887268164365
345.65,4.9875,0.349518072,0.3487914040273541,0.08008086977283223
345.65,5.275,0.355352136,0.3548185884276809,0.08001818626504283
345.65,5.5625,0.36048167999999997,0.3607564416033265,0.07979032657699996
345.65,5.8500000000000005,0.36502480800000003,0.36643597473545125,0.07950191211767815
345.65,6.1375,0.371497728,0.37175761423266646,0.07971275002067588
345.65,6.425000000000002,0.376433928,0.37690654911331156,0.07977853299549001
345.65,6.7125,0.38209881599999995,0.38241775455463506,0.07919266200593408
345.65,7.0,0.38714719200000003,0.38900208950380716,0.03122430660961339
346.9,0.1,0.0313694256,0.03763740228660112,0.05695283259815577
346.9,0.3875000000000001,0.12520848,0.12330388166895795,0.07884994224168243
346.9,0.675,0.176351616,0.1766493142240057,0.07892239757332754
346.9,0.9625,0.208111104,0.2090004150232937,0.07965484366401197
346.9,1.2500000000000002,0.229606032,0.22988549907916955,0.07991380690395916
346.9,1.5375000000000003,0.245401872,0.24553367998271688,0.08024130778246433
346.9,1.825,0.259635456,0.2589536930645172,0.0803152827736374
346.9,2.1125000000000003,0.27136970400000004,0.2710174994327727,0.08030796282623433
346.9,2.4000000000000004,0.281373432,0.281749647723559,0.08033407959646167
346.9,2.6875000000000004,0.290766576,0.29120334632216194,0.08027238731382623
346.9,2.9750000000000005,0.29967636000000003,0.29971633921089774,0.08006611091492759
346.9,3.2625000000000006,0.30803712,0.30772696345335165,0.07969421200045615
346.9,3.5500000000000003,0.315964224,0.31550023293141094,0.07932992401887239
346.9,3.8375,0.322713024,0.3230307966816421,0.07934045011126026
346.9,4.125,0.32987404800000003,0.33016915592082074,0.07974277001260131
346.9,4.4125000000000005,0.335792472,0.33683022655755257,0.08010935591198444
346.9,4.7,0.342696312,0.3431031687389419,0.08017569529667912
346.9,4.9875,0.350362128,0.34918545289873626,0.08011076581218848
346.9,5.275,0.35506667999999997,0.3552142206373172,0.08006833582447027
346.9,5.5625,0.360908952,0.36114926711338374,0.07984515891700092
346.9,5.8500000000000005,0.36606494399999995,0.36682098356147796,0.07954707202244878
346.9,6.1375,0.37244484,0.37212944408917636,0.07973479286496316
346.9,6.425000000000002,0.37760128800000003,0.3772598361148843,0.07977732872595425
346.9,6.7125,0.38220004799999996,0.38274752164431497,0.07918792156867435
346.9,7.0,0.38841578400000004,0.3893041199957785,0.031309755529193295
348.15,0.1,0.03135816239999999,0.037747491130728006,0.05665503461315937
348.15,0.3875000000000001,0.125115,0.12343521230321366,0.07886687511338052
348.15,0.675,0.17669452800000002,0.17680309295669988,0.07896139642841396
348.15,0.9625,0.20870846399999998,0.20917729460756074,0.07966148645931934
348.15,1.2500000000000002,0.22990334399999998,0.23008554749530802,0.0798999577261955
348.15,1.5375000000000003,0.246487608,0.24575641003552343,0.08023190897054203
348.15,1.825,0.26024148,0.25919815107844124,0.08031866691112353
348.15,2.1125000000000003,0.27139888799999995,0.27128240048198,0.08031823607471286
348.15,2.4000000000000004,0.28213175999999995,0.28203353502626377,0.08034870257667763
348.15,2.6875000000000004,0.292270008,0.2915047457906672,0.08029222145469085
348.15,2.9750000000000005,0.299983248,0.3000338784578235,0.0800924326725868
348.15,3.2625000000000006,0.308069496,0.3080594287121438,0.07972776375527636
348.15,3.5500000000000003,0.31606089600000004,0.31584654718627153,0.07936507378956068
348.15,3.8375,0.32378690400000004,0.3233899164500831,0.07936337144481435
348.15,4.125,0.33097437599999996,0.33053990021669644,0.07974488065704846
348.15,4.4125000000000005,0.33710164800000003,0.3372110666117636,0.0800991888449775
348.15,4.7,0.34314501599999997,0.34349201798836576,0.0801680682694377
348.15,4.9875,0.350184744,0.34957950107433694,0.0801202626351098
348.15,5.275,0.35589751199999997,0.355609852072883,0.0800947696815843
348.15,5.5625,0.361431984,0.3615420917719986,0.079877179920426
348.15,5.8500000000000005,0.366133344,0.3672059914614601,0.0795678801717279
348.15,6.1375,0.37289263199999995,0.3725012729500494,0.0797307191920164
348.15,6.425000000000002,0.37765692,0.3776131220537505,0.07974559620481259
348.15,6.7125,0.383433528,0.38307728759853843,0.07914529415411267
348.15,7.0,0.387703968,0.3896061492663307,0.031280913772051076
349.4,0.1,0.0313968768,0.03785758333687572,0.05629808630948524
349.4,0.3875000000000001,0.12521577599999997,0.12356654518026308,0.07885071708092578
349.4,0.675,0.176764296,0.1769568732346422,0.07897193428712714
349.4,0.9625,0.20858352,0.20935417531359507,0.07964277630173522
349.4,1.2500000000000002,0.22989741600000002,0.2302855967594313,0.07986610710223499
349.4,1.5375000000000003,0.245865624,0.24597914073143656,0.08020182780087823
349.4,1.825,0.259883976,0.25944260955984183,0.08029990151318132
349.4,2.1125000000000003,0.27207468,0.2715473018408508,0.08030940327525428
349.4,2.4000000000000004,0.28243408799999997,0.2823174224982127,0.08034516882578195
349.4,2.6875000000000004,0.291860976,0.2918061453051086,0.08028940741116469
349.4,2.9750000000000005,0.300215352,0.3003514176396553,0.08009492471157967
349.4,3.2625000000000006,0.309087288,0.3083918938010215,0.07973506547764454
349.4,3.5500000000000003,0.316690632,0.3161928611695371,0.0793736239850742
349.4,3.8375,0.323977056,0.32374903584856496,0.07935888634225462
349.4,4.125,0.33163055999999996,0.330910644049488,0.07972293715741387
349.4,4.4125000000000005,0.336587736,0.33759190611592227,0.08006265184919674
349.4,4.7,0.34423713599999994,0.34388086660583184,0.08013383582952512
349.4,4.9875,0.350824056,0.34997354853833246,0.08010249313028761
349.4,5.275,0.35641005600000003,0.3560054827184486,0.0800947666625119
349.4,5.5625,0.36119714399999997,0.361934915562924,0.07988573578188632
349.4,5.8500000000000005,0.36682464000000004,0.36759099841996207,0.0795621189452726
349.4,6.1375,0.373401528,0.37287310080071445,0.07969891805453719
349.4,6.425000000000002,0.37813982399999996,0.3779664069155332,0.07968489915831864
349.4,6.7125,0.38330083200000004,0.38340705240490414,0.07906608116253627
349.4,7.0,0.388708536,0.38990817730371496,0.031136383354356617
350.65,0.1,0.0314086872,0.03796767890119851,0.05588023216524663
350.65,0.3875000000000001,0.12492758400000001,0.1236978802943201,0.07879982077724364
350.65,0.675,0.17717606400000002,0.17711065505116452,0.07895437203643625
350.65,0.9625,0.20922830399999998,0.20953105713437575,0.07959819431290399
350.65,1.2500000000000002,0.230358432,0.23048564686405976,0.07981016410629424
350.65,1.5375000000000003,0.24668870399999998,0.2462018720622358,0.08015255859757288
350.65,1.825,0.260091456,0.25968706849915774,0.0802637968496127
350.65,2.1125000000000003,0.272415312,0.27181220349918883,0.08028211612328837
350.65,2.4000000000000004,0.28332693600000003,0.28260131012832745,0.08031778471602928
350.65,2.6875000000000004,0.29231652,0.29210754485352597,0.08026190355293693
350.65,2.9750000000000005,0.30111595199999996,0.30066895674358607,0.0800727050175079
350.65,3.2625000000000006,0.309561072,0.30872435870682474,0.07971944082020833
350.65,3.5500000000000003,0.3173874,0.3165391748679418,0.07935544010183967
350.65,3.8375,0.32465193600000003,0.32410815486295746,0.07932850153205616
350.65,4.125,0.331629192,0.3312813874045539,0.07967443081873048
350.65,4.4125000000000005,0.338152272,0.3379727450550694,0.08000050673748584
350.65,4.7,0.34421616,0.3442697145763457,0.0800753006513086
350.65,4.9875,0.35034434400000003,0.3503675952757988,0.08006278585836629
350.65,5.275,0.35656692,0.35640111255824347,0.08007135804226642
350.65,5.5625,0.362669568,0.36232773847093624,0.07986654879384254
350.65,5.8500000000000005,0.368244624,0.3679760044221129,0.07953244724999335
350.65,6.1375,0.37366828799999996,0.37324492762624756,0.07964108015488282
350.65,6.425000000000002,0.379024464,0.3783196906865784,0.07959053000893572
350.65,6.7125,0.384985296,0.38373681605032267,0.0789506747684887
350.65,7.0,0.39008109599999996,0.3902102040960417,0.030884463351088704
351.9,0.1,0.031279502400000006,0.03807777781896876,0.05539798312385912
351.9,0.3875000000000001,0.125707344,0.12382921764072757,0.07871294783847388
351.9,0.675,0.176962656,0.1772644384004454,0.07890693506508904
351.9,0.9625,0.209077368,0.20970794006242316,0.07953142718241522
351.9,1.2500000000000002,0.23075925600000002,0.23068569780114934,0.07973130083976183
351.9,1.5375000000000003,0.24727785599999996,0.24642460401860683,0.0800828753737072
351.9,1.825,0.260167152,0.2599315278869336,0.08020693508448987
351.9,2.1125000000000003,0.272331864,0.2720771054463745,0.08023168462437662
351.9,2.4000000000000004,0.2829138,0.2828851979056356,0.08027075754005607
351.9,2.6875000000000004,0.292331568,0.29240894442392346,0.08021358629494317
351.9,2.9750000000000005,0.30100605599999997,0.30098649575691466,0.08002834540463157
351.9,3.2625000000000006,0.309526872,0.3090568234165701,0.0796798035094944
351.9,3.5500000000000003,0.31704403200000003,0.31688548826769075,0.0793120277120921
351.9,3.8375,0.32554387200000007,0.324467273479501,0.0792717380764998
351.9,4.125,0.331395264,0.33165213026753454,0.07959775401728421
351.9,4.4125000000000005,0.33876696,0.3383535834144398,0.07991332643028241
351.9,4.7,0.344272704,0.34465856188429533,0.07999249955211374
351.9,4.9875,0.35074015199999997,0.35076164127078896,0.0799943672000189
351.9,5.275,0.356649456,0.3567967415773965,0.08002420239688973
351.9,5.5625,0.361881144,0.36272056048097007,0.0798265335193373
351.9,5.8500000000000005,0.36751091999999996,0.36836100945298855,0.07947721434170446
351.9,6.1375,0.373439832,0.3736167534125891,0.07955424912438806
351.9,6.425000000000002,0.37956619199999997,0.37867297335303823,0.07946547778432332
351.9,6.7125,0.385338696,0.3840665785215283,0.07879712659371092
351.9,7.0,0.390092496,0.3905122296314738,0.030515557067600705
353.15,0.1,0.0313676928,0.03818788008605856,0.054853121076686155
353.15,0.3875000000000001,0.12583821600000003,0.12396055721415805,0.07859234683012636
353.15,0.675,0.17734569600000002,0.17741822327652235,0.07883256566299794
353.15,0.9625,0.209001216,0.20988482409184533,0.07944040783036707
353.15,1.2500000000000002,0.231215712,0.2308857495628675,0.07963109765480647
353.15,1.5375000000000003,0.246994224,0.2466473365922586,0.07999030765888424
353.15,1.825,0.260264736,0.26017598771374933,0.08013026256752548
353.15,2.1125000000000003,0.272505144,0.27234200767199973,0.08016243117694778
353.15,2.4000000000000004,0.28327176,0.28316908581895295,0.08020093157560843
353.15,2.6875000000000004,0.292832712,0.2927103440048348,0.08014489449075593
353.15,2.9750000000000005,0.300849192,0.30130403466789235,0.07995833263452151
353.15,3.2625000000000006,0.310351776,0.30938928791713294,0.0796128979610591
353.15,3.5500000000000003,0.317723928,0.3172318013549537,0.07924120174716023
353.15,3.8375,0.324908208,0.3248263916839772,0.07918845853124636
353.15,4.125,0.33242947200000006,0.3320228726239823,0.07949557202345922
353.15,4.4125000000000005,0.33940763999999995,0.33873442117903885,0.07979893530986286
353.15,4.7,0.34575379199999995,0.3450474085144745,0.07988170934198868
353.15,4.9875,0.351710064,0.3511556865084671,0.07990355643022759
353.15,5.275,0.357440616,0.3571923697595901,0.07995293248135837
353.15,5.5625,0.36316159200000003,0.3631133815773254,0.07976116100196268
353.15,5.8500000000000005,0.367922688,0.3687460134971536,0.079396367638566
353.15,6.1375,0.374914992,0.3739885781448857,0.07944075827920725
353.15,6.425000000000002,0.379676088,0.3790262549009943,0.07930970130137847
353.15,6.7125,0.386631,0.3843963398062785,0.0786080053728087
353.15,7.0,0.39003732,0.3908142538984216,0.030023786360284056
354.4,0.1,0.031368103200000004,0.038297985698163506,0.0542423029952853
354.4,0.3875000000000001,0.12570643200000003,0.12409189900910766,0.07843721556240153
354.4,0.675,0.177282312,0.1775720096735739,0.0787277142191902
354.4,0.9625,0.20951376000000002,0.21006170921495093,0.07932368236712345
354.4,1.2500000000000002,0.23092204799999996,0.23108580214141713,0.07950797787984797
354.4,1.5375000000000003,0.24794042399999996,0.2468700697741944,0.07987972275062193
354.4,1.825,0.26134363200000005,0.2604204479696909,0.08003312132886713
354.4,2.1125000000000003,0.273218784,0.27260691016607996,0.08007224781448037
354.4,2.4000000000000004,0.283342896,0.2834529738570954,0.08010925112078772
354.4,2.6875000000000004,0.293134128,0.2930117435842643,0.08005323661762595
354.4,2.9750000000000005,0.301923072,0.30162157346339447,0.07986763192283594
354.4,3.2625000000000006,0.30983604000000003,0.30972175219549447,0.07952256130958123
354.4,3.5500000000000003,0.318031272,0.31757811411646486,0.07914657908458737
354.4,3.8375,0.32539703999999997,0.3251855094622383,0.07907805908079268
354.4,4.125,0.333008592,0.33239361445932597,0.0793660001773893
354.4,4.4125000000000005,0.339629712,0.3391152583339603,0.07965823323323395
354.4,4.7,0.346374408,0.34543625445206516,0.07974543796023292
354.4,4.9875,0.35179624800000003,0.35154973097304487,0.07978553664925218
354.4,5.275,0.35776847999999994,0.3575879970902178,0.0798569038906031
354.4,5.5625,0.36412466400000004,0.3635062017447608,0.07967113437088592
354.4,5.8500000000000005,0.369710664,0.3691310165399132,0.07929096740807813
354.4,6.1375,0.374959224,0.37436040180872493,0.0792978934450749
354.4,6.425000000000002,0.38052652800000003,0.37937953531677504,0.07912359006824676
354.4,6.7125,0.38475,0.38472609989079587,0.07838178660404481
354.4,7.0,0.39130682400000005,0.39111627688469536,0.02941246714253057
355.65,0.1,0.0313738944,0.03840809465080297,0.053561085746104624
355.65,0.3875000000000001,0.12559425600000002,0.12422324302095453,0.07824755791573894
355.65,0.675,0.17776065600000002,0.17772579758539062,0.07859436528346263
355.65,0.9625,0.209074632,0.21023859542482481,0.07918234200714189
355.65,1.2500000000000002,0.23156409600000005,0.2312858555290011,0.07936313485953952
355.65,1.5375000000000003,0.24844476000000004,0.2470928035557703,0.07974896936259963
355.65,1.825,0.261734424,0.2606649086451618,0.07991517328293524
355.65,2.1125000000000003,0.273225168,0.27287181291774865,0.07996173048906391
355.65,2.4000000000000004,0.28429092,0.28373686200905507,0.07999932800200259
355.65,2.6875000000000004,0.29323536,0.2933131431502164,0.07993673834778621
355.65,2.9750000000000005,0.302601144,0.30193911213121377,0.07975095367714409
355.65,3.2625000000000006,0.310598928,0.31005421623867124,0.07940563751762725
355.65,3.5500000000000003,0.31850824799999994,0.31792442653871156,0.07902348874501597
355.65,3.8375,0.325710312,0.32554462680033047,0.07894144387106866
355.65,4.125,0.333313656,0.3327643557588004,0.07921145927446743
355.65,4.4125000000000005,0.33964932,0.33949609486422727,0.07949149203434223
355.65,4.7,0.346779336,0.34582509968129654,0.07958421973564689
355.65,4.9875,0.352324752,0.3519437746487516,0.07964661928400478
355.65,5.275,0.35861253600000004,0.3579836235530503,0.07973748620075619
355.65,5.5625,0.364152024,0.36389902096810517,0.07955778795434676
355.65,5.8500000000000005,0.368795472,0.36951601856607896,0.07916079459233938
355.65,6.1375,0.375413856,0.37473222438921816,0.07913073480589064
355.65,6.425000000000002,0.38035872,0.37973281458655034,0.07890366426591053
355.65,6.7125,0.387076056,0.38505585876290843,0.07811573847612298
355.65,7.0,0.391750056,0.39141829857870514,0.02866021378751447
356.9,0.1,0.031376676000000006,0.03851820693981378,0.05281110751811869
356.9,0.3875000000000001,0.12575066399999998,0.12435458924440648,0.0780225844276901
356.9,0.675,0.17790156,0.17787958700558656,0.07843342557093114
356.9,0.9625,0.209786448,0.21041548271501054,0.07901621045147132
356.9,1.2500000000000002,0.23132560800000002,0.23148590971764582,0.07919647762868019
356.9,1.5375000000000003,0.2474826,0.24731553792820127,0.07959505024997342
356.9,1.825,0.262017144,0.2609093697309183,0.0797779731916943
356.9,2.1125000000000003,0.273351024,0.27313671591698585,0.07983081147821418
356.9,2.4000000000000004,0.283511616,0.284020750263401,0.07986647855744823
356.9,2.6875000000000004,0.29348068800000005,0.29361454269115406,0.0798000038585558
356.9,2.9750000000000005,0.303459792,0.30225665065907237,0.07961344193541571
356.9,3.2625000000000006,0.310504536,0.3103866800336091,0.07926487437420754
356.9,3.5500000000000003,0.31927752000000004,0.3182707386080399,0.07887642569186479
356.9,3.8375,0.327119808,0.3259037436841766,0.07877798629936124
356.9,4.125,0.334166832,0.33313509650825784,0.07902675739799489
356.9,4.4125000000000005,0.339092544,0.33987693075488046,0.0792968972253449
356.9,4.7,0.34740542399999996,0.34621394418724466,0.07939637416798258
356.9,4.9875,0.35277847199999995,0.35233781752068083,0.07947993907407554
356.9,5.275,0.35825001600000006,0.3583792491331812,0.07959248885713567
356.9,5.5625,0.363968256,0.3642918392313762,0.079419510793407
356.9,5.8500000000000005,0.370413816,0.369901019560374,0.07900551519950501
356.9,6.1375,0.375651888,0.3751040458720235,0.07893294712059587
356.9,6.425000000000002,0.38047728,0.3800860926961899,0.0786536943120331
356.9,6.7125,0.38771627999999997,0.3853856164092798,0.07781191423217386
356.9,7.0,0.392496072,0.3917203189684201,0.02776824716423592
358.15,0.1,0.031380688799999994,0.03862832256103266,0.0519867569671379
358.15,0.3875000000000001,0.1256394,0.12448593767395968,0.07776190898609217
358.15,0.675,0.177949896,0.17803337792865787,0.07824163268170511
358.15,0.9625,0.2099082,0.21059237107806378,0.07882453930058478
358.15,1.2500000000000002,0.23151530399999998,0.2316859646996247,0.07900779778275352
358.15,1.5375000000000003,0.248429712,0.24753827288280814,0.07942293556523587
358.15,1.825,0.26179689599999995,0.26115383121722285,0.07962042520490535
358.15,2.1125000000000003,0.27383028,0.27340161915320715,0.07967987874727402
358.15,2.4000000000000004,0.28470314399999996,0.284304638609337,0.0797120688786827
358.15,2.6875000000000004,0.293866464,0.2939159421953287,0.07964041649921473
358.15,2.9750000000000005,0.30281090400000005,0.3025741890343043,0.07944997563830487
358.15,3.2625000000000006,0.311053104,0.31071914356739516,0.07909902481583166
358.15,3.5500000000000003,0.31860492,0.3186170503105138,0.07870153741259558
358.15,3.8375,0.32640388800000003,0.3262628600997523,0.07858737661119955
358.15,4.125,0.333460944,0.33350583669284484,0.0788180000263679
358.15,4.4125000000000005,0.340519368,0.3402577659911723,0.07907839007390946
358.15,4.7,0.34723487999999997,0.3466027879545798,0.07918293351363612
358.15,4.9875,0.35317108799999997,0.3527318595731855,0.07928839001995434
358.15,5.275,0.3590945280000001,0.3587748738144694,0.07942423223021684
358.15,5.5625,0.36463812,0.36468465651965,0.0792570171483345
358.15,5.8500000000000005,0.370967856,0.3702860195077686,0.07882258775491235
358.15,6.1375,0.3768384,0.3754758662427639,0.0787085761062429
358.15,6.425000000000002,0.38180424,0.3804393696321458,0.07836962475239637
358.15,6.7125,0.38713944,0.3857153728171206,0.0774703984924239
358.15,7.0,0.39161735999999997,0.3920223380420033,0.02671412110897763
359.4,0.1,0.0313558824,0.03873844150973199,0.05108167916146946
359.4,0.3875000000000001,0.125553216,0.12461728830516863,0.07746460963467597
359.4,0.675,0.178094904,0.17818717034825393,0.07802153134333899
359.4,0.9625,0.20976045599999998,0.21076926050717526,0.07860850708911588
359.4,1.2500000000000002,0.23130007200000002,0.2318860204669289,0.07879563101286462
359.4,1.5375000000000003,0.24794771999999998,0.24776100841077056,0.07922869258745958
359.4,1.825,0.262440768,0.2613982930944083,0.07944397321260369
359.4,2.1125000000000003,0.27350560800000007,0.2736665226161105,0.07950797810648388
359.4,2.4000000000000004,0.28523073599999993,0.2845885270356085,0.07953774297982114
359.4,2.6875000000000004,0.29438904000000005,0.29421734165070934,0.07945766013366369
359.4,2.9750000000000005,0.30306945599999996,0.30289172724456104,0.07926170056756611
359.4,3.2625000000000006,0.311708832,0.31105160682679894,0.07890818120633536
359.4,3.5500000000000003,0.31993415999999997,0.31896336163332617,0.07849997266004775
359.4,3.8375,0.326630064,0.32662197603248655,0.07836939617978793
359.4,4.125,0.334868616,0.33387657629825485,0.07858226018534283
359.4,4.4125000000000005,0.34134108,0.3406386005578613,0.07882854343929314
359.4,4.7,0.34786188,0.34699163096818403,0.07894445867381387
359.4,4.9875,0.353066208,0.3531259007908828,0.07907108778211186
359.4,5.275,0.359577888,0.3591704975819732,0.07922945169597767
359.4,5.5625,0.36526056,0.36507747281745556,0.07907017028472593
359.4,5.8500000000000005,0.37155290399999996,0.3706710183932505,0.07861525812795454
359.4,6.1375,0.37730716799999997,0.37584768548642716,0.0784576478921139
359.4,6.425000000000002,0.382184088,0.3807926453804114,0.07805478079446782
359.4,6.7125,0.387271224,0.38604512797344726,0.07708882415640501
359.4,7.0,0.39353256000000003,0.39232435578797076,0.02548136048403754
360.65,0.1,0.031271431200000005,0.03884856378181911,0.05009836680105943
360.65,0.3875000000000001,0.12580675200000002,0.1247486411321414,0.07713086738092455
360.65,0.675,0.178018296,0.1783409642586239,0.0777689225551724
360.65,0.9625,0.21049872,0.2109461509954298,0.07836582733428273
360.65,1.2500000000000002,0.23176655999999998,0.23208607701207884,0.07856344254659704
360.65,1.5375000000000003,0.24931754399999997,0.24798374450347996,0.07901433587904438
360.65,1.825,0.262122936,0.26164275535298415,0.07924385567624258
360.65,2.1125000000000003,0.27447552000000003,0.2739314262951821,0.07931562314114267
360.65,2.4000000000000004,0.28520884799999996,0.284872415531137,0.07933894314304697
360.65,2.6875000000000004,0.295026528,0.2945187410454415,0.07925356401169685
360.65,2.9750000000000005,0.303042096,0.3032092652774237,0.07905123229336569
360.65,3.2625000000000006,0.312246912,0.3113840697992603,0.07868984535749549
360.65,3.5500000000000003,0.31987488,0.3193096725622234,0.0782732953184367
360.65,3.8375,0.327891816,0.3269810914692016,0.07812273172002698
360.65,4.125,0.334469616,0.3342473153096697,0.07831526788141704
360.65,4.4125000000000005,0.342607848,0.3410194344403058,0.07855517883674712
360.65,4.7,0.347951712,0.347380473212657,0.07867765640563525
360.65,4.9875,0.35384961600000003,0.3535199411582668,0.07882727336295826
360.65,5.275,0.359402328,0.3595661204198161,0.07901023220428055
360.65,5.5625,0.36629796,0.36547028810902227,0.07885706888565407
360.65,5.8500000000000005,0.370814184,0.37105601620177225,0.07838146710395762
360.65,6.1375,0.37625152800000006,0.37621950358902423,0.07817358995276258
360.65,6.425000000000002,0.382480488,0.38114591992708585,0.07770580221540416
360.65,6.7125,0.38753388,0.3863748818653998,0.07666755772567531
360.65,7.0,0.393515688,0.3926263721940093,0.024041390672458005
361.9,0.1,0.031346124,0.03895868937330732,0.04902449108407446
361.9,0.3875000000000001,0.125733336,0.12487999615025613,0.07676127000333924
361.9,0.675,0.17812545600000002,0.1784947596535582,0.0774892804509194
361.9,0.9625,0.210246096,0.21112304253612402,0.07809944198473037
361.9,1.2500000000000002,0.23231923199999996,0.23228613432699502,0.07830444691883065
361.9,1.5375000000000003,0.24952092,0.248206481152116,0.07877551991487775
361.9,1.825,0.263192256,0.26188721798293035,0.07902400819958944
361.9,2.1125000000000003,0.275503344,0.2741963301802609,0.0791011267217566
361.9,2.4000000000000004,0.286148664,0.2851563040846679,0.07912176991913868
361.9,2.6875000000000004,0.295329312,0.29482014036798826,0.07902581983386843
361.9,2.9750000000000005,0.30465359999999997,0.3035268031204027,0.07881604030317965
361.9,3.2625000000000006,0.31283469599999997,0.31171653247091374,0.07844812597500765
361.9,3.5500000000000003,0.32078596800000003,0.31965598308376336,0.07802005360941648
361.9,3.8375,0.328066464,0.3273402063951854,0.07785210303243383
361.9,4.125,0.33505192800000005,0.3346180537129947,0.07802352126339593
361.9,4.4125000000000005,0.340810752,0.34140026762335246,0.07825411120410829
361.9,4.7,0.348427776,0.34776931467291605,0.07838565584498719
361.9,4.9875,0.354972744,0.3539139806599548,0.07855911053561059
361.9,5.275,0.36016658399999996,0.35996174231265077,0.0787661945897423
361.9,5.5625,0.36629841599999996,0.36586310237954967,0.07861855995591081
361.9,5.8500000000000005,0.37239468,0.3714410129180042,0.07812034976798714
361.9,6.1375,0.377448984,0.37659132053533134,0.07786488534224563
361.9,6.425000000000002,0.383123904,0.381499193258533,0.0773248364343075
361.9,6.7125,0.38896526400000003,0.3867046344802064,0.0762055997170392
361.9,7.0,0.39402458399999996,0.39292838724858203,0.02235165782658383
363.15,0.1,0.0313173048,0.03906881827925712,0.04786287975064547
363.15,0.3875000000000001,0.12572832,0.12501135335425595,0.0763547111291908
363.15,0.675,0.178488432,0.17864855652691802,0.07717862732627077
363.15,0.9625,0.21064464,0.21129993512213108,0.07780614744408323
363.15,1.2500000000000002,0.2327994,0.2324861924037745,0.07802479322339673
363.15,1.5375000000000003,0.250221792,0.24842921834824644,0.07851909751169665
363.15,1.825,0.263161704,0.26213168097560313,0.0787840966378984
363.15,2.1125000000000003,0.27507287999999996,0.2744612342607625,0.07886643740338119
363.15,2.4000000000000004,0.28533516,0.285440192685264,0.0788794030231992
363.15,2.6875000000000004,0.29479943999999997,0.2951215396063892,0.07877531873101584
363.15,2.9750000000000005,0.305283336,0.30384434076093786,0.07855460701816473
363.15,3.2625000000000006,0.31317031199999995,0.312048994829552,0.07817906943498283
363.15,3.5500000000000003,0.32020548000000004,0.3200022931847508,0.07773690830143822
363.15,3.8375,0.32819824799999997,0.32769932079655467,0.07754984274566207
363.15,4.125,0.335295888,0.3349887914933233,0.07770115725093032
363.15,4.4125000000000005,0.342745104,0.3417811000924478,0.07792217268304989
363.15,4.7,0.34935436799999997,0.3481581553335432,0.07806433194053666
363.15,4.9875,0.35590161600000003,0.3543080192801407,0.07826498865217164
363.15,5.275,0.36084465599999993,0.3603573632447771,0.07849552152750656
363.15,5.5625,0.366675072,0.36625591561346105,0.07835488706008235
363.15,5.8500000000000005,0.37303171199999996,0.37182600852721637,0.07783403847497518
363.15,6.1375,0.377564352,0.37696313631104184,0.07752532516372333
363.15,6.425000000000002,0.383777352,0.38185246536060496,0.07690829195068057
363.15,6.7125,0.38885628,0.38703438580449556,0.07570433836828112
363.15,7.0,0.393723624,0.393230400939799,0.02035395312864339


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/1dSobolSm151Spline.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.031205904,0.11181619359818772,0.056395320876018167
333.15,0.3875000000000001,0.12465079200000002,0.13943573089786657,0.07634241780255407
333.15,0.675,0.175304184,0.16996832284838165,0.0765603114323299
333.15,0.9625,0.20589312,0.19673987751697428,0.07796747509776736
333.15,1.2500000000000002,0.22767441600000005,0.22004034892749275,0.078613695416301
333.15,1.5375000000000003,0.243194376,0.24015969110378493,0.07899057422925623
333.15,1.825,0.255832872,0.25738785806969905,0.07896002370530848
333.15,2.1125000000000003,0.26704956,0.27201480384908333,0.07883727432682565
333.15,2.4000000000000004,0.276955704,0.28433048246578585,0.07876930568059798
333.15,2.6875000000000004,0.28679253600000004,0.29462484794365484,0.07858959729465793
333.15,2.9750000000000005,0.29586009599999996,0.3031878543065381,0.07821520075917263
333.15,3.2625000000000006,0.303716064,0.31030945557828415,0.07766599085698334
333.15,3.5500000000000003,0.31096555200000003,0.31627960578274084,0.07722224694292568
333.15,3.8375,0.31863228,0.3213882589437565,0.07732147488538174
333.15,4.125,0.325906848,0.32592536908517916,0.07793698199773347
333.15,4.4125000000000005,0.33091783199999997,0.330180890230857,0.07848336104400458
333.15,4.7,0.339094824,0.334444776404638,0.07857159381971067
333.15,4.9875,0.34497996000000003,0.3390069816303705,0.07837754989917367
333.15,5.275,0.350492088,0.3441574599319026,0.078174115418348
333.15,5.5625,0.355149672,0.3501861653330823,0.07787878335340441
333.15,5.8500000000000005,0.36045705600000005,0.3573830518577578,0.07764232536644768
333.15,6.1375,0.36630024,0.36603807352977724,0.07797238434830263
333.15,6.425000000000002,0.372591216,0.3764411843729889,0.07806524772605035
333.15,6.7125,0.378051816,0.38888233841124054,0.07720539254056755
333.15,7.0,0.38256804000000005,0.40075993555628914,0.023266659328077453
334.4,0.1,0.03126678,0.10477167072720325,0.056739256979455296
334.4,0.3875000000000001,0.12468727200000002,0.1336998615201694,0.07675154987209931
334.4,0.675,0.175714584,0.16566799207161817,0.07692625933519516
334.4,0.9625,0.206428008,0.19368215692688237,0.07824520330229505
334.4,1.2500000000000002,0.22800091200000003,0.21804348115121877,0.0788400977253556
334.4,1.5375000000000003,0.242702808,0.23905308980988446,0.07920798577776895
334.4,1.825,0.25651367999999997,0.2570121079681363,0.07918360666324832
334.4,2.1125000000000003,0.26787628799999996,0.27222166069123116,0.07907326337373474
334.4,2.4000000000000004,0.27781754399999997,0.28498287304442615,0.07902023516826345
334.4,2.6875000000000004,0.287502072,0.2955968700929781,0.07885667991305279
334.4,2.9750000000000005,0.29577938400000003,0.3043647769021438,0.07850468638920594
334.4,3.2625000000000006,0.30411187199999995,0.31158771853718054,0.07798156786006019
334.4,3.5500000000000003,0.311257848,0.3175668200633451,0.07754835116064705
334.4,3.8375,0.31820136,0.3226032065458942,0.07764301616813393
334.4,4.125,0.32564692800000006,0.32699800305008514,0.07823799397640853
334.4,4.4125000000000005,0.333099792,0.3310523346411747,0.07876518978244056
334.4,4.7,0.33927312,0.3350673263844196,0.07884803260053028
334.4,4.9875,0.34476564,0.3393441033450771,0.0786637187357438
334.4,5.275,0.349679496,0.34418379058840415,0.07847069914815483
334.4,5.5625,0.356392728,0.3498875131796573,0.07818343308419368
334.4,5.8500000000000005,0.362633088,0.3567563961840939,0.07794432131589407
334.4,6.1375,0.36772204799999997,0.3650915646669707,0.07827265887428413
334.4,6.425000000000002,0.37214570399999997,0.3751941436935448,0.07837887535141458
334.4,6.7125,0.37759992,0.38736525832907287,0.07757387167755973
334.4,7.0,0.38280105600000003,0.39905267445937254,0.0248196797278802
335.65,0.1,0.031213792800000008,0.09886135237306501,0.057018350052847985
335.65,0.3875000000000001,0.12477847200000002,0.1288943182613545,0.0771231122216583
335.65,0.675,0.175730544,0.16207486434502819,0.07725985596575789
335.65,0.9625,0.207075984,0.19113911753799212,0.07849979435754677
335.65,1.2500000000000002,0.227248512,0.21639759707574435,0.07904753212676936
335.65,1.5375000000000003,0.24398188800000004,0.23816082219378237,0.07940483094192348
335.65,1.825,0.25659028800000006,0.25673931212760365,0.07938987232640149
335.65,2.1125000000000003,0.267971136,0.27244358611270597,0.07929131751806025
335.65,2.4000000000000004,0.278624208,0.28558416338458703,0.07924943753019295
335.65,2.6875000000000004,0.28719792000000005,0.2964715631787445,0.07910033321435506
335.65,2.9750000000000005,0.295542264,0.3054163047306759,0.07876986829339687
335.65,3.2625000000000006,0.30435902400000003,0.31272890727587893,0.07826711750961055
335.65,3.5500000000000003,0.311343576,0.3187198900498512,0.07784867473936376
335.65,3.8375,0.318896304,0.32369977228809044,0.07793579876912392
335.65,4.125,0.325789656,0.3279790732260942,0.07851097223600012
335.65,4.4125000000000005,0.332569464,0.3318683120993602,0.0790187483141258
335.65,4.7,0.338980824,0.33567800814338594,0.0790965750902619
335.65,4.9875,0.345343848,0.33971868059366933,0.0789229229402086
335.65,5.275,0.35163436800000003,0.34430084868570776,0.07874253378376746
335.65,5.5625,0.356971392,0.349735031654999,0.07846212339559759
335.65,5.8500000000000005,0.36215064,0.3563317487370407,0.07822247938129509
335.65,6.1375,0.36850728,0.3644015191673304,0.07854350534697763
335.65,6.425000000000002,0.372860256,0.37425486218136594,0.07866042409238559
335.65,6.7125,0.37770388800000004,0.3862022970146447,0.07790569752428055
335.65,7.0,0.383583096,0.3977325017064224,0.026145951259851235
336.9,0.1,0.03128419920000001,0.09412565637977073,0.05724235921722265
336.9,0.3875000000000001,0.12492347999999999,0.1250509103565817,0.0774556595555932
336.9,0.675,0.17559146399999997,0.15921139378965654,0.07756213033200902
336.9,0.9625,0.20726613600000002,0.18912520797187238,0.07872761064022894
336.9,1.2500000000000002,0.226758768,0.21511039774657428,0.07923263061971293
336.9,1.5375000000000003,0.24407673600000002,0.23748500795710709,0.07957954251141565
336.9,1.825,0.25677588000000007,0.25656708344681584,0.07957270628664984
336.9,2.1125000000000003,0.26792006399999996,0.2726746690590456,0.07948602994524923
336.9,2.4000000000000004,0.27889872000000004,0.28612580963714146,0.07945356565698691
336.9,2.6875000000000004,0.28860513600000004,0.29723855002444827,0.0793210374495847
336.9,2.9750000000000005,0.296501232,0.30633093506431075,0.07900949053485642
336.9,3.2625000000000006,0.304551456,0.3137210096000743,0.07852632955882935
336.9,3.5500000000000003,0.31263679199999994,0.31972681847508383,0.07811869796180482
336.9,3.8375,0.319648704,0.32466640653268425,0.07820030503403697
336.9,4.125,0.32664374399999996,0.32885781861622054,0.07875641429010932
336.9,4.4125000000000005,0.332252088,0.3326190995690378,0.07924667802192742
336.9,4.7,0.340590504,0.33626829423448085,0.07932125165560036
336.9,4.9875,0.345502992,0.3401234474558948,0.07915381079568606
336.9,5.275,0.352166064,0.3445026040766246,0.07898963808798627
336.9,5.5625,0.356767104,0.34972380894001526,0.07871569180807529
336.9,5.8500000000000005,0.363480336,0.3561051068894117,0.0784723415035876
336.9,6.1375,0.368950056,0.3639645427681591,0.07878749291728622
336.9,6.425000000000002,0.37430486400000007,0.37362016141960236,0.07891102762364877
336.9,6.7125,0.37821369600000004,0.38539000768708626,0.07819826816238178
336.9,7.0,0.384099288,0.3967953280651521,0.027283577063983003
338.15,0.1,0.0313767672,0.09047902254669159,0.05740899436937921
338.15,0.3875000000000001,0.12481495199999999,0.12209881015743337,0.0777547866731016
338.15,0.675,0.17597495999999999,0.15702299813320772,0.07783707053691277
338.15,0.9625,0.20740932,0.18759999586218457,0.07892989802629011
338.15,1.2500000000000002,0.22787687999999998,0.21415361298857938,0.07939607181963476
338.15,1.5375000000000003,0.24427646399999997,0.23700765915660735,0.07973459859781888
338.15,1.825,0.257282952,0.25648594401048413,0.07973656528092218
338.15,2.1125000000000003,0.269042736,0.2729122771944251,0.07966005215230235
338.15,2.4000000000000004,0.27880068,0.2866104683526457,0.07963945503098022
338.15,2.6875000000000004,0.288480192,0.2979043271293614,0.07951901259690795
338.15,2.9750000000000005,0.29730744000000003,0.30711766316878725,0.07922604328260442
338.15,3.2625000000000006,0.30554736,0.31457428611513927,0.07876165674799446
338.15,3.5500000000000003,0.31255471199999996,0.3205980056126325,0.07836231850335561
338.15,3.8375,0.31952421599999997,0.32551263130548264,0.0784377985404813
338.15,4.125,0.32600534400000003,0.32964197283790475,0.07897412380487227
338.15,4.4125000000000005,0.334948416,0.33330983985411466,0.07944519162078899
338.15,4.7,0.339319176,0.3368400419983275,0.07951823997627533
338.15,4.9875,0.346706376,0.34055638891475887,0.07936313323939417
338.15,5.275,0.351804456,0.34478269024762404,0.079210239423186
338.15,5.5625,0.358129632,0.34984275564113865,0.0789423788665034
338.15,5.8500000000000005,0.36355512,0.35606039473951795,0.07869765188993909
338.15,6.1375,0.36789213600000004,0.36375941718697746,0.07900228710027454
338.15,6.425000000000002,0.37341384,0.37326363262773277,0.07912928016979374
338.15,6.7125,0.380013072,0.3848968507059988,0.07845274704753041
338.15,7.0,0.38463919199999996,0.3962055418667719,0.02825550250560392
339.4,0.1,0.031382740799999996,0.08783589067319864,0.057514473307946075
339.4,0.3875000000000001,0.12468636,0.11996719001549212,0.07801598442729683
339.4,0.675,0.1761414,0.15545509510338604,0.0780797986999069
339.4,0.9625,0.20713845599999997,0.18652304884259033,0.07910843045791258
339.4,1.2500000000000002,0.22832376,0.21349897262663034,0.07953556826885551
339.4,1.5375000000000003,0.24370236,0.23671078784903152,0.07986947572129868
339.4,1.825,0.258191304,0.2564864159033192,0.07987886145275895
339.4,2.1125000000000003,0.269166768,0.2731537781830189,0.07981525814914062
339.4,2.4000000000000004,0.27887227200000003,0.287040796081656,0.07980246160180252
339.4,2.6875000000000004,0.288899256,0.29847539099275605,0.07969437357000889
339.4,2.9750000000000005,0.29750260799999995,0.30778548430984404,0.07941598527204613
339.4,3.2625000000000006,0.30574982400000006,0.3152989974264458,0.07897096987999556
339.4,3.5500000000000003,0.313505928,0.32134385173608665,0.07858009488573246
339.4,3.8375,0.320236488,0.32624796863229194,0.07864804455422825
339.4,4.125,0.32779286399999996,0.3303392695085873,0.07916345444540418
339.4,4.4125000000000005,0.334369296,0.3339456757584979,0.07961991794666581
339.4,4.7,0.340423152,0.337395108775549,0.0796905914120506
339.4,4.9875,0.346709112,0.3410154899532665,0.07954554079544206
339.4,5.275,0.351627528,0.34513474068517547,0.07940567644615243
339.4,5.5625,0.35823268799999997,0.35008078236480145,0.07914552373943363
339.4,5.8500000000000005,0.363895296,0.3561815363856699,0.078894554015998
339.4,6.1375,0.369620376,0.36376492414130607,0.07918938453456377
339.4,6.425000000000002,0.37493733599999995,0.3731588670252356,0.07931518445967503
339.4,6.7125,0.37876180800000003,0.3846912864309836,0.07866800835686333
339.4,7.0,0.385162224,0.3959275314424918,0.029069433143760228
340.65,0.1,0.0312874824,0.08611070055866299,0.057564643192749836
340.65,0.3875000000000001,0.12511591200000002,0.11858522228234056,0.0782416809024151
340.65,0.675,0.176016912,0.15445310242789584,0.0782920804829731
340.65,0.9625,0.20728848,0.18585393454675123,0.07926038567883241
340.65,1.2500000000000002,0.22886913599999997,0.21311820648559818,0.07965142737128755
340.65,1.5375000000000003,0.24451176,0.23657640609112798,0.07998147603335556
340.65,1.825,0.258108768,0.25655902121003205,0.08000222309523478
340.65,2.1125000000000003,0.269309952,0.27339653968900185,0.07994681673774505
340.65,2.4000000000000004,0.279567216,0.2874194493747288,0.07994434324039526
340.65,2.6875000000000004,0.289421832,0.29895823811390426,0.0798468983210079
340.65,2.9750000000000005,0.29808036,0.3083433937532196,0.07958574144401898
340.65,3.2625000000000006,0.304943616,0.3159054041393663,0.07915433974476123
340.65,3.5500000000000003,0.31314432000000003,0.3219747571190357,0.07877017015302135
340.65,3.8375,0.32156435999999994,0.3268819405389192,0.07882993668542537
340.65,4.125,0.328250688,0.33095744224570844,0.07932698042104787
340.65,4.4125000000000005,0.33396756,0.33453175008609454,0.07976739896376818
340.65,4.7,0.34133104799999997,0.3379353519067689,0.07983340834278925
340.65,4.9875,0.347302824,0.3414987355544231,0.07970095037461859
340.65,5.275,0.3530538959999999,0.3455523888757484,0.07957889864660415
340.65,5.5625,0.35865311999999994,0.3504267997174363,0.07932389965597128
340.65,5.8500000000000005,0.364453896,0.35645245592617814,0.07906662115751947
340.65,6.1375,0.37064865599999997,0.36395984534866543,0.07934882284743178
340.65,6.425000000000002,0.374780016,0.3732794558315896,0.07946987382755366
340.65,6.7125,0.380375592,0.38474177522164177,0.07884712954969608
340.65,7.0,0.385984392,0.3959256851235219,0.02975017534190696
341.9,0.1,0.031301664,0.08521789200245579,0.0575567698734745
341.9,0.3875000000000001,0.12494856,0.11788207930956128,0.07843408186394081
341.9,0.675,0.176459688,0.15396243783444147,0.07847712790368618
341.9,0.9625,0.20740202400000002,0.1855522206083289,0.07938928529093993
341.9,1.2500000000000002,0.22865390400000005,0.21298304439035362,0.07974848609958454
341.9,1.5375000000000003,0.244271904,0.23658652593964521,0.08007468416334249
341.9,1.825,0.25786207200000005,0.2566942820153336,0.08010430249097351
341.9,2.1125000000000003,0.269761392,0.27363792937654874,0.08005901962104826
341.9,2.4000000000000004,0.27948650399999997,0.2877490847824203,0.08006514414349544
341.9,2.6875000000000004,0.28971868800000006,0.29935936499207844,0.07997558529238384
341.9,2.9750000000000005,0.297759792,0.30880038676465266,0.0797288598847201
341.9,3.2625000000000006,0.30610368,0.31640376685927296,0.07931177069941311
341.9,3.5500000000000003,0.313761744,0.32250112203506914,0.07893519810034072
341.9,3.8375,0.32106048,0.3274240690511712,0.07898533480565405
341.9,4.125,0.32906556000000003,0.33150422466670887,0.07946212655585444
341.9,4.4125000000000005,0.333898248,0.33507320564081194,0.07988672719381548
341.9,4.7,0.34140309599999996,0.3384626287326102,0.07995267423714614
341.9,4.9875,0.34719839999999996,0.34200411070123377,0.07983508364207087
341.9,5.275,0.35316516,0.34602926830581227,0.07972531666288936
341.9,5.5625,0.359529552,0.35086971830547564,0.07947940492038616
341.9,5.8500000000000005,0.364869768,0.3568570774593537,0.07921309963532573
341.9,6.1375,0.369792744,0.36432296252657637,0.07948080274671979
341.9,6.425000000000002,0.37596561600000006,0.37359899026627347,0.07959427373108036
341.9,6.7125,0.38030536800000003,0.3850167774375746,0.07898829065317112
341.9,7.0,0.38496796800000005,0.3961643912410724,0.03029619679259062
343.15,0.1,0.031229707199999998,0.08507190480394815,0.05749223801966211
343.15,0.3875000000000001,0.12504067200000002,0.11778693344873686,0.07858915457790279
343.15,0.675,0.17620022400000002,0.15392851905072727,0.07863160698841247
343.15,0.9625,0.207811968,0.18557747466098504,0.07949271787751266
343.15,1.2500000000000002,0.22895577600000003,0.21306521616576754,0.07982285791764589
343.15,1.5375000000000003,0.244895712,0.2367231594513318,0.08014615482263272
343.15,1.825,0.25871616,0.25688272040393484,0.08018781209115784
343.15,2.1125000000000003,0.27001128,0.27387531490983436,0.08015317664817313
343.15,2.4000000000000004,0.280843104,0.28803235885528716,0.08016601533016476
343.15,2.6875000000000004,0.289034232,0.2996852681265507,0.08008425801267315
343.15,2.9750000000000005,0.297837768,0.3091654586098819,0.07984843590388307
343.15,3.2625000000000006,0.306662736,0.3168043461915382,0.07944415723733281
343.15,3.5500000000000003,0.314647296,0.3229333467577766,0.0790726590107122
343.15,3.8375,0.32149687200000004,0.3278838761948544,0.07911484112124977
343.15,4.125,0.328278048,0.33198735038902893,0.07957371515483179
343.15,4.4125000000000005,0.335624208,0.3355751852265571,0.0799822013601691
343.15,4.7,0.342077976,0.33897879659369634,0.08004687488556267
343.15,4.9875,0.34796356800000006,0.3425296003767037,0.07993945703325153
343.15,5.275,0.35371692000000005,0.3465590124618365,0.07984694966359147
343.15,5.5625,0.359441088,0.351398448735352,0.07960583487549683
343.15,5.8500000000000005,0.365442048,0.35737932508350717,0.07933394511870315
343.15,6.1375,0.370007064,0.3648330573925593,0.0795849835583136
343.15,6.425000000000002,0.376932336,0.3740910615487658,0.07968660273135969
343.15,6.7125,0.38219685600000003,0.3854847534383835,0.07909322885393599
343.15,7.0,0.38546364,0.39660803812635337,0.03072335396503669
344.4,0.1,0.031378864799999996,0.08558717876251117,0.057370753943716275
344.4,0.3875000000000001,0.124987776,0.11822895705144983,0.07871045650473851
344.4,0.675,0.17636620800000002,0.1542967638044575,0.07875600476827455
344.4,0.9625,0.207686112,0.18588926433838115,0.07957132612597782
344.4,1.2500000000000002,0.229923864,0.2133364516367107,0.07987634888693194
344.4,1.5375000000000003,0.24476347199999998,0.23696831868293594,0.08019661472678598
344.4,1.825,0.25898656800000003,0.2571148584605469,0.08025098040391793
344.4,2.1125000000000003,0.270586752,0.27410606395303344,0.08022375062673844
344.4,2.4000000000000004,0.280457784,0.2882719281438855,0.08024244451658327
344.4,2.6875000000000004,0.29010263999999997,0.29994244401659326,0.0801681911227232
344.4,2.9750000000000005,0.299484384,0.3094476045546459,0.07994589057721369
344.4,3.2625000000000006,0.30720765599999994,0.31711740274153405,0.07955347083890972
344.4,3.5500000000000003,0.314999784,0.32328183156074736,0.07918531593641767
344.4,3.8375,0.322456752,0.3282708839957757,0.0792162477001936
344.4,4.125,0.32897983199999997,0.3324145530301091,0.07965588178474528
344.4,4.4125000000000005,0.334860408,0.3360428316472374,0.08004943643046113
344.4,4.7,0.341011848,0.33948571283065043,0.08011548872911435
344.4,4.9875,0.34845924,0.3430731895638382,0.08002245391078137
344.4,5.275,0.35451172799999997,0.3471352548302907,0.07994606382860346
344.4,5.5625,0.360587016,0.3520019016134977,0.07970962802786238
344.4,5.8500000000000005,0.365488104,0.3580031228969491,0.07943010656532372
344.4,6.1375,0.371139312,0.365468911664135,0.0796623284089314
344.4,6.425000000000002,0.37735596000000005,0.37472926089854525,0.07974757935233988
344.4,6.7125,0.38184756,0.3861141635836695,0.07916052871011628
344.4,7.0,0.38819736,0.39722101411057503,0.03103044700835752
345.65,0.1,0.0313958736,0.08667815367751595,0.05719077708274882
345.65,0.3875000000000001,0.125197536,0.11913732246928281,0.0787977984381909
345.65,0.675,0.17649251999999999,0.15501258982333663,0.07885448752572453
345.65,0.9625,0.208103808,0.18644715727417885,0.07962475362123064
345.65,1.2500000000000002,0.229375296,0.21376848062805395,0.07990595825248299
345.65,1.5375000000000003,0.24584510400000004,0.2373040156912064,0.08023026755424349
345.65,1.825,0.259216392,0.25738121826988053,0.08029290549090072
345.65,2.1125000000000003,0.27126482399999996,0.2743275441703209,0.0802770152973856
345.65,2.4000000000000004,0.281548992,0.28847044919877185,0.08029939354032188
345.65,2.6875000000000004,0.29101737600000005,0.30013738916147803,0.08023286993649205
345.65,2.9750000000000005,0.299581056,0.30965581986468355,0.0800170086637796
345.65,3.2625000000000006,0.307100952,0.3173531971146331,0.07963574735798422
345.65,3.5500000000000003,0.315136584,0.323556976717571,0.07927152432540589
345.65,3.8375,0.32287308,0.3285946144797418,0.07929254512104453
345.65,4.125,0.33007970400000003,0.33279356620739,0.07971279947009036
345.65,4.4125000000000005,0.335674824,0.33648128770675984,0.08009225250501432
345.65,4.7,0.342005016,0.3399852347840958,0.08015887268164365
345.65,4.9875,0.349518072,0.34363286324564246,0.08008086977283223
345.65,5.275,0.355352136,0.3477516288976441,0.08001818626504283
345.65,5.5625,0.36048167999999997,0.3526689875463453,0.07979032657699996
345.65,5.8500000000000005,0.36502480800000003,0.3587123949979904,0.07950191211767815
345.65,6.1375,0.371497728,0.3662093070588239,0.07971275002067588
345.65,6.425000000000002,0.376433928,0.3754871795350904,0.07977853299549001
345.65,6.7125,0.38209881599999995,0.38687346823303403,0.07919266200593408
345.65,7.0,0.38714719200000003,0.3979677075249474,0.03122430660961339
346.9,0.1,0.0313694256,0.0882592693483336,0.05695283259815577
346.9,0.3875000000000001,0.12520848,0.12044120205381835,0.07884994224168243
346.9,0.675,0.176351616,0.15602141483506882,0.07892239757332754
346.9,0.9625,0.208111104,0.1872107211020397,0.07965484366401197
346.9,1.2500000000000002,0.229606032,0.21433303296466816,0.07991380690395916
346.9,1.5375000000000003,0.245401872,0.23771226253289135,0.08024130778246433
346.9,1.825,0.259635456,0.25767232191664663,0.0803152827736374
346.9,2.1125000000000003,0.27136970400000004,0.27453712322587126,0.08030796282623433
346.9,2.4000000000000004,0.281373432,0.2886305785705024,0.08033407959646167
346.9,2.6875000000000004,0.290766576,0.30027660006047735,0.08027238731382623
346.9,2.9750000000000005,0.29967636000000003,0.3097990998057332,0.08006611091492759
346.9,3.2625000000000006,0.30803712,0.3175219899162073,0.07969421200045615
346.9,3.5500000000000003,0.315964224,0.32376918250183695,0.07932992401887239
346.9,3.8375,0.322713024,0.3288645896725594,0.07934045011126026
346.9,4.125,0.32987404800000003,0.33313212353831184,0.07974277001260131
346.9,4.4125000000000005,0.335792472,0.33689569620903165,0.08010935591198444
346.9,4.7,0.342696312,0.3404792197946557,0.08017569529667912
346.9,4.9875,0.350362128,0.3442066064051215,0.08011076581218848
346.9,5.275,0.35506667999999997,0.34840176815036633,0.08006833582447027
346.9,5.5625,0.360908952,0.3533886171403273,0.07984515891700092
346.9,5.8500000000000005,0.36606494399999995,0.35949106548494175,0.07954707202244878
346.9,6.1375,0.37244484,0.36703302529414683,0.07973479286496316
346.9,6.425000000000002,0.37760128800000003,0.37633840867788004,0.07977732872595425
346.9,6.7125,0.38220004799999996,0.3877311277460782,0.07918792156867435
346.9,7.0,0.38841578400000004,0.39881250670068075,0.031309755529193295
348.15,0.1,0.03135816239999999,0.0902449655743353,0.05665503461315937
348.15,0.3875000000000001,0.125115,0.12206976815663902,0.07886687511338052
348.15,0.675,0.17669452800000002,0.15726865656735864,0.07896139642841396
348.15,0.9625,0.20870846399999998,0.18813952345562535,0.07966148645931934
348.15,1.2500000000000002,0.22990334399999998,0.21500183847142412,0.0798999577261955
348.15,1.5375000000000003,0.246487608,0.2381750712647395,0.08023190897054203
348.15,1.825,0.26024148,0.25797869148555636,0.08031866691112353
348.15,2.1125000000000003,0.27139888799999995,0.27473216878385937,0.08031823607471286
348.15,2.4000000000000004,0.28213175999999995,0.2887549728096334,0.08034870257667763
348.15,2.6875000000000004,0.292270008,0.3003665732128634,0.08029222145469085
348.15,2.9750000000000005,0.299983248,0.3098864396435336,0.0800924326725868
348.15,3.2625000000000006,0.308069496,0.31763404175162924,0.07972776375527636
348.15,3.5500000000000003,0.31606089600000004,0.3239288491871349,0.07936507378956068
348.15,3.8375,0.32378690400000004,0.3290903316000353,0.07936337144481435
348.15,4.125,0.33097437599999996,0.3334379586403154,0.07974488065704846
348.15,4.4125000000000005,0.33710164800000003,0.3372911999579599,0.0800991888449775
348.15,4.7,0.34314501599999997,0.34096952520295337,0.0801680682694377
348.15,4.9875,0.350184744,0.3447924040252808,0.0801202626351098
348.15,5.275,0.35589751199999997,0.3490793060749268,0.0800947696815843
348.15,5.5625,0.361431984,0.35414970100187626,0.079877179920426
348.15,5.8500000000000005,0.366133344,0.36032305845611384,0.0795678801717279
348.15,6.1375,0.37289263199999995,0.3679188480876243,0.0797307191920164
348.15,6.425000000000002,0.37765692,0.37725653954639277,0.07974559620481259
348.15,6.7125,0.383433528,0.3886556024824034,0.07914529415411267
348.15,7.0,0.387703968,0.3997197999689851,0.031280913772051076
349.4,0.1,0.0313968768,0.0925496821548921,0.05629808630948524
349.4,0.3875000000000001,0.12521577599999997,0.12395219312932743,0.07885071708092578
349.4,0.675,0.176764296,0.15869973274791027,0.07897193428712714
349.4,0.9625,0.20858352,0.18919313196859752,0.07964277630173522
349.4,1.2500000000000002,0.22989741600000002,0.2157466269731927,0.07986610710223499
349.4,1.5375000000000003,0.245865624,0.2386744539434992,0.08020182780087823
349.4,1.825,0.259883976,0.25829084906132055,0.08029990151318132
349.4,2.1125000000000003,0.27207468,0.2749100485084602,0.08030940327525428
349.4,2.4000000000000004,0.28243408799999997,0.2888462884667215,0.08034516882578195
349.4,2.6875000000000004,0.291860976,0.30041380511790833,0.08028940741116469
349.4,2.9750000000000005,0.300215352,0.3099268346438236,0.08009492471157967
349.4,3.2625000000000006,0.309087288,0.31769961322627105,0.07973506547764454
349.4,3.5500000000000003,0.316690632,0.3240463770470541,0.0793736239850742
349.4,3.8375,0.323977056,0.3292813622879763,0.07935888634225462
349.4,4.125,0.33163055999999996,0.3337188051308412,0.07972293715741387
349.4,4.4125000000000005,0.336587736,0.33767294175745194,0.08006265184919674
349.4,4.7,0.34423713599999994,0.34145800834961204,0.08013383582952512
349.4,4.9875,0.350824056,0.34538824108912536,0.08010249313028761
349.4,5.275,0.35641005600000003,0.349777876157795,0.0800947666625119
349.4,5.5625,0.36119714399999997,0.35494114973742447,0.07988573578188632
349.4,5.8500000000000005,0.36682464000000004,0.3611922980098174,0.0795621189452726
349.4,6.1375,0.373401528,0.3688455571567771,0.07969891805453719
349.4,6.425000000000002,0.37813982399999996,0.3782151633601072,0.07968489915831864
349.4,6.7125,0.38330083200000004,0.3896153528016108,0.07906608116253627
349.4,7.0,0.388708536,0.4006539756610705,0.031136383354356617
350.65,0.1,0.0314086872,0.09508785888937513,0.05588023216524663
350.65,0.3875000000000001,0.12492758400000001,0.12601764932346615,0.07879982077724364
350.65,0.675,0.17717606400000002,0.16026006110442803,0.07895437203643625
350.65,0.9625,0.20922830399999998,0.1903311142746176,0.07959819431290399
350.65,1.2500000000000002,0.230358432,0.21653912829484462,0.07981016410629424
350.65,1.5375000000000003,0.24668870399999998,0.23919242262591892,0.08015255859757288
350.65,1.825,0.260091456,0.2585993167286501,0.0802637968496127
350.65,2.1125000000000003,0.272415312,0.27506813006384817,0.08028211612328837
350.65,2.4000000000000004,0.28332693600000003,0.2889071820923229,0.08031778471602928
350.65,2.6875000000000004,0.29231652,0.3004247922748842,0.08026190355293693
350.65,2.9750000000000005,0.30111595199999996,0.3099292800723415,0.0800727050175079
350.65,3.2625000000000006,0.309561072,0.3177289649455049,0.07971944082020833
350.65,3.5500000000000003,0.3173874,0.32413216635518416,0.07935544010183967
350.65,3.8375,0.32465193600000003,0.32944720376218894,0.07932850153205616
350.65,4.125,0.331629192,0.3339823966273292,0.07967443081873048
350.65,4.4125000000000005,0.338152272,0.3380460644114147,0.08000050673748584
350.65,4.7,0.34421616,0.34194652657525515,0.0800753006513086
350.65,4.9875,0.35034434400000003,0.3459921025796604,0.08006278585836629
350.65,5.275,0.35656692,0.3504911118854403,0.08007135804226642
350.65,5.5625,0.362669568,0.3557518739534046,0.07986654879384254
350.65,5.8500000000000005,0.368244624,0.362082708244363,0.07953244724999335
350.65,6.1375,0.37366828799999996,0.3697919342191255,0.07964108015488282
350.65,6.425000000000002,0.379024464,0.3791878713385019,0.07959053000893572
350.65,6.7125,0.384985296,0.3905788390633017,0.0789506747684887
350.65,7.0,0.39008109599999996,0.4015794221081473,0.030884463351088704
351.9,0.1,0.031279502400000006,0.0977739355771555,0.05539798312385912
351.9,0.3875000000000001,0.125707344,0.12819530909063767,0.07871294783847388
351.9,0.675,0.176962656,0.16189505936461637,0.07890693506508904
351.9,0.9625,0.209077368,0.19151303800734729,0.07953142718241522
351.9,1.2500000000000002,0.23075925600000002,0.21735107226125083,0.07973130083976183
351.9,1.5375000000000003,0.24727785599999996,0.23971098936874705,0.0800828753737072
351.9,1.825,0.260167152,0.25889461657225615,0.08020693508448987
351.9,2.1125000000000003,0.272331864,0.27520378111419835,0.08023168462437662
351.9,2.4000000000000004,0.2829138,0.288940310236994,0.08027075754005607
351.9,2.6875000000000004,0.292331568,0.30040603118306336,0.08021358629494317
351.9,2.9750000000000005,0.30100605599999997,0.3099027711948263,0.08002834540463157
351.9,3.2625000000000006,0.309526872,0.3177323575147032,0.0796798035094944
351.9,3.5500000000000003,0.31704403200000003,0.3241966173851144,0.0793120277120921
351.9,3.8375,0.32554387200000007,0.32959737804848005,0.0792717380764998
351.9,4.125,0.331395264,0.3342364667472203,0.07959775401728421
351.9,4.4125000000000005,0.33876696,0.33841571072375554,0.07991332643028241
351.9,4.7,0.344272704,0.3424369372205057,0.07999249955211374
351.9,4.9875,0.35074015199999997,0.3466019734798912,0.0799943672000189
351.9,5.275,0.356649456,0.35121264674433217,0.08002420239688973
351.9,5.5625,0.361881144,0.35657078425624894,0.0798265335193373
351.9,5.8500000000000005,0.36751091999999996,0.36297821325806157,0.07947721434170446
351.9,6.1375,0.373439832,0.37073676099219033,0.07955424912438806
351.9,6.425000000000002,0.37956619199999997,0.3801482547010556,0.07946547778432332
351.9,6.7125,0.385338696,0.3915145216270773,0.07879712659371092
351.9,7.0,0.390092496,0.40246052764142537,0.030515557067600705
353.15,0.1,0.0313676928,0.10052235201760433,0.054853121076686155
353.15,0.3875000000000001,0.12583821600000003,0.13041434478242467,0.07859234683012636
353.15,0.675,0.17734569600000002,0.16355014525617956,0.07883256566299794
353.15,0.9625,0.209001216,0.19269847080044827,0.07944040783036707
353.15,1.2500000000000002,0.231215712,0.21815418869728204,0.07963109765480647
353.15,1.5375000000000003,0.246994224,0.24021216622873212,0.07999030765888424
353.15,1.825,0.260264736,0.25916727067684947,0.08013026256752548
353.15,2.1125000000000003,0.272505144,0.27531436932368536,0.08016243117694778
353.15,2.4000000000000004,0.28327176,0.28894832945129106,0.08020093157560843
353.15,2.6875000000000004,0.292832712,0.30036401834171783,0.08014489449075593
353.15,2.9750000000000005,0.300849192,0.3098563032770163,0.07995833263452151
353.15,3.2625000000000006,0.310351776,0.31772005153923827,0.0796128979610591
353.15,3.5500000000000003,0.317723928,0.32425013041043454,0.07924120174716023
353.15,3.8375,0.324908208,0.3297414071726564,0.07918845853124636
353.15,4.125,0.33242947200000006,0.33448874910795495,0.07949557202345922
353.15,4.4125000000000005,0.33940763999999995,0.3387870234983815,0.07979893530986286
353.15,4.7,0.34575379199999995,0.34293109762598706,0.07988170934198868
353.15,4.9875,0.351710064,0.3472158387728229,0.07990355643022759
353.15,5.275,0.357440616,0.35193611422094023,0.07995293248135837
353.15,5.5625,0.36316159200000003,0.3573867912523901,0.07976116100196268
353.15,5.8500000000000005,0.367922688,0.3638627371492237,0.079396367638566
353.15,6.1375,0.374914992,0.37165881919349225,0.07944075827920725
353.15,6.425000000000002,0.379676088,0.381069904667247,0.07930970130137847
353.15,6.7125,0.386631,0.3923908608525389,0.0786080053728087
353.15,7.0,0.39003732,0.4032616805921151,0.030023786360284056
354.4,0.1,0.031368103200000004,0.10324754801009274,0.0542423029952853
354.4,0.3875000000000001,0.12570643200000003,0.13260392875040977,0.07843721556240153
354.4,0.675,0.177282312,0.1651707365068219,0.0787277142191902
354.4,0.9625,0.20951376000000002,0.19384698028758204,0.07932368236712345
354.4,1.2500000000000002,0.23092204799999996,0.21892020742780924,0.07950797787984797
354.4,1.5375000000000003,0.24794042399999996,0.24067796526262256,0.07987972275062193
354.4,1.825,0.26134363200000005,0.2594078011271412,0.08003312132886713
354.4,2.1125000000000003,0.273218784,0.27539726235648404,0.08007224781448037
354.4,2.4000000000000004,0.283342896,0.2889338962857705,0.08010925112078772
354.4,2.6875000000000004,0.293134128,0.3003052502501197,0.08005323661762595
354.4,2.9750000000000005,0.301923072,0.3097988715846505,0.07986763192283594
354.4,3.2625000000000006,0.30983604000000003,0.31770230762448215,0.07952256130958123
354.4,3.5500000000000003,0.318031272,0.32430310570473386,0.07914657908458737
354.4,3.8375,0.32539703999999997,0.3298888131605246,0.07907805908079268
354.4,4.125,0.333008592,0.33474697732697356,0.0793660001773893
354.4,4.4125000000000005,0.339629712,0.3391651455391999,0.07965823323323395
354.4,4.7,0.346374408,0.3434308651323225,0.07974543796023292
354.4,4.9875,0.35179624800000003,0.34783168344146087,0.07978553664925218
354.4,5.275,0.35776847999999994,0.3526551478017338,0.0798569038906031
354.4,5.5625,0.36412466400000004,0.3581888055482605,0.07967113437088592
354.4,5.8500000000000005,0.369710664,0.3647202040161601,0.07929096740807813
354.4,6.1375,0.374959224,0.37253689054055183,0.0792978934450749
354.4,6.425000000000002,0.38052652800000003,0.3819264124565548,0.07912359006824676
354.4,6.7125,0.38475,0.3931763170992878,0.07838178660404481
354.4,7.0,0.39130682400000005,0.40394726929142644,0.02941246714253057
355.65,0.1,0.0313738944,0.10586396335399181,0.053561085746104624
355.65,0.3875000000000001,0.12559425600000002,0.13469323334617533,0.07824755791573894
355.65,0.675,0.17776065600000002,0.16670225084424783,0.07859436528346263
355.65,0.9625,0.209074632,0.19491813410241024,0.07918234200714189
355.65,1.2500000000000002,0.23156409600000005,0.2196208582777031,0.07936313485953952
355.65,1.5375000000000003,0.24844476000000004,0.24109039852716688,0.07974896936259963
355.65,1.825,0.261734424,0.25960673000784196,0.07991517328293524
355.65,2.1125000000000003,0.273225168,0.2754498278767691,0.07996173048906391
355.65,2.4000000000000004,0.28429092,0.2888996672909887,0.07999932800200259
355.65,2.6875000000000004,0.29323536,0.3002362234075414,0.07993673834778621
355.65,2.9750000000000005,0.302601144,0.3097394713834674,0.07975095367714409
355.65,3.2625000000000006,0.310598928,0.31768938637580746,0.07940563751762725
355.65,3.5500000000000003,0.31850824799999994,0.32436594354160186,0.07902348874501597
355.65,3.8375,0.325710312,0.33004911803789144,0.07894144387106866
355.65,4.125,0.333313656,0.33501888502171656,0.07921145927446743
355.65,4.4125000000000005,0.33964932,0.3395552196501177,0.07949149203434223
355.65,4.7,0.346779336,0.34393809708013534,0.07958421973564689
355.65,4.9875,0.352324752,0.3484474924688101,0.07964661928400478
355.65,5.275,0.35861253600000004,0.3533633809731823,0.07973748620075619
355.65,5.5625,0.364152024,0.35896573775029267,0.07955778795434676
355.65,5.8500000000000005,0.368795472,0.3655345379571816,0.07916079459233938
355.65,6.1375,0.375413856,0.37334975675088955,0.07913073480589064
355.65,6.425000000000002,0.38035872,0.3826913692884574,0.07890366426591053
355.65,6.7125,0.387076056,0.393839350726925,0.07811573847612298
355.65,7.0,0.391750056,0.40448168207056945,0.02866021378751447
356.9,0.1,0.031376676000000006,0.1082860378486727,0.05281110751811869
356.9,0.3875000000000001,0.12575066399999998,0.13661143092130415,0.0780225844276901
356.9,0.675,0.17790156,0.16809010599616162,0.07843342557093114
356.9,0.9625,0.209786448,0.19587149987859445,0.07901621045147132
356.9,1.2500000000000002,0.23132560800000002,0.22022787107183445,0.07919647762868019
356.9,1.5375000000000003,0.2474826,0.2414314780791134,0.07959505024997342
356.9,1.825,0.262017144,0.2597545794036631,0.0797779731916943
356.9,2.1125000000000003,0.273351024,0.2754694335487153,0.07983081147821418
356.9,2.4000000000000004,0.283511616,0.288848299017502,0.07986647855744823
356.9,2.6875000000000004,0.29348068800000005,0.3001634343132549,0.0798000038585558
356.9,2.9750000000000005,0.303459792,0.3096870979392055,0.07961344193541571
356.9,3.2625000000000006,0.310504536,0.3176915483985861,0.07926487437420754
356.9,3.5500000000000003,0.31927752000000004,0.32444904419462817,0.07887642569186479
356.9,3.8375,0.327119808,0.33023184383056375,0.07877798629936124
356.9,4.125,0.334166832,0.33531220580962445,0.07902675739799489
356.9,4.4125000000000005,0.339092544,0.3399623886350422,0.0792968972253449
356.9,4.7,0.34740542399999996,0.34445465081004867,0.07939637416798258
356.9,4.9875,0.35277847199999995,0.34906125083787576,0.07947993907407554
356.9,5.275,0.35825001600000006,0.3540544472217553,0.07959248885713567
356.9,5.5625,0.363968256,0.359706498464919,0.079419510793407
356.9,5.8500000000000005,0.370413816,0.36628966307059874,0.07900551519950501
356.9,6.1375,0.375651888,0.37407619954202626,0.07893294712059587
356.9,6.425000000000002,0.38047728,0.38333836638243357,0.0786536943120331
356.9,6.7125,0.38771627999999997,0.39434842209505205,0.07781191423217386
356.9,7.0,0.392496072,0.4048293072607545,0.02776824716423592
358.15,0.1,0.031380688799999994,0.1104282112935065,0.0519867569671379
358.15,0.3875000000000001,0.1256394,0.13828769382737865,0.07776190898609217
358.15,0.675,0.177949896,0.16927971969026764,0.07824163268170511
358.15,0.9625,0.2099082,0.1966666452497963,0.07882453930058478
358.15,1.2500000000000002,0.23151530399999998,0.2207129756350742,0.07900779778275352
358.15,1.5375000000000003,0.248429712,0.24168321597521072,0.07942293556523587
358.15,1.825,0.26179689599999995,0.2598418713993153,0.07962042520490535
358.15,2.1125000000000003,0.27383028,0.27545344703649743,0.07967987874727402
358.15,2.4000000000000004,0.28470314399999996,0.2887824480158666,0.0797120688786827
358.15,2.6875000000000004,0.293866464,0.30009337946653236,0.07964041649921473
358.15,2.9750000000000005,0.30281090400000005,0.30965074651760377,0.07944997563830487
358.15,3.2625000000000006,0.311053104,0.31771905429819064,0.07909902481583166
358.15,3.5500000000000003,0.31860492,0.3245628079374023,0.07870153741259558
358.15,3.8375,0.32640388800000003,0.3304465125643481,0.07858737661119955
358.15,4.125,0.333460944,0.3356346733081378,0.0788180000263679
358.15,4.4125000000000005,0.340519368,0.34039179529788055,0.07907839007390946
358.15,4.7,0.34723487999999997,0.34498238366268585,0.07918293351363612
358.15,4.9875,0.35317108799999997,0.3496709435316633,0.07928839001995434
358.15,5.275,0.3590945280000001,0.35472198003392225,0.07942423223021684
358.15,5.5625,0.36463812,0.36039999829857206,0.0792570171483345
358.15,5.8500000000000005,0.370967856,0.3669695034547223,0.07882258775491235
358.15,6.1375,0.3768384,0.3746950006314824,0.0787085761062429
358.15,6.425000000000002,0.38180424,0.383840994957962,0.07836962475239637
358.15,6.7125,0.38713944,0.39467199156327004,0.0774703984924239
358.15,7.0,0.39161735999999997,0.4049545331931915,0.02671412110897763
359.4,0.1,0.0313558824,0.11220492348786432,0.05108167916146946
359.4,0.3875000000000001,0.125553216,0.13965119441598156,0.07746460963467597
359.4,0.675,0.178094904,0.17021650965427015,0.07802153134333899
359.4,0.9625,0.20976045599999998,0.1972631378496774,0.07860850708911588
359.4,1.2500000000000002,0.23130007200000002,0.22104790179229308,0.07879563101286462
359.4,1.5375000000000003,0.24794771999999998,0.24182762427220728,0.07922869258745958
359.4,1.825,0.262440768,0.25985912807950956,0.07944397321260369
359.4,2.1125000000000003,0.27350560800000007,0.2753992360042903,0.07950797810648388
359.4,2.4000000000000004,0.28523073599999993,0.2887047708366389,0.07953774297982114
359.4,2.6875000000000004,0.29438904000000005,0.30003255536664597,0.07945766013366369
359.4,2.9750000000000005,0.30306945599999996,0.3096394123844006,0.07926170056756611
359.4,3.2625000000000006,0.311708832,0.3177821646799932,0.07890818120633536
359.4,3.5500000000000003,0.31993415999999997,0.3247176350435134,0.07849997266004775
359.4,3.8375,0.326630064,0.3307026462650513,0.07836939617978793
359.4,4.125,0.334868616,0.3359940211346969,0.07858226018534283
359.4,4.4125000000000005,0.34134108,0.34084858244253985,0.07882854343929314
359.4,4.7,0.34786188,0.3455231529786701,0.07894445867381387
359.4,4.9875,0.353066208,0.35027455553317766,0.07907108778211186
359.4,5.275,0.359577888,0.3553596128961524,0.07922945169597767
359.4,5.5625,0.36526056,0.3610351478576842,0.07907017028472593
359.4,5.8500000000000005,0.37155290399999996,0.367557983207863,0.07861525812795454
359.4,6.1375,0.37730716799999997,0.37518494173677863,0.0784576478921139
359.4,6.425000000000002,0.382184088,0.3841728462345212,0.07805478079446782
359.4,6.7125,0.387271224,0.39477851949118026,0.07708882415640501
359.4,7.0,0.39353256000000003,0.40482174819909067,0.02548136048403754
360.65,0.1,0.031271431200000005,0.1135306142311173,0.05009836680105943
360.65,0.3875000000000001,0.12580675200000002,0.14063110503869536,0.07713086738092455
360.65,0.675,0.178018296,0.17084589361587363,0.0777689225551724
360.65,0.9625,0.21049872,0.19762054531189935,0.07836582733428273
360.65,1.2500000000000002,0.23176655999999998,0.22120437936836215,0.07856344254659704
360.65,1.5375000000000003,0.24931754399999997,0.2418467150268515,0.07901433587904438
360.65,1.825,0.262122936,0.2597968715289572,0.07924385567624258
360.65,2.1125000000000003,0.27447552000000003,0.2753041681162686,0.07931562314114267
360.65,2.4000000000000004,0.28520884799999996,0.2886179240303757,0.07933894314304697
360.65,2.6875000000000004,0.295026528,0.299987458512868,0.07925356401169685
360.65,2.9750000000000005,0.303042096,0.3096620908053348,0.07905123229336569
360.65,3.2625000000000006,0.312246912,0.31789114014936615,0.07868984535749549
360.65,3.5500000000000003,0.31987488,0.32492392578655144,0.0782732953184367
360.65,3.8375,0.327891816,0.3310097669584803,0.07812273172002698
360.65,4.125,0.334469616,0.3363979829067425,0.07831526788141704
360.65,4.4125000000000005,0.342607848,0.34133789287292743,0.07855517883674712
360.65,4.7,0.347951712,0.3460788160986248,0.07867765640563525
360.65,4.9875,0.35384961600000003,0.3508700718254244,0.07882727336295826
360.65,5.275,0.359402328,0.35596097929491555,0.07901023220428055
360.65,5.5625,0.36629796,0.3616008577486881,0.07885706888565407
360.65,5.8500000000000005,0.370814184,0.36803902642833164,0.07838146710395762
360.65,6.1375,0.37625152800000006,0.3755248045754357,0.07817358995276258
360.65,6.425000000000002,0.382480488,0.38430751143159014,0.07770580221540416
360.65,6.7125,0.38753388,0.3946364662383841,0.07666755772567531
360.65,7.0,0.393515688,0.4043953406096622,0.024041390672458005
361.9,0.1,0.031346124,0.11431972332263649,0.04902449108407446
361.9,0.3875000000000001,0.125733336,0.14115659804710254,0.07676127000333924
361.9,0.675,0.17812545600000002,0.17111328930278227,0.0774892804509194
361.9,0.9625,0.210246096,0.19769843527012362,0.07809944198473037
361.9,1.2500000000000002,0.23231923199999996,0.22115413818815186,0.07830444691883065
361.9,1.5375000000000003,0.24952092,0.24172250029589173,0.07877551991487775
361.9,1.825,0.263192256,0.2596456238323685,0.07902400819958944
361.9,2.1125000000000003,0.275503344,0.2751656110366071,0.0791011267217566
361.9,2.4000000000000004,0.286148664,0.2885245641476327,0.07912176991913868
361.9,2.6875000000000004,0.295329312,0.2999645854044704,0.07902581983386843
361.9,2.9750000000000005,0.30465359999999997,0.3097277770461449,0.07881604030317965
361.9,3.2625000000000006,0.31283469599999997,0.3180562413116816,0.07844812597500765
361.9,3.5500000000000003,0.32078596800000003,0.3251920804401054,0.07802005360941648
361.9,3.8375,0.328066464,0.33137739667044136,0.07785210303243383
361.9,4.125,0.33505192800000005,0.3368542922417146,0.07802352126339593
361.9,4.4125000000000005,0.340810752,0.34186486939295013,0.07825411120410829
361.9,4.7,0.348427776,0.34665123036317297,0.07838565584498719
361.9,4.9875,0.354972744,0.3514554773914082,0.07855911053561059
361.9,5.275,0.36016658399999996,0.35651971271668087,0.0787661945897423
361.9,5.5625,0.36629841599999996,0.362086038578016,0.07861855995591081
361.9,5.8500000000000005,0.37239468,0.3683965572144387,0.07812034976798714
361.9,6.1375,0.377448984,0.37569337086497395,0.07786488534224563
361.9,6.425000000000002,0.383123904,0.384218581768647,0.0773248364343075
361.9,6.7125,0.38896526400000003,0.3942142921644825,0.0762055997170392
361.9,7.0,0.39402458399999996,0.403639698756116,0.02235165782658383
363.15,0.1,0.0313173048,0.11450415901483006,0.04786287975064547
363.15,0.3875000000000001,0.12572832,0.14122118159188737,0.0763547111291908
363.15,0.675,0.178488432,0.17106777141147592,0.07717862732627077
363.15,0.9625,0.21064464,0.19758090213395482,0.07780614744408323
363.15,1.2500000000000002,0.2327994,0.22099821011252685,0.07802479322339673
363.15,1.5375000000000003,0.250221792,0.24155733170039448,0.07851909751169665
363.15,1.825,0.263161704,0.2594959032507603,0.0787840966378984
363.15,2.1125000000000003,0.27507287999999996,0.27505156111682694,0.07886643740338119
363.15,2.4000000000000004,0.28533516,0.2884619416517971,0.0788794030231992
363.15,2.6875000000000004,0.29479943999999997,0.29996468120887343,0.07877531873101584
363.15,2.9750000000000005,0.305283336,0.3097974161412583,0.07855460701816473
363.15,3.2625000000000006,0.31317031199999995,0.3181977828021545,0.07817906943498283
363.15,3.5500000000000003,0.32020548000000004,0.32540341754476454,0.07773690830143822
363.15,3.8375,0.32819824799999997,0.3316519567222911,0.07754984274566207
363.15,4.125,0.335295888,0.3371810366879368,0.07770115725093032
363.15,4.4125000000000005,0.342745104,0.34222829379490427,0.07792217268304989
363.15,4.7,0.34935436799999997,0.34703136439639604,0.07806433194053666
363.15,4.9875,0.35590161600000003,0.3518278848456148,0.07826498865217164
363.15,5.275,0.36084465599999993,0.356855491495763,0.07849552152750656
363.15,5.5625,0.366675072,0.36235182070004346,0.07835488706008235
363.15,5.8500000000000005,0.37303171199999996,0.36855450881165863,0.07783403847497518
363.15,6.1375,0.377564352,0.37570119218381115,0.07752532516372333
363.15,6.425000000000002,0.383777352,0.3840295071697039,0.07690829195068057
363.15,6.7125,0.38885628,0.393777090122539,0.07570433836828112
363.15,7.0,0.393723624,0.4029586716823188,0.02035395312864339


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/1dSobolSr90GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.410557776,0.41727738432406447,0.2009794993302814
333.15,0.3875000000000001,1.56837552,1.567245735561924,0.20092441916928114
333.15,0.675,2.67435792,2.6739066817970816,0.20102832310400384
333.15,0.9625,3.7404859200000002,3.741275084119229,0.2009906113866945
333.15,1.2500000000000002,4.7872704,4.773004597725551,0.2009349289061515
333.15,1.5375000000000003,5.777884799999999,5.772378642768889,0.20085326014115965
333.15,1.825,6.735348000000001,6.742309355788538,0.20107556187510459
333.15,2.1125000000000003,7.6753008,7.685344357557292,0.20084002660290792
333.15,2.4000000000000004,8.5829688,8.603680973384321,0.20096375430206959
333.15,2.6875000000000004,9.498935999999999,9.499187474849789,0.20099977140247147
333.15,2.9750000000000005,10.3836672,10.373430791092666,0.20089559222602804
333.15,3.2625000000000006,11.236341600000001,11.227710029493254,0.20104771064850788
333.15,3.5500000000000003,12.0550896,12.063095089006936,0.20088544778683803
333.15,3.8375,12.8916672,12.880469543919961,0.20092856690225883
333.15,4.125,13.7049432,13.680576970209534,0.2008003740938542
333.15,4.4125000000000005,14.417488800000001,14.464069710648108,0.20076684990876728
333.15,4.7,15.269160000000001,15.231559213809343,0.20083322112436475
333.15,4.9875,16.010616000000002,15.98366698363337,0.20078890292035587
333.15,5.275,16.7291352,16.721075069326112,0.20092954327178433
333.15,5.5625,17.411676,17.444575261487703,0.20107308606216545
333.15,5.8500000000000005,18.1055712,18.15511593612065,0.20102242579186896
333.15,6.1375,18.8281944,18.853845787160843,0.20090427788403276
333.15,6.425000000000002,19.565592000000002,19.542153479298914,0.20081707680345598
333.15,6.7125,20.2471296,20.22170253229178,0.20095079514486436
333.15,7.0,20.8768656,20.894460687886003,0.2010775317143035
334.4,0.1,0.411351216,0.4173355914412209,0.2007715050506458
334.4,0.3875000000000001,1.5681520800000002,1.5671670258082315,0.20081034752595014
334.4,0.675,2.679,2.6736911851084972,0.2010498619830646
334.4,0.9625,3.7453149600000004,3.740923276927595,0.20105847541379224
334.4,1.2500000000000002,4.786860000000001,4.772517310642978,0.20086371461885424
334.4,1.5375000000000003,5.757866399999999,5.771757046616147,0.20099529298978386
334.4,1.825,6.745152,6.7415549601979015,0.20085239113997352
334.4,2.1125000000000003,7.689254399999999,7.684459013068272,0.2008914958571678
334.4,2.4000000000000004,8.5959648,8.602666853280585,0.20110447076307134
334.4,2.6875000000000004,9.506368799999999,9.498047067474765,0.20083617214739585
334.4,2.9750000000000005,10.3615056,10.372166899849551,0.20096414857487063
334.4,3.2625000000000006,11.2310976,11.226325736518831,0.200808537418828
334.4,3.5500000000000003,12.0480216,12.06159377263608,0.20106751818703006
334.4,3.8375,12.8513568,12.878854850742426,0.20093838399468936
334.4,4.125,13.6684632,13.678852782935255,0.20105924722077867
334.4,4.4125000000000005,14.495327999999997,14.462240162078807,0.20096996251244165
334.4,4.7,15.2558904,15.229628660991056,0.20097053561067857
334.4,4.9875,15.9813864,15.981639975721745,0.2009405427900569
334.4,5.275,16.6786104,16.71895634688783,0.20077673527534728
334.4,5.5625,17.448703199999997,17.44236972506436,0.20092167460307986
334.4,5.8500000000000005,18.191664000000003,18.152828639242955,0.20098423441800972
334.4,6.1375,18.869964000000003,18.851481907706805,0.20087658645215628
334.4,6.425000000000002,19.5074976,19.539718299235048,0.20102729134902494
334.4,6.7125,20.2052232,20.219201420208552,0.20088751413852104
334.4,7.0,20.8643256,20.891899091313473,0.2009184548537742
335.65,0.1,0.41054820000000003,0.4173938272001738,0.20116460645080525
335.65,0.3875000000000001,1.5684804,1.567088342600595,0.20087935546645005
335.65,0.675,2.67708024,2.673475711473067,0.2010694647177066
335.65,0.9625,3.7537828799999997,3.7405714934876944,0.20088641404797553
335.65,1.2500000000000002,4.7671608,4.772030040326333,0.20088813908075467
335.65,1.5375000000000003,5.781760799999999,5.771135463736433,0.20097352050148018
335.65,1.825,6.739588799999999,6.740800582770355,0.2009070990712555
335.65,2.1125000000000003,7.678583999999999,7.683573683948023,0.2009580961158559
335.65,2.4000000000000004,8.6125632,8.601652743655555,0.200946008505654
335.65,2.6875000000000004,9.4868976,9.496906673372768,0.2009864502043636
335.65,2.9750000000000005,10.343447999999999,10.370903005113535,0.20113184444509594
335.65,3.2625000000000006,11.2248048,11.224941447735889,0.20112393213945626
335.65,3.5500000000000003,12.035527199999999,12.060092457662384,0.20085839667081612
335.65,3.8375,12.8607048,12.877240149181926,0.20093052493080626
335.65,4.125,13.659936,13.67712859915388,0.20096756746796005
335.65,4.4125000000000005,14.453832000000002,14.46041061839957,0.20092351755212967
335.65,4.7,15.221690399999998,15.227698101186965,0.2010435729944786
335.65,4.9875,15.9822984,15.979612964317216,0.20076128231974721
335.65,5.275,16.7420856,16.716837618162323,0.20096261089550763
335.65,5.5625,17.4487488,17.440164180956632,0.20067522442483687
335.65,5.8500000000000005,18.1429176,18.150541329092228,0.20084083897146637
335.65,6.1375,18.881135999999998,18.84911800869252,0.20103170173532917
335.65,6.425000000000002,19.5192168,19.53728310030951,0.20086498712501755
335.65,6.7125,20.1705672,20.216700293455133,0.20096709920420175
335.65,7.0,20.8627296,20.889337472386366,0.20081880256273746
336.9,0.1,0.41144925599999993,0.4174520929980865,0.20088888350801234
336.9,0.3875000000000001,1.56966144,1.5670096824461126,0.20098121971879784
336.9,0.675,2.6733228,2.673260263685112,0.2007838705655096
336.9,0.9625,3.75288912,3.7402197261151438,0.2008574026670637
336.9,1.2500000000000002,4.751064,4.7715427874742,0.20087932086766966
336.9,1.5375000000000003,5.7777936,5.770513895526909,0.20080571966379177
336.9,1.825,6.7343904,6.740046215122934,0.20105558219894204
336.9,2.1125000000000003,7.666408799999999,7.682688364607898,0.20097514239044936
336.9,2.4000000000000004,8.6102832,8.60063864381065,0.20108262674476643
336.9,2.6875000000000004,9.514896,9.495766286256577,0.20094176366898966
336.9,2.9750000000000005,10.3638768,10.369639129937768,0.2009231958319698
336.9,3.2625000000000006,11.2170528,11.223557165938752,0.20097607374536341
336.9,3.5500000000000003,12.0649392,12.05859114618159,0.20066517414162288
336.9,3.8375,12.877941600000002,12.875625451812908,0.20080782081658416
336.9,4.125,13.677036000000001,13.675404409783859,0.2011553227480536
336.9,4.4125000000000005,14.417169600000001,14.458581062145885,0.20100104626420282
336.9,4.7,15.2702088,15.225767539287133,0.2008941911500741
336.9,4.9875,15.9682536,15.977585941735402,0.20105521205609936
336.9,5.275,16.744548,16.71471887546521,0.20104467404918822
336.9,5.5625,17.417239199999997,17.437958622178716,0.2009040348682612
336.9,5.8500000000000005,18.1759776,18.148254005668473,0.20091258609805218
336.9,6.1375,18.877807199999996,18.84675409919953,0.2010183284459918
336.9,6.425000000000002,19.5734808,19.534847890206684,0.20069030510560396
336.9,6.7125,20.1690624,20.214199152031526,0.20102308118962264
336.9,7.0,20.870527199999998,20.886775838789077,0.2010599979529837
338.15,0.1,0.4126695119999999,0.4175103860406324,0.2009894412608946
338.15,0.3875000000000001,1.56751824,1.5669310537277479,0.2008608826513855
338.15,0.675,2.6768294399999997,2.6730448340602475,0.2008499474716094
338.15,0.9625,3.7538604,3.7398679845900675,0.20108080909461729
338.15,1.2500000000000002,4.7702160000000005,4.771055554182317,0.20099347805295573
338.15,1.5375000000000003,5.773142399999999,5.7698923503705375,0.2008728742380246
338.15,1.825,6.7406832,6.739291864940024,0.20088227444429782
338.15,2.1125000000000003,7.6910328,7.681803055746481,0.20095175493293838
338.15,2.4000000000000004,8.59218,8.59962455514303,0.20088621438725138
338.15,2.6875000000000004,9.5002584,9.494625900537546,0.20083232426893277
338.15,2.9750000000000005,10.377830400000002,10.368375250570521,0.20117602188781375
338.15,3.2625000000000006,11.2367976,11.222172889031677,0.20097316678326022
338.15,3.5500000000000003,12.0456048,12.057089838193697,0.200713583744913
338.15,3.8375,12.8486664,12.87401075444389,0.20096613578511657
338.15,4.125,13.635539999999999,13.673680219715258,0.20092816020962379
338.15,4.4125000000000005,14.507092800000002,14.456751509385104,0.20100773153237972
338.15,4.7,15.195516000000001,15.223836973195818,0.20087704978037038
338.15,4.9875,15.996024,15.975558914962106,0.20080195926235256
338.15,5.275,16.704009600000003,16.712600130672353,0.2007872502385188
338.15,5.5625,17.464845599999997,17.43575305292209,0.2008460609147919
338.15,5.8500000000000005,18.160747200000003,18.145966671766015,0.2008121922025845
338.15,6.1375,18.7978704,18.84439017363919,0.20115495161498181
338.15,6.425000000000002,19.5048072,19.532412657749283,0.20086505133275745
338.15,6.7125,20.2348176,20.211697987554768,0.2007855288294363
338.15,7.0,20.8728984,20.88421418144005,0.20082658715823826
339.4,0.1,0.412662216,0.41756870772497656,0.20072414791520213
339.4,0.3875000000000001,1.5652382400000002,1.5668524515554392,0.20104594622977953
339.4,0.675,2.6777596800000003,2.672829435871501,0.2010279696406501
339.4,0.9625,3.74450328,3.739516261228083,0.20096166446337935
339.4,1.2500000000000002,4.7746392,4.770568341149268,0.20089295481148878
339.4,1.5375000000000003,5.755586399999999,5.769270819884355,0.20090704296971232
339.4,1.825,6.755320800000001,6.738537528030141,0.20075917844592395
339.4,2.1125000000000003,7.685424,7.680917761555252,0.20093306371659334
339.4,2.4000000000000004,8.5844736,8.598610474858377,0.2008335042903357
339.4,2.6875000000000004,9.5003952,9.493485526694382,0.2010558357870006
339.4,2.9750000000000005,10.3759608,10.367111378189078,0.2010571375830085
339.4,3.2625000000000006,11.227632000000002,11.220788611426023,0.20113903061275626
339.4,3.5500000000000003,12.068632800000001,12.055588531602966,0.20109016032272486
339.4,3.8375,12.8632584,12.872396057773454,0.20086598837753575
339.4,4.125,13.694911199999998,13.671956023359435,0.2010632820321876
339.4,4.4125000000000005,14.4667824,14.454921950337097,0.20075847754896187
339.4,4.7,15.222465600000001,15.221906391735734,0.20097202890001908
339.4,4.9875,15.9772824,15.973531878408684,0.20097922719809394
339.4,5.275,16.682349600000002,16.71048137120931,0.200915446877024
339.4,5.5625,17.4352056,17.433547479473987,0.20097988896301497
339.4,5.8500000000000005,18.155412000000002,18.143679326686268,0.20084321604234054
339.4,6.1375,18.868596,18.842026238298722,0.20090485116985293
339.4,6.425000000000002,19.544388,19.52997741481318,0.20087732879656167
339.4,6.7125,20.1522816,20.209196808407818,0.20094724664264293
339.4,7.0,20.8713024,20.881652515009478,0.20095702308702237
340.65,0.1,0.41138632799999997,0.4176270608454402,0.20084016647028932
340.65,0.3875000000000001,1.56995784,1.5667738766277672,0.20104485974824293
340.65,0.675,2.6736328799999995,2.6726140551472657,0.2010248182589849
340.65,0.9625,3.7435684799999995,3.7391645602206713,0.20093133177082412
340.65,1.2500000000000002,4.7802024,4.770081145580728,0.20097807751891597
340.65,1.5375000000000003,5.7670776,5.768649300575459,0.20108269052911376
340.65,1.825,6.7411392,6.737783205091867,0.20080433195465872
340.65,2.1125000000000003,7.6773071999999996,7.680032477842728,0.20100587292844196
340.65,2.4000000000000004,8.5916328,8.597596404353851,0.2011928114331669
340.65,2.6875000000000004,9.505456800000001,9.492345162631343,0.20075775295236292
340.65,2.9750000000000005,10.376325600000001,10.365847514889179,0.20092654276158195
340.65,3.2625000000000006,11.187367199999999,11.219404341504752,0.20101153486072112
340.65,3.5500000000000003,12.0366672,12.054087228505136,0.2008562611267716
340.65,3.8375,12.897732000000001,12.870781359007276,0.200920798558201
340.65,4.125,13.688664000000001,13.670231827003612,0.20083355048047588
340.65,4.4125000000000005,14.4318528,14.453092385001867,0.20092595959223727
340.65,4.7,15.2365104,15.219975817261455,0.20089978040584866
340.65,4.9875,15.971901599999999,15.971504836965199,0.20111580545034785
340.65,5.275,16.7111688,16.70836260126756,0.20093893017827472
340.65,5.5625,17.4274992,17.431341890657112,0.2008769080161329
340.65,5.8500000000000005,18.1543632,18.141391966936332,0.20098130617798243
340.65,6.1375,18.8930376,18.839662286890906,0.20092663443210979
340.65,6.425000000000002,19.5093216,19.527542151618242,0.2009476117610112
340.65,6.7125,20.198976000000002,20.2066956103992,0.20090773767938488
340.65,7.0,20.8843896,20.879090822032847,0.20081787552520708
341.9,0.1,0.41151263999999993,0.4176854391147984,0.20117569480012007
341.9,0.3875000000000001,1.56703488,1.5666953233560879,0.2010637894990209
341.9,0.675,2.67844368,2.672398699571925,0.20085895663923903
341.9,0.9625,3.74189952,3.738812882964994,0.20088275311048462
341.9,1.2500000000000002,4.770444,4.76959396957244,0.20099179418367616
341.9,1.5375000000000003,5.754355200000001,5.768027799429653,0.2008584805096448
341.9,1.825,6.72942,6.737028894728041,0.20100827492905715
341.9,2.1125000000000003,7.6795416,7.679147207403233,0.20116968431478033
341.9,2.4000000000000004,8.5793208,8.59658234642377,0.20090655187348636
341.9,2.6875000000000004,9.5018088,9.49120480695127,0.20115090279492956
341.9,2.9750000000000005,10.3544832,10.364583659972247,0.20092013816235074
341.9,3.2625000000000006,11.2144536,11.218020069487741,0.20086632116932532
341.9,3.5500000000000003,12.039813599999999,12.052585921914405,0.20104536455308625
341.9,3.8375,12.857649600000002,12.869166665829741,0.2008573173815224
341.9,4.125,13.7083632,13.668507627853465,0.20099830839506416
341.9,4.4125000000000005,14.410329599999999,14.451262818269475,0.20096287654171927
341.9,4.7,15.224016,15.21804523300705,0.2010263114416139
341.9,4.9875,15.951609600000003,15.969477788535908,0.20099464168047546
341.9,5.275,16.6988568,16.706243829230065,0.20092804004297685
341.9,5.5625,17.4514848,17.42913629066295,0.2010848718544668
341.9,5.8500000000000005,18.156324,18.139104595310528,0.20077463244010438
341.9,6.1375,18.823452,18.83729831871716,0.20121848932061367
341.9,6.425000000000002,19.540329599999996,19.525106877246017,0.20093416728346347
341.9,6.7125,20.161128,20.204194399117554,0.20071568683312196
341.9,7.0,20.822784,20.876529107400227,0.2009167441669774
343.15,0.1,0.410533152,0.4177438481216935,0.201044560973269
343.15,0.3875000000000001,1.56774168,1.5666167959318837,0.20093646507707774
343.15,0.675,2.6724564,2.6721833705426405,0.20103870953582037
343.15,0.9625,3.7461859200000003,3.7384612252695675,0.20114217895952305
343.15,1.2500000000000002,4.772268,4.769106813822983,0.20093909502646579
343.15,1.5375000000000003,5.7619248,5.767406321337002,0.2010507178079607
343.15,1.825,6.7421880000000005,6.7362745983358225,0.20103083274247946
343.15,2.1125000000000003,7.678812,7.678261948141024,0.2008977489585742
343.15,2.4000000000000004,8.610876,8.595568298972397,0.20082347439217926
343.15,2.6875000000000004,9.4643712,9.490064456161258,0.20118735598479004
343.15,2.9750000000000005,10.3358784,10.363319805055314,0.200867313695171
343.15,3.2625000000000006,11.2146816,11.216635807949435,0.2007058520396632
343.15,3.5500000000000003,12.0604704,12.051084621610897,0.20107213490013193
343.15,3.8375,12.8568288,12.867551966364982,0.20092504502848493
343.15,4.125,13.652092800000002,13.666783426607578,0.20112107931239348
343.15,4.4125000000000005,14.4644568,14.449433248044183,0.20092663985664178
343.15,4.7,15.2245176,15.216114643862582,0.20078579148807593
343.15,4.9875,15.9707616,15.967450730326494,0.20099780665305741
343.15,5.275,16.7018664,16.704125041823804,0.2009465306274616
343.15,5.5625,17.425903199999997,17.426930684381567,0.20101591566812976
343.15,5.8500000000000005,18.153861600000003,18.136817209713115,0.2008831685860466
343.15,6.1375,18.802430400000002,18.834934337270386,0.20079777746574115
343.15,6.425000000000002,19.558341600000002,19.522671584710707,0.20108806962785547
343.15,6.7125,20.2215936,20.201693168275654,0.20105415742992874
343.15,7.0,20.801032799999998,20.87396737949458,0.2009290612304451
344.4,0.1,0.41243376,0.4178022878661274,0.20094759905943557
344.4,0.3875000000000001,1.56614568,1.5665383013409588,0.2011268765844947
344.4,0.675,2.67297624,2.671968065265089,0.20073104147794288
344.4,0.9625,3.739058640000001,3.738109587832974,0.20080058863003872
344.4,1.2500000000000002,4.7867232,4.768619674839457,0.20092578025785113
344.4,1.5375000000000003,5.7532152,5.766784853024475,0.20092180402522294
344.4,1.825,6.7401816000000006,6.735520318010954,0.2010671869448256
344.4,2.1125000000000003,7.683144,7.677376698658941,0.20083376414389045
344.4,2.4000000000000004,8.5861152,8.594554255013925,0.20098206017945738
344.4,2.6875000000000004,9.4879464,9.488924114452793,0.20090572867542925
344.4,2.9750000000000005,10.3792896,10.362055955727023,0.20078679679990263
344.4,3.2625000000000006,11.217827999999999,11.215251549205451,0.200851335741896
344.4,3.5500000000000003,12.049344,12.049583322704551,0.2007542991108442
344.4,3.8375,12.8759808,12.865937269694545,0.20101866273431496
344.4,4.125,13.6586592,13.665059225361691,0.20087731787086216
344.4,4.4125000000000005,14.406225599999999,14.447603672230246,0.20098285863569035
344.4,4.7,15.165237599999998,15.214184044937987,0.20113315445733207
344.4,4.9875,15.964514399999999,15.965423663734114,0.20085600726434708
344.4,5.275,16.710849600000003,16.70200624603458,0.20097592399525363
344.4,5.5625,17.449980000000004,17.42472506063567,0.20082484541606807
344.4,5.8500000000000005,18.1227624,18.13452981503416,0.20106413963408157
344.4,6.1375,18.8271456,18.832570343947744,0.2010009107771083
344.4,6.425000000000002,19.5696504,19.520236278203782,0.20087604167434603
344.4,6.7125,20.1930024,20.199191919969245,0.2009854851804567
344.4,7.0,20.9124792,20.871405633425837,0.20084227173885955
345.65,0.1,0.4126398720000001,0.41786075206087503,0.20108325163149726
345.65,0.3875000000000001,1.5682296000000002,1.5664598284060265,0.20097944755126168
345.65,0.675,2.67314496,2.6717527802463703,0.20101779646332013
345.65,0.9625,3.74390136,3.7377579706552115,0.20078596218422845
345.65,1.2500000000000002,4.7691216,4.768132555416182,0.20100891800636833
345.65,1.5375000000000003,5.7688104,5.766163402875041,0.20108505546014688
345.65,1.825,6.7383120000000005,6.734766053753434,0.20101882289865214
345.65,2.1125000000000003,7.6928111999999995,7.6764914666413695,0.20103618840967447
345.65,2.4000000000000004,8.607,8.593540225725642,0.20071772638592583
345.65,2.6875000000000004,9.502036799999999,9.487783779730133,0.2008710365338471
345.65,2.9750000000000005,10.3698504,10.3607921182746,0.20107467075710841
345.65,3.2625000000000006,11.1983568,11.213867293954369,0.20120309341776413
345.65,3.5500000000000003,12.0412272,12.048082025195365,0.20073245127618225
345.65,3.8375,12.8729712,12.864322572325527,0.20092040865436975
345.65,4.125,13.679407200000002,13.663335028307287,0.20081069951458452
345.65,4.4125000000000005,14.427201600000004,14.44577409571773,0.20080604534130742
345.65,4.7,15.186988800000002,15.212253444616232,0.20097212073490747
345.65,4.9875,15.991008,15.963396593648833,0.2009134419769346
345.65,5.275,16.7348352,16.69988744465671,0.20101557422438754
345.65,5.5625,17.4236232,17.422519431301133,0.2008443854605449
345.65,5.8500000000000005,18.082224000000004,18.132242407082177,0.20101778124439856
345.65,6.1375,18.8317968,18.830206338749235,0.20085273643716428
345.65,6.425000000000002,19.4877984,19.51780095632809,0.20089912406485927
345.65,6.7125,20.1753552,20.196690653499743,0.20084502922777073
345.65,7.0,20.836236,20.868843867098267,0.20111482629572117
346.9,0.1,0.41225956799999997,0.41791924908890365,0.20104955096129754
346.9,0.3875000000000001,1.5674498399999997,1.5663813813185694,0.20104831789515154
346.9,0.675,2.6692507200000004,2.6715375161850634,0.2008689502913032
346.9,0.9625,3.7412520000000002,3.7374063751334425,0.20090333461440174
346.9,1.2500000000000002,4.768848,4.767645453457417,0.20108835880653209
346.9,1.5375000000000003,5.7518016,5.765541970190116,0.20090042578438339
346.9,1.825,6.741230399999999,6.734011801371782,0.20101535196913972
346.9,2.1125000000000003,7.6849680000000005,7.675606244403922,0.2008878646468277
346.9,2.4000000000000004,8.5899,8.592526204820324,0.20095481297252735
346.9,2.6875000000000004,9.4823832,9.486643452691856,0.20098939853763254
346.9,2.9750000000000005,10.3581312,10.359528280123596,0.2010595248293218
346.9,3.2625000000000006,11.218283999999999,11.21248304219619,0.20086503093726754
346.9,3.5500000000000003,12.0592848,12.046580731179082,0.20098133113263264
346.9,3.8375,12.8472528,12.862707870765028,0.20101576115819966
346.9,4.125,13.6572912,13.661610820774177,0.20087827561075242
346.9,4.4125000000000005,14.401984800000001,14.443944517109472,0.20100402995832017
346.9,4.7,15.183568800000003,15.210322836610093,0.201122375529836
346.9,4.9875,16.0080168,15.961369517974907,0.20095033845122082
346.9,5.275,16.694616,16.697768630005815,0.20083638953508892
346.9,5.5625,17.4227112,17.420313787296404,0.20101092559347422
346.9,5.8500000000000005,18.1042032,18.129954987952907,0.2008347579466075
346.9,6.1375,18.8384088,18.827842311894738,0.20096296634185298
346.9,6.425000000000002,19.522089599999997,19.51536561698789,0.20106375251351755
346.9,6.7125,20.153786399999998,20.194189375852957,0.2007976910199022
346.9,7.0,20.875269600000003,20.866282079114704,0.20098000168485755
348.15,0.1,0.412016064,0.4179777726629865,0.2008945336611809
348.15,0.3875000000000001,1.56567144,1.5663029593800069,0.20084447903367542
348.15,0.675,2.67215544,2.6713222786698125,0.20092112532277576
348.15,0.9625,3.7471344,3.7370548033634075,0.2009846889614418
348.15,1.2500000000000002,4.770672,4.767158373853227,0.20112487530728035
348.15,1.5375000000000003,5.7721848,5.764920550778219,0.20075452311070854
348.15,1.825,6.745060800000001,6.733257562263157,0.20093180013088133
348.15,2.1125000000000003,7.678310400000001,7.674721032645182,0.2008150293572417
348.15,2.4000000000000004,8.6011176,8.591512196489454,0.20080724834524818
348.15,2.6875000000000004,9.517859999999999,9.485503136132285,0.20103948836508595
348.15,2.9750000000000005,10.358724,10.35826445035556,0.2008309153750692
348.15,3.2625000000000006,11.2009104,11.211098793232331,0.2007878385332573
348.15,3.5500000000000003,12.0440088,12.045079435067057,0.20093388651789157
348.15,3.8375,12.871284,12.861093178984653,0.2009228472166759
348.15,4.125,13.6779024,13.659886611145325,0.20096987169971336
348.15,4.4125000000000005,14.440060799999998,14.442114927323928,0.20095601761629123
348.15,4.7,15.1921872,15.208392222316728,0.20089916210152417
348.15,4.9875,15.978376800000001,15.959342433918017,0.20088800448737562
348.15,5.275,16.706380799999998,16.695649811163435,0.20097638455900266
348.15,5.5625,17.4234408,17.418108137004452,0.20074372608186017
348.15,5.8500000000000005,18.078621599999998,18.127667554153447,0.20092657097679903
348.15,6.1375,18.839047200000003,18.825478280150172,0.20105094622297143
348.15,6.425000000000002,19.479408,19.51293026507324,0.20095488030960632
348.15,6.7125,20.1801888,20.191688073057275,0.20097985304255395
348.15,7.0,20.8096056,20.863720275063788,0.20088764828767558
349.4,0.1,0.41247252,0.4180363283717696,0.20106802233528834
349.4,0.3875000000000001,1.5661867200000001,1.5662245625903406,0.20076706969055347
349.4,0.675,2.6709698399999997,2.67110706979636,0.20083937361415727
349.4,0.9625,3.7417308000000005,3.7367032518522034,0.20091440882678946
349.4,1.2500000000000002,4.765428,4.766671310316385,0.20104443393739385
349.4,1.5375000000000003,5.7509352,5.764299150926573,0.20079810494045214
349.4,1.825,6.727368,6.732503337126141,0.20072588397239538
349.4,2.1125000000000003,7.685378400000001,7.673835831365148,0.20088953263118706
349.4,2.4000000000000004,8.5993392,8.590498199335869,0.2006688703812734
349.4,2.6875000000000004,9.4915488,9.484362823065617,0.2010313399801861
349.4,2.9750000000000005,10.343949599999998,10.357000631066226,0.20071396492892396
349.4,3.2625000000000006,11.2240752,11.209714551254278,0.20096978772425889
349.4,3.5500000000000003,12.0510768,12.043578143146513,0.2008119578661705
349.4,3.8375,12.8610696,12.859478479519895,0.20090526465898578
349.4,4.125,13.6842408,13.658162404310794,0.2010023458734602
349.4,4.4125000000000005,14.398428,14.440285341031284,0.20093235206719048
349.4,4.7,15.214348800000002,15.206461610817687,0.2008128094695165
349.4,4.9875,15.983438399999999,15.95731534147816,0.20097374993634012
349.4,5.275,16.7057424,16.69353098463667,0.20096013795004108
349.4,5.5625,17.3864136,17.415902469946573,0.20088973657555012
349.4,5.8500000000000005,18.0886536,18.1253801091767,0.20090778085497052
349.4,6.1375,18.8427864,18.82311422884536,0.20109506534134408
349.4,6.425000000000002,19.491400799999997,19.51049489359834,0.20094387966158275
349.4,6.7125,20.158392000000003,20.189186756988565,0.2009266749737586
349.4,7.0,20.844124800000003,20.861158452849786,0.20093682261237725
350.65,0.1,0.412623456,0.4180949120237685,0.20109364231985333
350.65,0.3875000000000001,1.56208272,1.5661461965382113,0.20101139991851924
350.65,0.675,2.6758946399999997,2.670891879085996,0.20100199636673288
350.65,0.9625,3.7492639199999998,3.7363517199012524,0.20104900006228188
350.65,1.2500000000000002,4.769805600000001,4.766184266339795,0.20097663672796962
350.65,1.5375000000000003,5.7612407999999995,5.763677768539438,0.20100883104339692
350.65,1.825,6.7265016,6.731749132946537,0.20093851451902814
350.65,2.1125000000000003,7.684557599999999,7.672950646152462,0.2011019398689556
350.65,2.4000000000000004,8.6137944,8.58948421056525,0.2010158944335581
350.65,2.6875000000000004,9.496382400000002,9.483222523271976,0.2007416153117038
350.65,2.9750000000000005,10.365108000000001,10.355736813174055,0.20129725055653858
350.65,3.2625000000000006,11.222388,11.208330307180482,0.20103947618330917
350.65,3.5500000000000003,12.058737599999999,12.042076856814615,0.2010080987525568
350.65,3.8375,12.8705544,12.857863782849458,0.20073694029662698
350.65,4.125,13.6684176,13.6564381925862,0.2009939720419256
350.65,4.4125000000000005,14.44836,14.438455747054258,0.20091869256169012
350.65,4.7,15.187399200000002,15.204530986045619,0.20088610464200674
350.65,4.9875,15.939069600000003,15.95528823786102,0.20104457285029376
350.65,5.275,16.685951999999997,16.691412142741136,0.20080715487845263
350.65,5.5625,17.4276816,17.413696801491533,0.20072634132095105
350.65,5.8500000000000005,18.1394064,18.123092653721248,0.20093164532985028
350.65,6.1375,18.8257776,18.820750166363254,0.2008644705718475
350.65,6.425000000000002,19.5106896,19.508059509548993,0.2011191675010722
350.65,6.7125,20.2207272,20.186685422058183,0.2009528429768452
350.65,7.0,20.8731264,20.85859661037695,0.20111329688261215
351.9,0.1,0.41087150400000005,0.41815351872892137,0.20088680952521676
351.9,0.3875000000000001,1.5712209599999998,1.5660678549363958,0.20087970055258034
351.9,0.675,2.67020832,2.670676712825948,0.20096354485960216
351.9,0.9625,3.744535200000001,3.7360002110034536,0.20095311648700462
351.9,1.2500000000000002,4.773225600000001,4.765697241224875,0.20086579565262622
351.9,1.5375000000000003,5.7702696,5.76305639872675,0.20097269116504354
351.9,1.825,6.7219872,6.730994935054157,0.2008467406012845
351.9,2.1125000000000003,7.670740800000001,7.672065472117064,0.20109255897497785
351.9,2.4000000000000004,8.5916328,8.588470226684693,0.20086382779424558
351.9,2.6875000000000004,9.4803768,9.482082229066979,0.20087958355310065
351.9,2.9750000000000005,10.347324,10.354473000870527,0.20104697919988732
351.9,3.2625000000000006,11.2022784,11.206946074982556,0.20103038153595382
351.9,3.5500000000000003,12.031012800000001,12.040575567688395,0.20077959537239537
351.9,3.8375,12.8894328,12.85624908478186,0.20101629192937126
351.9,4.125,13.639826399999999,13.654713981560189,0.20080537890913017
351.9,4.4125000000000005,14.447995200000003,14.436626153775812,0.2008802473608813
351.9,4.7,15.175908,15.202600357780646,0.20068455417501307
351.9,4.9875,15.9343272,15.953261130750976,0.2008408807299132
351.9,5.275,16.6723176,16.68929329525696,0.20083544333145656
351.9,5.5625,17.3671248,17.411491116969138,0.20073086520468697
351.9,5.8500000000000005,18.0745632,18.12080518499277,0.200908004499606
351.9,6.1375,18.795271200000002,18.818386086416645,0.20086911052046189
351.9,6.425000000000002,19.513927199999998,19.505624110829455,0.20103012388572372
351.9,6.7125,20.211470399999996,20.184184073854777,0.20097554691578778
351.9,7.0,20.8432584,20.856034750439598,0.2009936826000629
353.15,0.1,0.41199919199999996,0.4182121610616747,0.20083314674285777
353.15,0.3875000000000001,1.57206,1.5659895384834766,0.20102870595113004
353.15,0.675,2.67435792,2.6704615675233114,0.201048510269919
353.15,0.9625,3.7387622400000002,3.735648724460229,0.20095159006118385
353.15,1.2500000000000002,4.7779679999999995,4.765210231478726,0.20065581354317352
353.15,1.5375000000000003,5.7572735999999995,5.762435049871475,0.20098649606988445
353.15,1.825,6.7140528,6.730240754626287,0.2012392662879859
353.15,2.1125000000000003,7.6663176,7.671180310656113,0.2009374965580739
353.15,2.4000000000000004,8.589079199999999,8.587456261665809,0.20101680514416276
353.15,2.6875000000000004,9.4866696,9.480941944642108,0.2006799773296068
353.15,2.9750000000000005,10.3249344,10.353209194854223,0.20118410805269715
353.15,3.2625000000000006,11.223619199999998,11.205561840688885,0.20100291668714873
353.15,3.5500000000000003,12.043461599999999,12.039074285547978,0.20092635546380264
353.15,3.8375,12.8482104,12.854634388810004,0.2008872907587764
353.15,4.125,13.664131200000002,13.652989764246954,0.20102168479989532
353.15,4.4125000000000005,14.45064,14.43479655141582,0.20076442148850468
353.15,4.7,15.2149872,15.200669723228453,0.20090662263989395
353.15,4.9875,15.955348800000003,15.951234014559386,0.20103874728223778
353.15,5.275,16.690648799999998,16.68717444218414,0.20078377050421428
353.15,5.5625,17.40096,17.409285426159524,0.20080523229414507
353.15,5.8500000000000005,18.0687264,18.11851770438842,0.20089016811137483
353.15,6.1375,18.8317056,18.816021995292743,0.20085415556254016
353.15,6.425000000000002,19.4868864,19.50318869604257,0.20088148750188992
353.15,6.7125,20.2518264,20.181682702598216,0.20111114770679525
353.15,7.0,20.811566399999997,20.853472871640584,0.20103905473325095
354.4,0.1,0.41192304,0.41827082854332254,0.20104040740285606
354.4,0.3875000000000001,1.5698666399999999,1.565911249973773,0.20100222390406985
354.4,0.675,2.67180888,2.6702464536567927,0.20098885852289133
354.4,0.9625,3.7442068799999997,3.7352972539843536,0.20092709782051626
354.4,1.2500000000000002,4.7652,4.76472324618289,0.20079222453535617
354.4,1.5375000000000003,5.7724584000000005,5.761813717782129,0.20084528136688093
354.4,1.825,6.7358952,6.729486588170025,0.2009809480308468
354.4,2.1125000000000003,7.6779,7.6702951589752875,0.2009481024251414
354.4,2.4000000000000004,8.5803696,8.586442297345503,0.20111739680825427
354.4,2.6875000000000004,9.4806504,9.479801667203041,0.20078637871299757
354.4,2.9750000000000005,10.3522944,10.351945394426561,0.20075191511205664
354.4,3.2625000000000006,11.1914712,11.204177609888118,0.20086888218927382
354.4,3.5500000000000003,12.0384456,12.037572999216078,0.201043131011752
354.4,3.8375,12.84894,12.853019694933888,0.20084495655046633
354.4,4.125,13.661805600000001,13.65126555391952,0.20110112154747903
354.4,4.4125000000000005,14.4439824,14.432966951151569,0.20110806104812343
354.4,4.7,15.2262504,15.198739083786194,0.20096036220114125
354.4,4.9875,15.9354216,15.949206896970637,0.20105012485932702
354.4,5.275,16.676284799999998,16.68505557304397,0.20114555518705796
354.4,5.5625,17.4321504,17.40707971998114,0.20082685753571078
354.4,5.8500000000000005,18.132885599999998,18.116230204922402,0.20106990089054413
354.4,6.1375,18.8156544,18.81365789089582,0.2008176969227791
354.4,6.425000000000002,19.498788,19.500753260996852,0.20095297771648488
354.4,6.7125,20.1286152,20.179181320862945,0.20084468891418117
354.4,7.0,20.8439424,20.85091097258273,0.20092602508047466
355.65,0.1,0.411999648,0.4183295281596706,0.20106496685102884
355.65,0.3875000000000001,1.5676413599999999,1.565832989407287,0.20082993729550525
355.65,0.675,2.67684312,2.670031359350526,0.20093365915971817
355.65,0.9625,3.73445304,3.734945807260212,0.20097258044367663
355.65,1.2500000000000002,4.7743656,4.764236275557243,0.20092246862299992
355.65,1.5375000000000003,5.776060800000001,5.761192401760133,0.20081755405089252
355.65,1.825,6.735712799999999,6.728732438479693,0.2010248598822831
355.65,2.1125000000000003,7.6684608,7.669410020567491,0.20085389328869338
355.65,2.4000000000000004,8.5997496,8.585428346996807,0.20088228306614067
355.65,2.6875000000000004,9.4689768,9.478661393256877,0.20099191184472676
355.65,2.9750000000000005,10.3603656,10.350681605874767,0.20114618023218572
355.65,3.2625000000000006,11.2006368,11.202793388867477,0.20104150688765587
355.65,3.5500000000000003,12.0373056,12.03607171707566,0.20105059245699464
355.65,3.8375,12.8449728,12.85140499756487,0.20094802740069756
355.65,4.125,13.662991199999999,13.649541335209122,0.2007937462041218
355.65,4.4125000000000005,14.4246936,14.431137341805773,0.20086236466710689
355.65,4.7,15.221690399999998,15.196808440152454,0.20102730100828806
355.65,4.9875,15.9445872,15.94717976890318,0.20080505506383506
355.65,5.275,16.70214,16.68293670180806,0.2009971971975079
355.65,5.5625,17.4048816,17.404874009611277,0.20105876583162266
355.65,5.8500000000000005,18.064166399999998,18.11394270266206,0.2008999038889083
355.65,6.1375,18.818618400000002,18.811293775321605,0.20072889246777492
355.65,6.425000000000002,19.4795448,19.498317815472426,0.20075576984809052
355.65,6.7125,20.213704800000002,20.176679921663165,0.20101462375257928
355.65,7.0,20.843532,20.848349059553275,0.200886211052496
356.9,0.1,0.41194903200000005,0.4183882543220747,0.20087975025841592
356.9,0.3875000000000001,1.5687494399999997,1.5657547525925342,0.2008331808280647
356.9,0.675,2.67704376,2.669816289494575,0.20104670839313196
356.9,0.9625,3.74298936,3.7345943842878047,0.2010093655030618
356.9,1.2500000000000002,4.7641968,4.763749326587589,0.20101945348529104
356.9,1.5375000000000003,5.7474240000000005,5.760571098312584,0.2006793245060266
356.9,1.825,6.734709600000001,6.72797830136381,0.20094094467695545
356.9,2.1125000000000003,7.6627608,7.668524894734141,0.20080640252362728
356.9,2.4000000000000004,8.565640799999999,8.584414409222559,0.20074373614526506
356.9,2.6875000000000004,9.4689768,9.477521129789418,0.20105700149464242
356.9,2.9750000000000005,10.375596,10.349417815227232,0.20071420622481126
356.9,3.2625000000000006,11.182716,11.201409167148254,0.20092953857285473
356.9,3.5500000000000003,12.052308,12.034570438428148,0.20063953638412518
356.9,3.8375,12.877896,12.849790299497272,0.20107951948914085
356.9,4.125,13.674436799999997,13.647817116498725,0.20088418730793386
356.9,4.4125000000000005,14.387073599999997,14.429307734555717,0.20087037983572764
356.9,4.7,15.222784799999998,15.19487779162865,0.2009298283096657
356.9,4.9875,15.9408936,15.945152631754178,0.20110889329360152
356.9,5.275,16.6552176,16.680817821490606,0.2010469141035255
356.9,5.5625,17.375150400000003,17.402668280379736,0.20106852647528467
356.9,5.8500000000000005,18.1134144,18.11165518503295,0.2010687513950925
356.9,6.1375,18.804026399999998,18.808929640885722,0.20094739560665478
356.9,6.425000000000002,19.4551032,19.495882353182072,0.20095509545846982
356.9,6.7125,20.2307592,20.174178501505978,0.2011331800381181
356.9,7.0,20.852925600000003,20.845787123470664,0.2008189191231988
358.15,0.1,0.411981864,0.4184470098248543,0.20100629805394343
358.15,0.3875000000000001,1.56693912,1.5656765423238372,0.2010364745513966
358.15,0.675,2.67568032,2.6696012405960357,0.2008021720313578
358.15,0.9625,3.74163504,3.734242980875649,0.20085621542309523
358.15,1.2500000000000002,4.7626008,4.763262397876767,0.20085878354884712
358.15,1.5375000000000003,5.7626088,5.759949814425288,0.20078552636303024
358.15,1.825,6.7213488,6.727224176822372,0.20107993375915503
358.15,2.1125000000000003,7.667366400000001,7.667639782872399,0.20075892269306578
358.15,2.4000000000000004,8.587164,8.583400480529855,0.20115937066775644
358.15,2.6875000000000004,9.464507999999999,9.476380880293567,0.20081896516095665
358.15,2.9750000000000005,10.3409856,10.348154034359823,0.2008964684115982
358.15,3.2625000000000006,11.1840384,11.200024950319095,0.2010994235147825
358.15,3.5500000000000003,12.0054312,12.033069162574954,0.20086435865134838
358.15,3.8375,12.835670399999998,12.848175602826835,0.2010047350442106
358.15,4.125,13.6243224,13.646092897788328,0.2008299477654077
358.15,4.4125000000000005,14.4231888,14.427478119621279,0.20077623861612828
358.15,4.7,15.190500000000002,15.192947135420463,0.20100278404242783
358.15,4.9875,15.9359232,15.943125492509434,0.2009275743472033
358.15,5.275,16.6754184,16.678698929297283,0.20086285135078016
358.15,5.5625,17.377384799999998,17.400462542765233,0.20109912652311412
358.15,5.8500000000000005,18.124905599999998,18.10936765622656,0.20080889013808145
358.15,6.1375,18.833028,18.80656549387539,0.20103892274450236
358.15,6.425000000000002,19.4909904,19.49344687901585,0.20080540955455636
358.15,6.7125,20.1624048,20.171677063185694,0.20086698284463977
358.15,7.0,20.784662400000002,20.84322517062212,0.2008496528482877
359.4,0.1,0.41156599200000005,0.41850579187369163,0.2011932415902261
359.4,0.3875000000000001,1.5650877600000002,1.5655983558068733,0.20090477635294776
359.4,0.675,2.6764190400000003,2.669386220339293,0.20104126256440583
359.4,0.9625,3.73522824,3.7338915984209056,0.2009497521312798
359.4,1.2500000000000002,4.7534808,4.762775482438973,0.2009835136174661
359.4,1.5375000000000003,5.7461472,5.759328545208179,0.20093369982302514
359.4,1.825,6.730332,6.726470068348285,0.20082425535245
359.4,2.1125000000000003,7.649217599999999,7.666754680790784,0.20103554773425897
359.4,2.4000000000000004,8.592636,8.582386558822956,0.20108230029935747
359.4,2.6875000000000004,9.4706184,9.475240632194875,0.20091600285760897
359.4,2.9750000000000005,10.333370400000002,10.346890261875378,0.20091553393410647
359.4,3.2625000000000006,11.187732,11.19864073838,0.20081245089149957
359.4,3.5500000000000003,12.040452,12.03156788742034,0.20088392222954754
359.4,3.8375,12.8225376,12.846560905457817,0.20094521971325127
359.4,4.125,13.664632800000001,13.644368672092128,0.20105869553028125
359.4,4.4125000000000005,14.4360024,14.42564850468684,0.20106685297860624
359.4,4.7,15.1991184,15.19101647292505,0.20088675318612553
359.4,4.9875,15.911071199999999,15.941098341388827,0.20064780616282
359.4,5.275,16.666663200000002,16.676580029419576,0.20086097310539514
359.4,5.5625,17.3915664,17.39825679816493,0.20098220933607247
359.4,5.8500000000000005,18.132247200000002,18.107080112051392,0.20086387126021285
359.4,6.1375,18.8286048,18.804201337084933,0.20067271551348567
359.4,6.425000000000002,19.4865672,19.49101138878228,0.20106581104048626
359.4,6.7125,20.157252,20.169175612290964,0.20092058415981606
359.4,7.0,20.8513296,20.840663194720427,0.20108509046997747
360.65,0.1,0.41047387199999996,0.41856460955012764,0.20103498190746338
360.65,0.3875000000000001,1.5675866400000003,1.5655201986302885,0.2008735399244267
360.65,0.675,2.6730309599999997,2.6691712161499,0.201006365270047
360.65,0.9625,3.7448315999999995,3.733540239019316,0.20109582949033636
360.65,1.2500000000000002,4.756992,4.762288589355752,0.20093485905017497
360.65,1.5375000000000003,5.7694488,5.758707296948483,0.20096144776910166
360.65,1.825,6.7119552,6.725715971051485,0.20106565908615565
360.65,2.1125000000000003,7.662669599999999,7.665869594077937,0.20100569846962485
360.65,2.4000000000000004,8.58534,8.581372649690504,0.20100682033489048
360.65,2.6875000000000004,9.478416000000001,9.474100396670634,0.20093049218052697
360.65,2.9750000000000005,10.3173648,10.345626489390934,0.2010306929895141
360.65,3.2625000000000006,11.2001808,11.197256529235226,0.20102896189111744
360.65,3.5500000000000003,12.021528,12.030066612964308,0.20063481858082582
360.65,3.8375,12.8533176,12.844946212978863,0.2009253235166871
360.65,4.125,13.637455200000002,13.642644449190247,0.2009303793759491
360.65,4.4125000000000005,14.474580000000001,14.423818883465177,0.20099088351131741
360.65,4.7,15.184617599999997,15.1890858118268,0.20096116201045242
360.65,4.9875,15.9213312,15.939071183980992,0.20092348661372395
360.65,5.275,16.639212,16.674461117666002,0.2010429523180331
360.65,5.5625,17.405474400000003,17.396051040291596,0.2009430974567262
360.65,5.8500000000000005,18.054180000000002,18.104792558794685,0.20092152113786804
360.65,6.1375,18.7615728,18.801837163528543,0.20095178134479794
360.65,6.425000000000002,19.4753952,19.48857587828988,0.201002501743888
360.65,6.7125,20.135592000000003,20.166674143931726,0.2008502034160593
360.65,7.0,20.8434864,20.838101209737182,0.2008878973251004
361.9,0.1,0.411415512,0.4186234509783002,0.20074287807312413
361.9,0.3875000000000001,1.565904,1.5654420659040174,0.20082346570241838
361.9,0.675,2.67296256,2.668956239903723,0.2011863374466309
361.9,0.9625,3.7372528800000007,3.7331888963836564,0.20091740211906428
361.9,1.2500000000000002,4.763330399999999,4.761801718627104,0.20092266862808542
361.9,1.5375000000000003,5.765937600000001,5.758086059866074,0.2009466671690753
361.9,1.825,6.7315176,6.7249618961092565,0.2010320421789041
361.9,2.1125000000000003,7.6851959999999995,7.664984511556573,0.20064798305602335
361.9,2.4000000000000004,8.595828,8.580358749639597,0.20092790835329902
361.9,2.6875000000000004,9.480787199999998,9.472960163242133,0.2007366116166592
361.9,2.9750000000000005,10.3638312,10.344362725988034,0.2009908560756168
361.9,3.2625000000000006,11.2066104,11.195872324980513,0.20092793491450264
361.9,3.5500000000000003,12.035208,12.028565342001178,0.20107619010246078
361.9,3.8375,12.8447904,12.843331513514105,0.20079537534773514
361.9,4.125,13.6403736,13.640920224192627,0.20107344549477246
361.9,4.4125000000000005,14.379686399999997,14.421989260147772,0.20076068915001102
361.9,4.7,15.186760799999998,15.187155138154102,0.20089620726416074
361.9,4.9875,15.948235199999997,15.937044025175997,0.20108594641263922
361.9,5.275,16.645641599999998,16.672342202419525,0.2008291086626018
361.9,5.5625,17.383723200000002,17.393845274733874,0.20093959549974733
361.9,5.8500000000000005,18.108535200000002,18.102504993662105,0.20095288866607747
361.9,6.1375,18.781773599999998,18.799472976000548,0.20078787149049024
361.9,6.425000000000002,19.4679624,19.486140351730125,0.20086301142464336
361.9,6.7125,20.180599200000003,20.164172659505137,0.20095192665436223
361.9,7.0,20.8127064,20.83553920030363,0.20081215224507995
363.15,0.1,0.410990064,0.4186823210482675,0.20104552281679416
363.15,0.3875000000000001,1.5653112,1.565363961120962,0.20086413475932371
363.15,0.675,2.67639168,2.6687412895050215,0.20095165764610834
363.15,0.9625,3.7416122400000003,3.7328375781983105,0.20090669821864568
363.15,1.2500000000000002,4.7691216,4.761314861171484,0.20109509671546938
363.15,1.5375000000000003,5.7774288,5.757464843042497,0.20081875174762195
363.15,1.825,6.721895999999999,6.724207826755673,0.20117766734930073
363.15,2.1125000000000003,7.6602528,7.664099449992621,0.20100553699960486
363.15,2.4000000000000004,8.564044800000001,8.579344861464556,0.20081248794239695
363.15,2.6875000000000004,9.447043200000001,9.471819938895177,0.20089037449792585
363.15,2.9750000000000005,10.3677528,10.343098972365262,0.20101346999982334
363.15,3.2625000000000006,11.1955752,11.194488127711606,0.20100574992634923
363.15,3.5500000000000003,11.99736,12.02706407313379,0.20097307582219656
363.15,3.8375,12.8276904,12.841716820336568,0.20093643564778968
363.15,4.125,13.635813599999999,13.639195998496426,0.200756167029578
363.15,4.4125000000000005,14.431077599999998,14.420159634036047,0.200930092865312
363.15,4.7,15.201398400000002,15.185224464481404,0.201087655482105
363.15,4.9875,15.966703200000001,15.935016856590877,0.2009323221902994
363.15,5.275,16.659412800000002,16.670223275297182,0.20089930230551425
363.15,5.5625,17.382856800000003,17.391639495903128,0.2009817216711894
363.15,5.8500000000000005,18.116104800000002,18.10021741735224,0.2008830658951593
363.15,6.1375,18.764673600000002,18.797108774500945,0.20096362281359142
363.15,6.425000000000002,19.486977599999996,19.483704813993086,0.20074803713635558
363.15,6.7125,20.1339048,20.161671154121137,0.20095272445141693
363.15,7.0,20.7896784,20.832977174104144,0.20109131921543583


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/1dSobolXe135GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.0081159336,0.008119928651936297,0.23234713169426036
333.15,0.3875000000000001,0.0083282928,0.008308384786408917,0.24660996382458653
333.15,0.675,0.008490081600000001,0.008470906796394123,0.2493361281791896
333.15,0.9625,0.008617032,0.008607590291555762,0.2496094482029821
333.15,1.2500000000000002,0.0087553368,0.008719448329533514,0.25000006115231305
333.15,1.5375000000000003,0.008819997599999999,0.008808240885528658,0.25063771686972325
333.15,1.825,0.008867467200000001,0.00887627553981721,0.2511308849028745
333.15,2.1125000000000003,0.0089091912,0.008926195624579851,0.25128966026528565
333.15,2.4000000000000004,0.0089326296,0.008960772281981087,0.2511892103318367
333.15,2.6875000000000004,0.008976177600000001,0.008982715713821908,0.250999611019079
333.15,2.9750000000000005,0.009004859999999998,0.00899451847936755,0.2508356650323381
333.15,3.2625000000000006,0.0089990232,0.008998340267639343,0.2507177004746978
333.15,3.5500000000000003,0.008989812,0.008995939469563126,0.25062164038745605
333.15,3.8375,0.0089971992,0.008988652496335918,0.2505444111105338
333.15,4.125,0.0089924112,0.008977417542489815,0.2505205210604074
333.15,4.4125000000000005,0.008936140799999999,0.008962835760654923,0.2505743050481412
333.15,4.7,0.008971024800000001,0.008945259923691934,0.2506503665991281
333.15,4.9875,0.008940564,0.008924898830397867,0.25059750256210334
333.15,5.275,0.0089026248,0.008901925083070613,0.25026434440285006
333.15,5.5625,0.0088521,0.008876574428601599,0.24968740226914307
333.15,5.8500000000000005,0.008819769600000001,0.008849226494087066,0.24922313334944193
333.15,6.1375,0.008800116000000002,0.008820459249283156,0.2493116748434447
333.15,6.425000000000002,0.008799751199999999,0.008791072605109258,0.24942016434817812
333.15,6.7125,0.008774352,0.008762079883203249,0.24564913132026187
333.15,7.0,0.0087251496,0.00873466913420549,0.225646588418226
334.4,0.1,0.0081324408,0.00812037873435031,0.23302690685339994
334.4,0.3875000000000001,0.0083234592,0.008308902498795054,0.24722132084473056
334.4,0.675,0.0085014816,0.00847149553756591,0.249905512911176
334.4,0.9625,0.0086312136,0.008608252827377042,0.2501420239530576
334.4,1.2500000000000002,0.0087565224,0.00872018669081115,0.25049901867790236
334.4,1.5375000000000003,0.008791041599999999,0.00880905627582398,0.25110867167782047
334.4,1.825,0.0088790952,0.008877168256559573,0.251581223359469
334.4,2.1125000000000003,0.0089265648,0.008927164996642522,0.2517267483103023
334.4,2.4000000000000004,0.008951644799999998,0.008961816626517837,0.25161898101554814
334.4,2.6875000000000004,0.008987851199999999,0.008983832314665964,0.25142617446289744
334.4,2.9750000000000005,0.008987395200000001,0.008995703588686501,0.2512614883723905
334.4,3.2625000000000006,0.009002808000000001,0.008999589131818501,0.25114440517045666
334.4,3.5500000000000003,0.008986528799999999,0.008997246379513118,0.25105071625493247
334.4,3.8375,0.0089723016,0.00899001086159107,0.25097790952850485
334.4,4.125,0.008974672800000002,0.008978819987641318,0.2509614058973374
334.4,4.4125000000000005,0.0089846136,0.00896427424186101,0.2510265874507706
334.4,4.7,0.0089582112,0.008946725862289647,0.25111887035498387
334.4,4.9875,0.0089179464,0.008926383260013422,0.25108745432502794
334.4,5.275,0.008873440799999998,0.008903418806138649,0.25078053561012226
334.4,5.5625,0.0088771344,0.00887806817787301,0.2502330207491018
334.4,5.8500000000000005,0.008861904,0.008850711094542626,0.24979833385632194
334.4,6.1375,0.0088281144,0.008821925775890626,0.24991284167847133
334.4,6.425000000000002,0.0087761304,0.00879251253205929,0.2500423175682528
334.4,6.7125,0.0087570696,0.00876348522062174,0.24629540691611992
334.4,7.0,0.00872328,0.00873603254885128,0.2263571440732261
335.65,0.1,0.0081167088,0.008120828995513656,0.23363678114696437
335.65,0.3875000000000001,0.008323823999999999,0.0083094203442172,0.24777297426638312
335.65,0.675,0.0084985632,0.008472084372422415,0.25042108254819806
335.65,0.9625,0.008652280799999999,0.008608915423866782,0.2506253057564466
335.65,1.2500000000000002,0.008718264,0.008720925085823311,0.25095242675596424
335.65,1.5375000000000003,0.0088286616,0.008809871678566282,0.2515370916500628
335.65,1.825,0.008872848,0.00887806096953795,0.25199133006801544
335.65,2.1125000000000003,0.0089157576,0.00892813435315366,0.2521251847389808
335.65,2.4000000000000004,0.008966464799999999,0.00896286094745446,0.2520111268667217
335.65,2.6875000000000004,0.0089718912,0.008984948886932135,0.2518156253351971
335.65,2.9750000000000005,0.0089682432,0.00899688866690368,0.25165037111207217
335.65,3.2625000000000006,0.009000072,0.009000837964292567,0.2515340082207624
335.65,3.5500000000000003,0.008982333600000001,0.008998553258638901,0.2514422743369224
335.65,3.8375,0.0089859816,0.008991369198056686,0.2513732297285544
335.65,4.125,0.008968471200000001,0.00898022240695684,0.25136323035261876
335.65,4.4125000000000005,0.008961129600000001,0.008965712700953903,0.251438645781876
335.65,4.7,0.0089463096,0.008948191783177507,0.25154571005535126
335.65,4.9875,0.0089270664,0.008927867676949686,0.2515338933235722
335.65,5.275,0.008915620800000001,0.008904912522142885,0.25125089117008875
335.65,5.5625,0.0088776816,0.008879561926223547,0.250729918672256
335.65,5.8500000000000005,0.008840426399999999,0.008852195700655506,0.2503213708892811
335.65,6.1375,0.0088330848,0.008823392315029445,0.2504579410156822
335.65,6.425000000000002,0.008783882400000002,0.008793952478517853,0.25060388712847786
335.65,6.7125,0.0087425232,0.008764890584384113,0.2468749093109349
335.65,7.0,0.008727156,0.008737395996247727,0.2269884166904266
336.9,0.1,0.0081287928,0.008121279435095725,0.23417730833513928
336.9,0.3875000000000001,0.0083330352,0.008309938322294874,0.24826530563044533
336.9,0.675,0.008485156800000001,0.008472673300531001,0.2508831547252907
336.9,0.9625,0.0086479944,0.008609578080538468,0.2510595625486567
336.9,1.2500000000000002,0.008691588,0.008721663514027797,0.25136052030907785
336.9,1.5375000000000003,0.008828844,0.0088106870931569,0.25192321352706204
336.9,1.825,0.0088679232,0.008878953678096378,0.25236139577740374
336.9,2.1125000000000003,0.0089065464,0.008929103693401141,0.25248516396611476
336.9,2.4000000000000004,0.008966008800000001,0.008963905244024342,0.25236579886119603
336.9,2.6875000000000004,0.0090054528,0.00898606542980019,0.2521681409662873
336.9,2.9750000000000005,0.0089902224,0.008998073713148766,0.2520024779658407
336.9,3.2625000000000006,0.0089925024,0.009002086764143978,0.25188668283048266
336.9,3.5500000000000003,0.009006091199999998,0.00899986010598076,0.25179648622762296
336.9,3.8375,0.0089954664,0.008992727504734604,0.2517305509812659
336.9,4.125,0.008984112,0.008981624799406143,0.25172616582523366
336.9,4.4125000000000005,0.008940792,0.008967151136877152,0.25181069582578314
336.9,4.7,0.0089729856,0.008949657685278292,0.2519310968960881
336.9,4.9875,0.008919542400000001,0.008929352080116445,0.2519370576452067
336.9,5.275,0.008916578399999998,0.008906406229986395,0.25167566332194047
336.9,5.5625,0.0088659168,0.008881055672555949,0.25117837833165585
336.9,5.8500000000000005,0.0088700664,0.008853680311335231,0.2507925787947343
336.9,6.1375,0.008834635200000001,0.008824858865622596,0.25094733521122464
336.9,6.425000000000002,0.008811151199999999,0.008795392443427336,0.2511052881611968
336.9,6.7125,0.0087455784,0.00876629597345796,0.2473881070969047
336.9,7.0,0.0087310776,0.0087387594753935,0.22754106466828522
338.15,0.1,0.008152595999999998,0.008121730052765817,0.23464895605655864
338.15,0.3875000000000001,0.008317896000000002,0.008310456432647655,0.24869867883629332
338.15,0.675,0.0084940944,0.008473262321459382,0.2512920407066502
338.15,0.9625,0.0086517336,0.008610240796905037,0.2514450463174119
338.15,1.2500000000000002,0.008724328799999998,0.008722401974882244,0.2517235287441299
338.15,1.5375000000000003,0.0088211832,0.008811502518996789,0.25226721467564606
338.15,1.825,0.008876951999999999,0.008879846381579501,0.25269159218719095
338.15,2.1125000000000003,0.008936140799999999,0.00893007301667308,0.25280684902064693
338.15,2.4000000000000004,0.0089510976,0.008964949515460218,0.25268317394588924
338.15,2.6875000000000004,0.0089870304,0.00898718194244995,0.25248388339579597
338.15,2.9750000000000005,0.0090006648,0.00899925872655121,0.25231795258615214
338.15,3.2625000000000006,0.0090158496,0.009003335530455679,0.25220257681364494
338.15,3.5500000000000003,0.0089917728,0.009001166920578797,0.25211351234784213
338.15,3.8375,0.0089788224,0.008994085780627591,0.2520500361900205
338.15,4.125,0.0089580744,0.008983027163959274,0.25205039942941443
338.15,4.4125000000000005,0.009002352,0.00896858954857391,0.2521429062357439
338.15,4.7,0.0089328576,0.008951123567515748,0.2522752165382479
338.15,4.9875,0.008938648799999999,0.008930836468423178,0.25229714975757644
338.15,5.275,0.0088977,0.008907899928571892,0.25205507828729273
338.15,5.5625,0.008891726400000001,0.008882549415773119,0.25157865811278796
338.15,5.8500000000000005,0.0088556568,0.008855164925491306,0.25121225179824475
338.15,6.1375,0.0088040376,0.008826325426592762,0.2513813526579914
338.15,6.425000000000002,0.008776084800000002,0.008796832425729692,0.25154687772812295
338.15,6.7125,0.0087816936,0.008767701386811079,0.24783542254592822
338.15,7.0,0.0087347712,0.008740122985287124,0.22801566089889855
339.4,0.1,0.00814986,0.00812218084819259,0.23505214338235225
339.4,0.3875000000000001,0.008307362399999999,0.00831097467489485,0.24907340163026204
339.4,0.675,0.008498016,0.00847385143477479,0.2516479979696872
339.4,0.9625,0.0086331288,0.008610903572479985,0.25178199969114623
339.4,1.2500000000000002,0.008735272800000003,0.008723140467843974,0.2520416505028543
339.4,1.5375000000000003,0.008794324800000001,0.008812317955487235,0.2525692741914465
339.4,1.825,0.008900846400000002,0.008880739079331589,0.25298208452256954
339.4,2.1125000000000003,0.0089313528,0.008931042322257306,0.253090383454074
339.4,2.4000000000000004,0.0089459448,0.008965993760995106,0.25296339163329806
339.4,2.6875000000000004,0.008988535199999998,0.008988298424061488,0.2527629831629898
339.4,2.9750000000000005,0.0090015312,0.009000443706240825,0.252596941962639
339.4,3.2625000000000006,0.0090096024,0.009004584262310331,0.25248183546630754
339.4,3.5500000000000003,0.009011380800000001,0.009002473701473291,0.25239349901198954
339.4,3.8375,0.0089867568,0.008995444024737672,0.25233184506533923
339.4,4.125,0.0089985672,0.008984429499586158,0.25233607118671764
339.4,4.4125000000000005,0.008980190400000001,0.00897002793498789,0.2524354330915051
339.4,4.7,0.008952283200000001,0.008952589428813022,0.2525782452563806
339.4,4.9875,0.0089235552,0.008932320840779762,0.2526143618090983
339.4,5.275,0.008887485600000002,0.008909393616802168,0.2523893470073146
339.4,5.5625,0.0088772256,0.008884043154777893,0.25193098221824106
339.4,5.8500000000000005,0.0088578,0.008856649542033353,0.2515806385293789
339.4,6.1375,0.008835455999999998,0.008827791996862995,0.25176029134514855
339.4,6.425000000000002,0.0087999792,0.008798272424367518,0.2519289730433346
339.4,6.7125,0.0087414744,0.0087691068234111,0.24821720204822462
339.4,7.0,0.008740608,0.008741486524926805,0.22841269238230227
340.65,0.1,0.0081223176,0.008122631821045176,0.23538723996551203
340.65,0.3875000000000001,0.008333172,0.008311493048656117,0.2493897356120471
340.65,0.675,0.0084855672,0.008474440640044534,0.25195124086912263
340.65,0.9625,0.008631624,0.008611566406776556,0.2520706000578886
340.65,1.2500000000000002,0.0087498648,0.008723878992370567,0.25231504805098726
340.65,1.5375000000000003,0.0088133856,0.008813133402028939,0.25282955413364283
340.65,1.825,0.008886801599999999,0.00888163177069687,0.25323300284247663
340.65,2.1125000000000003,0.008925288,0.008932011609442025,0.25333590848145454
340.65,2.4000000000000004,0.0089582568,0.008967037979861788,0.2532065676352427
340.65,2.6875000000000004,0.0089944176,0.00898941487381483,0.2530055726994625
340.65,2.9750000000000005,0.009011472000000001,0.009001628651346969,0.252839575144173
340.65,3.2625000000000006,0.0089728032,0.00900583295879086,0.2527245874315447
340.65,3.5500000000000003,0.008986164,0.009003780447704278,0.2526365665239226
340.65,3.8375,0.0090161232,0.008996802236067268,0.25257608696780426
340.65,4.125,0.008995147200000001,0.00898583180525677,0.25258331127387085
340.65,4.4125000000000005,0.008955064799999999,0.00897146629506236,0.2526884204896137
340.65,4.7,0.0089595792,0.008954055268093234,0.2528403290216154
340.65,4.9875,0.0089326296,0.008933805196095889,0.25288884436184933
340.65,5.275,0.008912018399999999,0.008910887293580127,0.2526786420408004
340.65,5.5625,0.008877544800000001,0.00888553688847304,0.252235576781088
340.65,5.8500000000000005,0.008863728,0.008858134159870901,0.2518979718992881
340.65,6.1375,0.0088524648,0.008829258575355678,0.25208438567567076
340.65,6.425000000000002,0.008787804,0.008799712438283206,0.2522518420574081
340.65,6.7125,0.0087666,0.008770512282225659,0.2485337548084431
340.65,7.0,0.0087471288,0.00874285009331128,0.22873255805506415
341.9,0.1,0.0081268776,0.008123082970992325,0.2356545027227682
341.9,0.3875000000000001,0.008315752800000001,0.008312011553550408,0.2496479074260504
341.9,0.675,0.008503898400000001,0.008475029936835791,0.25220197422610063
341.9,0.9625,0.0086246928,0.008612229299307826,0.2523110231611316
341.9,1.2500000000000002,0.008731123199999998,0.008724617547919922,0.2525438726148826
341.9,1.5375000000000003,0.0087920904,0.008813948858023377,0.25304816636473276
341.9,1.825,0.008869656,0.008882524455019707,0.2534444686560886
341.9,2.1125000000000003,0.008927932799999998,0.008932980877515161,0.253543526440522
341.9,2.4000000000000004,0.008946263999999999,0.008968082171293766,0.25341281817410927
341.9,2.6875000000000004,0.0089960136,0.008990531290889728,0.25321174485723563
341.9,2.9750000000000005,0.0089897208,0.009002813560999575,0.25304594612784964
341.9,3.2625000000000006,0.0089985216,0.009007081618979928,0.2529309282693235
341.9,3.5500000000000003,0.0090004824,0.009005087158311807,0.25284281532575187
341.9,3.8375,0.0089922744,0.008998160413618707,0.2527828806200421
341.9,4.125,0.009014253600000001,0.008987234079941175,0.25279222850631006
341.9,4.4125000000000005,0.0089479056,0.008972904627741292,0.2529019969801405
341.9,4.7,0.008957436000000001,0.008955521084279857,0.2530615949684751
341.9,4.9875,0.008929392,0.00893528953328143,0.2531207523841835
341.9,5.275,0.0089087808,0.008912380957808972,0.2529231326545818
341.9,5.5625,0.0088978368,0.00888703061576153,0.25249259155407
341.9,5.8500000000000005,0.008863500000000002,0.008859618777913292,0.2521644519407505
341.9,6.1375,0.0088210464,0.008830725160993839,0.2523538556217338
341.9,6.425000000000002,0.0088097832,0.00880115246641908,0.25251571323928645
341.9,6.7125,0.008759258399999999,0.008771917762222761,0.2487853238604916
341.9,7.0,0.0087160296,0.008744213689438987,0.22897559104323828
343.15,0.1,0.0081039408,0.008123534297702618,0.23585419371042185
343.15,0.3875000000000001,0.008316071999999999,0.008312530189197089,0.24984808863439575
343.15,0.675,0.008483195999999998,0.0084756193247158,0.2524003499672317
343.15,0.9625,0.0086365944,0.00861289224958655,0.2525034077730806
343.15,1.2500000000000002,0.0087335856,0.00872535613394927,0.25272824368660446
343.15,1.5375000000000003,0.008804721599999999,0.008814764322871153,0.2532252324865471
343.15,1.825,0.008887804800000001,0.008883417131644302,0.2536165875056846
343.15,2.1125000000000003,0.0089310336,0.008933950125765037,0.253713329687237
343.15,2.4000000000000004,0.008983473600000002,0.008969126334523545,0.25358222876542236
343.15,2.6875000000000004,0.008965187999999999,0.008991647674466252,0.2533816007317086
343.15,2.9750000000000005,0.0089813304,0.00900399843432809,0.2532161442751354
343.15,3.2625000000000006,0.009005544,0.009008330241960667,0.2531009545683481
343.15,3.5500000000000003,0.009011928,0.009006393832336094,0.253012342623237
343.15,3.8375,0.0089942808,0.008999518556394498,0.25295232039338256
343.15,4.125,0.008981512799999999,0.008988636322609347,0.2529629392959251
343.15,4.4125000000000005,0.008983884,0.008974342931967487,0.2530762522161522
343.15,4.7,0.008960080799999999,0.008956986876296452,0.25324215819633117
343.15,4.9875,0.008933268000000001,0.008936773851245916,0.2533101871989203
343.15,5.275,0.0089124288,0.008913874608391032,0.2531229489677048
343.15,5.5625,0.0088839744,0.00888852433554592,0.25270218202225037
343.15,5.8500000000000005,0.008865323999999999,0.008861103395070262,0.2523802251304036
343.15,6.1375,0.0088171704,0.008832191752700256,0.2525688736078872
343.15,6.425000000000002,0.008819496,0.008802592507717087,0.2527207764813104
343.15,6.7125,0.008788761600000002,0.008773323262369787,0.2489721087100688
343.15,7.0,0.008712290400000001,0.008745577312307944,0.22914203444112485
344.4,0.1,0.008139280799999999,0.008123985800844545,0.23598646640054474
344.4,0.3875000000000001,0.008308776,0.008313048955215077,0.24999043303561658
344.4,0.675,0.0084821472,0.00847620880325162,0.25254648500360766
344.4,0.9625,0.0086212728,0.008613555257126307,0.2526478613940118
344.4,1.2500000000000002,0.0087618576,0.008726094749916157,0.2528682660867461
344.4,1.5375000000000003,0.008795556000000001,0.008815579795973236,0.25336083628529965
344.4,1.825,0.0088843848,0.00888430979991495,0.25374943505430103
344.4,2.1125000000000003,0.0089379648,0.008934919353479225,0.2538453918994965
344.4,2.4000000000000004,0.0089552472,0.008970170468784558,0.25371487981597646
344.4,2.6875000000000004,0.0089899944,0.00899276402372436,0.25351521199444116
344.4,2.9750000000000005,0.009018768,0.009005183270462009,0.2533502531179098
344.4,3.2625000000000006,0.0090096936,0.00900957882681544,0.2532347398339525
344.4,3.5500000000000003,0.0090114264,0.009007700468817586,0.2531452278181444
344.4,3.8375,0.009011107199999998,0.00900087666339697,0.25308446420505515
344.4,4.125,0.0089865744,0.008990038532231003,0.2530955063074202
344.4,4.4125000000000005,0.008947996800000002,0.008975781206685145,0.2532112620807025
344.4,4.7,0.008927704799999998,0.00895845264306598,0.2533820921476496
344.4,4.9875,0.008935092,0.00893825814889883,0.2534572619879419
344.4,5.275,0.0089163504,0.008915368244229536,0.25327818798036256
344.4,5.5625,0.0088953288,0.00889001804672928,0.25286446771517024
344.4,5.8500000000000005,0.0088530576,0.008862588010251315,0.2525454360889053
344.4,6.1375,0.0088278864,0.008833658349397446,0.25272958933722883
344.4,6.425000000000002,0.008817854399999998,0.00880403256111962,0.25286717092125505
344.4,6.7125,0.008771661600000001,0.008774728781634277,0.24909426527287365
344.4,7.0,0.0087693816,0.008746940960917025,0.22923205666674618
345.65,0.1,0.0081390072,0.008124437480086524,0.23605144608776274
345.65,0.3875000000000001,0.0083196288,0.008313567851223348,0.25007502253265385
345.65,0.675,0.0084841992,0.008476798372010179,0.25264048663749544
345.65,0.9625,0.0086318976,0.008614218321439824,0.2527444672718198
345.65,1.2500000000000002,0.0087300288,0.00872683339527803,0.25296399370341316
345.65,1.5375000000000003,0.008821912800000001,0.008816395276731339,0.25345504882596503
345.65,1.825,0.008887576799999998,0.008885202459176294,0.2538430669660412
345.65,2.1125000000000003,0.0089466744,0.008935888559946443,0.2539397834142286
345.65,2.4000000000000004,0.0089832912,0.008971214573309702,0.2538108297967207
345.65,2.6875000000000004,0.009001987199999999,0.00899388033784401,0.2536126385358675
345.65,2.9750000000000005,0.009012840000000001,0.009006368068531542,0.25344832239999177
345.65,3.2625000000000006,0.008996424,0.0090108273726277,0.2533323328501605
345.65,3.5500000000000003,0.009006364800000001,0.009009007066796384,0.2532415258530246
345.65,3.8375,0.0090117456,0.009002234733628612,0.25317939166015213
345.65,4.125,0.0090051792,0.008991440707776582,0.2531899938254147
345.65,4.4125000000000005,0.008966100000000001,0.0089772194508377,0.2533070992384331
345.65,4.7,0.0089448048,0.00895991838351191,0.25348148741311916
345.65,4.9875,0.0089533776,0.008939742425150507,0.2535620398362286
345.65,5.275,0.0089267016,0.008916861864227247,0.2533889242809342
345.65,5.5625,0.0088895832,0.008891511748214419,0.2529795346860784
345.65,5.8500000000000005,0.008835912000000001,0.008864072622365797,0.2526601829784233
345.65,6.1375,0.0088263816,0.00883512495000837,0.2528360840332795
345.65,6.425000000000002,0.008788487999999999,0.008805472625568928,0.25295500029556317
345.65,6.7125,0.0087724824,0.008776134318983983,0.24915187381617468
345.65,7.0,0.0087347256,0.008748304634264438,0.22924574353316182
346.9,0.1,0.008133991200000001,0.008124889335096709,0.236049186135644
346.9,0.3875000000000001,0.0083138376,0.008314086876840895,0.2501019356672261
346.9,0.675,0.0084728904,0.008477388030558558,0.25268240507644285
346.9,0.9625,0.0086273376,0.008614881442040149,0.2527932772348302
346.9,1.2500000000000002,0.008730348,0.00872757206949254,0.2530155088874527
346.9,1.5375000000000003,0.0087981096,0.00881721076454569,0.2535079066707693
346.9,1.825,0.0088927752,0.008886095108772188,0.25389754461629366
346.9,2.1125000000000003,0.008943436800000001,0.008936857744454196,0.2539965398366756
346.9,2.4000000000000004,0.0089671944,0.008972258647331926,0.25387010614794636
346.9,2.6875000000000004,0.00898776,0.008994996616005347,0.25367391314021387
346.9,2.9750000000000005,0.0090046776,0.009007552827666068,0.25351039640784306
346.9,3.2625000000000006,0.009016944,0.009012075878479884,0.25339379404266577
346.9,3.5500000000000003,0.009023328,0.009010313625312653,0.2533012755125243
346.9,3.8375,0.008999205599999999,0.009003592766091657,0.25323714504668793
346.9,4.125,0.0089924112,0.008992842848215965,0.2532464359544781
346.9,4.4125000000000005,0.008958986399999999,0.00897865766336819,0.25336380782990137
346.9,4.7,0.0089481336,0.00896138409655762,0.25354036633681
346.9,4.9875,0.00896268,0.008941226678910407,0.253624577687534
346.9,5.275,0.008915529600000001,0.008918355467287094,0.2534552427843543
346.9,5.5625,0.0088876224,0.008893005438903872,0.2530474442579093
346.9,5.8500000000000005,0.0088537872,0.008865557230323324,0.25272452673870394
346.9,6.1375,0.008840928000000001,0.008836591553455736,0.25288844941137417
346.9,6.425000000000002,0.0088075488,0.008806912700007361,0.25298432199533555
346.9,6.7125,0.0087639096,0.008777539873386676,0.24914498275745592
346.9,7.0,0.0087555192,0.008749668331348291,0.22918310492868588
348.15,0.1,0.0081302064,0.008125341365543225,0.23597967220213237
348.15,0.3875000000000001,0.008305401600000002,0.008314606031686232,0.25007118112918486
348.15,0.675,0.0084817824,0.008477977778463546,0.2526722625963096
348.15,0.9625,0.008642568000000002,0.008615544618439872,0.25279432492452963
348.15,1.2500000000000002,0.008736276,0.008728310772016891,0.253022815978963
348.15,1.5375000000000003,0.0088285248,0.008818026258817785,0.25351944292641254
348.15,1.825,0.008900891999999999,0.008886987748047229,0.2539128804092567
348.15,2.1125000000000003,0.0089337696,0.008937826906290922,0.25401568670686253
348.15,2.4000000000000004,0.0089788224,0.008973302690084615,0.25389275963628627
348.15,2.6875000000000004,0.0090250152,0.008996112857388232,0.2536990807195273
348.15,2.9750000000000005,0.009004404,0.009008737546995403,0.253536500004898
348.15,3.2625000000000006,0.0090074136,0.009013324343455094,0.25341912757148355
348.15,3.5500000000000003,0.0090184944,0.00901162014340682,0.2533245019162831
348.15,3.8375,0.009015804,0.009004950759789057,0.2532577310593535
348.15,4.125,0.009014892,0.008994244952519076,0.25326487910623174
348.15,4.4125000000000005,0.008981512799999999,0.008980095843220605,0.25338141212588156
348.15,4.7,0.008952419999999999,0.00896284978112658,0.25355877151407397
348.15,4.9875,0.0089504592,0.008942710909088084,0.25364490160704284
348.15,5.275,0.0089235096,0.008919849052312006,0.2534771527958009
348.15,5.5625,0.0088897656,0.008894499117700985,0.2530682517449394
348.15,5.8500000000000005,0.0088422048,0.00886704183303336,0.25273850891829164
348.15,6.1375,0.0088412016,0.008838058158662248,0.2528867074254365
348.15,6.425000000000002,0.0087980184,0.00880835278337712,0.25295516388261347
348.15,6.7125,0.008776905599999999,0.008778945443809413,0.24907360195342615
348.15,7.0,0.008733448799999998,0.008751032051167186,0.2290440887695719
349.4,0.1,0.0081374112,0.00812579357109416,0.23584286656189632
349.4,0.3875000000000001,0.0083059032,0.008315125315378147,0.24998273634508159
349.4,0.675,0.0084782712,0.008478567615292032,0.2526100530964173
349.4,0.9625,0.0086308488,0.00861620785015242,0.2527476109519071
349.4,1.2500000000000002,0.0087316248,0.008729049502308638,0.2529859202515988
349.4,1.5375000000000003,0.0087986568,0.008818841758948393,0.2534896624059789
349.4,1.825,0.0088822416,0.008887880376345733,0.2538890777772897
349.4,2.1125000000000003,0.008946081600000001,0.008938796044744846,0.25399724356379166
349.4,2.4000000000000004,0.0089771352,0.008974346700800573,0.2538787805052068
349.4,2.6875000000000004,0.0090047688,0.008997229061173135,0.25368812060138574
349.4,2.9750000000000005,0.008997564,0.009009922225649577,0.25352665905279353
349.4,3.2625000000000006,0.009024012,0.009014572766636463,0.2534083671736708
349.4,3.5500000000000003,0.0090216408,0.009012926620119264,0.25331121641628185
349.4,3.8375,0.009012384,0.009006308713723023,0.25324117584834127
349.4,4.125,0.009021504000000001,0.008995647019656402,0.2532453111225056
349.4,4.4125000000000005,0.008959898400000001,0.00898153398933861,0.2533599262653423
349.4,4.7,0.0089732592,0.008964315436142121,0.25353670970553105
349.4,4.9875,0.0089583936,0.008944195114593663,0.25362302803247216
349.4,5.275,0.008932355999999999,0.008921342618204884,0.2534546720644353
349.4,5.5625,0.008878730400000001,0.008895992783508267,0.2530419513102925
349.4,5.8500000000000005,0.0088519632,0.00886852642940559,0.2527021380472573
349.4,6.1375,0.008847996,0.008839524764550659,0.25283086369781166
349.4,6.425000000000002,0.0088040376,0.008809792874620182,0.25286750208542663
349.4,6.7125,0.0087696552,0.008780351029220245,0.24893766162989983
349.4,7.0,0.008746308000000001,0.008752395792719418,0.22882855607939265
350.65,0.1,0.008137548,0.008126245951417166,0.23563863717865755
350.65,0.3875000000000001,0.008283148799999999,0.008315644727535404,0.2498365431914882
350.65,0.675,0.0084937752,0.00847915754061067,0.252495742609414
350.65,0.9625,0.008650548000000001,0.008616871136690364,0.25265310460901946
350.65,1.2500000000000002,0.0087381912,0.008729788259825027,0.25290481334128045
350.65,1.5375000000000003,0.0088130664,0.008819657264338678,0.2534185489410374
350.65,1.825,0.008880372000000001,0.008888772993011973,0.2538261391871585
350.65,2.1125000000000003,0.008947176000000001,0.008939765159103684,0.2539411753386863
350.65,2.4000000000000004,0.0089976552,0.008975390678713027,0.253828168259239
350.65,2.6875000000000004,0.009005908799999999,0.008998345226539665,0.2536410554608484
350.65,2.9750000000000005,0.009016716,0.009011106862758012,0.25348084075021443
350.65,3.2625000000000006,0.009031855200000001,0.009015821147106725,0.2533614851574917
350.65,3.5500000000000003,0.009029392800000001,0.009014233054490057,0.253261420128286
350.65,3.8375,0.0090190872,0.009007666626896046,0.25318746397215547
350.65,4.125,0.0090070944,0.00899704904859803,0.253187735587556
350.65,4.4125000000000005,0.0089880792,0.008982972100665773,0.2532993307139966
350.65,4.7,0.0089595792,0.008965781060527735,0.2534741644638554
350.65,4.9875,0.008937144,0.008945679294336862,0.25355894540503116
350.65,5.275,0.0089212296,0.00892283616386866,0.2533877992319963
350.65,5.5625,0.008904539999999999,0.008897486435228622,0.25296854369156846
350.65,5.8500000000000005,0.008873988,0.008870011018349222,0.2526153911831842
350.65,6.1375,0.0088412016,0.008840991370043648,0.25272087946670874
350.65,6.425000000000002,0.0088143888,0.008811232972678983,0.2527212737563045
350.65,6.7125,0.008800161599999998,0.008781756628586481,0.24873705303096047
350.65,7.0,0.0087687888,0.00875375955500303,0.22853628252396957
351.9,0.1,0.008100247199999999,0.008126698506180235,0.23536681782762175
351.9,0.3875000000000001,0.008332214400000001,0.008316164267776203,0.2496324974542752
351.9,0.675,0.0084753528,0.008479747553986318,0.25232925268837303
351.9,0.9625,0.00863892,0.00861753447756635,0.2525107507457108
351.9,1.2500000000000002,0.0087432984,0.008730527044023445,0.2527794437782969
351.9,1.5375000000000003,0.008831808000000002,0.008820472774389382,0.25330606811994905
351.9,1.825,0.008876268,0.008889665597390245,0.2537240197561486
351.9,2.1125000000000003,0.008937828,0.008940734248656058,0.25384748613262625
351.9,2.4000000000000004,0.008976132000000001,0.0089764346230555,0.2537408981818819
351.9,2.6875000000000004,0.0089945088,0.00899946135266852,0.25355785623971977
351.9,2.9750000000000005,0.009008234399999999,0.009012291457450548,0.2533990537934079
351.9,3.2625000000000006,0.009018540000000002,0.009017069483949076,0.2532784827232142
351.9,3.5500000000000003,0.009012612,0.009015539445559715,0.25317508200376615
351.9,3.8375,0.0090390144,0.009009024498310798,0.253096580564158
351.9,4.125,0.0089940072,0.008998451038313794,0.25309211575747
351.9,4.4125000000000005,0.0089953752,0.008984410176145834,0.25319960566697786
351.9,4.7,0.008953332,0.008967246653206777,0.2533711172522726
351.9,4.9875,0.0089356848,0.008947163447227301,0.25345261890850007
351.9,5.275,0.008914571999999999,0.008924329688206119,0.25327648678469644
351.9,5.5625,0.008878776,0.008898980071764819,0.25284796627424594
351.9,5.8500000000000005,0.0088503672,0.008871495598773899,0.25247821849043606
351.9,6.1375,0.008832264000000001,0.008842457974064018,0.2525566775842048
351.9,6.425000000000002,0.008823098400000002,0.008812673076495681,0.25251637794323467
351.9,6.7125,0.0087973344,0.00878316224087578,0.24847163115737098
351.9,7.0,0.008755154399999998,0.00875512333701662,0.2281669734734825
353.15,0.1,0.0081232752,0.008127151235050487,0.2350271638185513
353.15,0.3875000000000001,0.008335452000000002,0.008316683935719124,0.2493704596417538
353.15,0.675,0.0084898992,0.00848033765498525,0.2521104897872379
353.15,0.9625,0.00862752,0.008618197872293232,0.25232048269582097
353.15,1.2500000000000002,0.0087562032,0.008731265854361289,0.25260974719230483
353.15,1.5375000000000003,0.0088147992,0.008821288288501485,0.2531521669857467
353.15,1.825,0.008867512800000001,0.008890558188825027,0.2535826852206246
353.15,2.1125000000000003,0.0089344992,0.008941703312689685,0.25371611743523736
353.15,2.4000000000000004,0.0089759496,0.008977478533060634,0.25361693890675113
353.15,2.6875000000000004,0.00900144,0.00900057743873945,0.2534384851449751
353.15,2.9750000000000005,0.0089924568,0.009013476008857609,0.2532812393634145
353.15,3.2625000000000006,0.0090371904,0.009018317776246601,0.2531593070753797
353.15,3.5500000000000003,0.009026839200000001,0.009016845792368966,0.2530521739029251
353.15,3.8375,0.0090136608,0.00901038232696979,0.25296847704256514
353.15,4.125,0.0090148464,0.008999852987773784,0.2529584152674959
353.15,4.4125000000000005,0.009006228,0.008985848214722269,0.2530606968117634
353.15,4.7,0.008982789599999999,0.008968712213102761,0.25322751123168535
353.15,4.9875,0.0089532408,0.008948647572175108,0.2533039921136234
353.15,5.275,0.0089246496,0.008925823190120563,0.2531206906156489
353.15,5.5625,0.008894280000000001,0.00890047369201985,0.2526801703505036
353.15,5.8500000000000005,0.008848224,0.0088729801695894,0.25229053599900736
353.15,6.1375,0.008855292,0.008843924575534425,0.25233815496112566
353.15,6.425000000000002,0.008810011199999999,0.008814113185012507,0.2522526685151895
353.15,6.7125,0.008817307199999999,0.00878456786505566,0.2481411808473402
353.15,7.0,0.008746080000000002,0.008756487137758113,0.22772026183058458
354.4,0.1,0.0081211776,0.008127604137695657,0.23461938254215273
354.4,0.3875000000000001,0.0083255112,0.008317203730982343,0.24905024237323506
354.4,0.675,0.0084829224,0.008480927843174422,0.25183931647936997
354.4,0.9625,0.008642978400000001,0.008618861320384036,0.25208217261464677
354.4,1.2500000000000002,0.008734679999999998,0.008732004690295647,0.25239562923863973
354.4,1.5375000000000003,0.0088371888,0.008822103806076297,0.2529567724744805
354.4,1.825,0.0088976088,0.008891450766660638,0.2534020599222388
354.4,2.1125000000000003,0.0089521464,0.00894267235049293,0.25354701291096604
354.4,2.4000000000000004,0.008972119199999998,0.00897852240796203,0.25345623145775903
354.4,2.6875000000000004,0.0090004824,0.00900169348393269,0.25328290145729787
354.4,2.9750000000000005,0.009016488,0.009014660516108615,0.2531273724187536
354.4,3.2625000000000006,0.0090101496,0.009019566023082154,0.2530039152563761
354.4,3.5500000000000003,0.009024376800000001,0.009018152093957746,0.25289262967161447
354.4,3.8375,0.0090120192,0.009011740111875794,0.2528030889896399
354.4,4.125,0.009019178400000001,0.009001254895948855,0.2527865711675257
354.4,4.4125000000000005,0.0090003912,0.008987286215338881,0.25288254089144246
354.4,4.7,0.0089921376,0.008970177739139301,0.25304327261966725
354.4,4.9875,0.0089422512,0.008950131668089951,0.2531129931777594
354.4,5.275,0.008921594399999998,0.008927316668514707,0.2529203063445405
354.4,5.5625,0.0089149824,0.008901967294896694,0.2524650477821176
354.4,5.8500000000000005,0.0088822416,0.008874464729705003,0.2520522437595532
354.4,6.1375,0.008849364000000002,0.008845391173377739,0.2520651749597503
354.4,6.425000000000002,0.0088199064,0.008815553297171503,0.2519299739556408
354.4,6.7125,0.0087669648,0.008785973500093596,0.24774544641675192
354.4,7.0,0.008766508800000001,0.008757850956226063,0.22719568514179303
355.65,0.1,0.008118167999999999,0.008128057213783077,0.2341431300358738
355.65,0.3875000000000001,0.008311831200000001,0.00831772365318401,0.24867162064005016
355.65,0.675,0.0084994752,0.008481518118119964,0.25151555358377053
355.65,0.9625,0.008619357599999999,0.008619524821350985,0.25179569179453004
355.65,1.2500000000000002,0.008752235999999998,0.008732743551284308,0.2521369888797549
355.65,1.5375000000000003,0.0088474488,0.008822919326514404,0.2527197741546961
355.65,1.825,0.008898383999999999,0.008892343330241536,0.2531820581664519
355.65,2.1125000000000003,0.008941020000000001,0.008943641361354228,0.2533401024932237
355.65,2.4000000000000004,0.008994645599999998,0.008979566246992672,0.2532587010029756
355.65,2.6875000000000004,0.008994919200000001,0.009002809487428638,0.2530910139982154
355.65,2.9750000000000005,0.0090292104,0.009015844978333616,0.2529373555616213
355.65,3.2625000000000006,0.009022689600000001,0.009020814223538998,0.25281223451556345
355.65,3.5500000000000003,0.0090249696,0.009019458349366965,0.25269638164723796
355.65,3.8375,0.0090133416,0.009013097852031363,0.252600360275582
355.65,4.125,0.0090223704,0.009002656761809,0.25257650617621713
355.65,4.4125000000000005,0.008991818399999999,0.008988724176939477,0.25266505677617707
355.65,4.7,0.008992548,0.008971643230239723,0.2528183225530109
355.65,4.9875,0.008954244,0.008951615733881752,0.2528795267436598
355.65,5.275,0.008938648799999999,0.008928810122291506,0.2526752495661441
355.65,5.5625,0.008905497600000001,0.008903460879298114,0.2522024927835982
355.65,5.8500000000000005,0.008853924,0.008875949278030213,0.2517631696981994
355.65,6.1375,0.0088521912,0.00884685776651648,0.2517375594689532
355.65,6.425000000000002,0.008810011199999999,0.008816993411915084,0.25154805123939833
355.65,6.7125,0.008813750399999999,0.008787379144957079,0.2472841062222807
355.65,7.0,0.008768150399999999,0.008759214791418583,0.22659270739694679
356.9,0.1,0.0081177576,0.008128510462980113,0.233597970159439
356.9,0.3875000000000001,0.008318579999999999,0.008318243701942184,0.24823434039900338
356.9,0.675,0.008500387199999999,0.008482108479388517,0.2511390045616848
356.9,0.9625,0.0086401056,0.00862018837470693,0.25146088084893425
356.9,1.2500000000000002,0.0087333576,0.008733482436784039,0.2518336789603219
356.9,1.5375000000000003,0.008804676,0.008823734849217037,0.2524410698322947
356.9,1.825,0.0089000256,0.00889323587891176,0.2529225952510016
356.9,2.1125000000000003,0.008934316800000001,0.008944610344561435,0.2530952779157368
356.9,2.4000000000000004,0.008962999199999998,0.00898061004938593,0.25302426596791006
356.9,2.6875000000000004,0.008992684800000001,0.00900392544840746,0.2528627585528426
356.9,2.9750000000000005,0.009044623199999999,0.009017029394662618,0.25271113011720275
356.9,3.2625000000000006,0.009010377600000001,0.009022062376700196,0.2525841951288648
356.9,3.5500000000000003,0.009039926399999999,0.009020764557636837,0.2524633481593949
356.9,3.8375,0.0090471312,0.009014455546439103,0.2523601937740968
356.9,4.125,0.0090350928,0.009004058584324267,0.25232812181941366
356.9,4.4125000000000005,0.008973076799999999,0.008990162098467787,0.2524081420916802
356.9,4.7,0.0089942808,0.008973108685327615,0.2525525349087516
356.9,4.9875,0.0089532864,0.008953099768460364,0.25260347814751005
356.9,5.275,0.0089185392,0.008930303550354093,0.2523853737805988
356.9,5.5625,0.0088904496,0.008904954444127016,0.2518923438106845
356.9,5.8500000000000005,0.008883928800000001,0.008877433813474715,0.25142315326025433
356.9,6.1375,0.008849820000000001,0.008848324353873583,0.25135508922310035
356.9,6.425000000000002,0.008806499999999998,0.008818433528185109,0.2511066353407064
356.9,6.7125,0.0088153008,0.008788784798613605,0.24675679359497607
356.9,7.0,0.008774397599999999,0.008760578642333712,0.22591069058087232
358.15,0.1,0.008116298400000001,0.008128963884953445,0.23298342492942684
358.15,0.3875000000000001,0.008310828,0.008318763876874845,0.24773807735214778
358.15,0.675,0.008497879199999999,0.008482698926546349,0.25070942891687203
358.15,0.9625,0.008636868,0.008620851979964414,0.25107752745941747
358.15,1.2500000000000002,0.008734908,0.008734221346252301,0.2514855385069937
358.15,1.5375000000000003,0.008831352,0.008824550373585148,0.2521205042797198
358.15,1.825,0.0088825608,0.008894128412015976,0.25262352907291136
358.15,2.1125000000000003,0.008941020000000001,0.008945579299403148,0.2528124449726022
358.15,2.4000000000000004,0.0089888544,0.00898165381437516,0.2527528247794536
358.15,2.6875000000000004,0.0089966976,0.009005041366049437,0.2525980312407797
358.15,2.9750000000000005,0.0090184032,0.0090182137642256,0.2524485912225466
358.15,3.2625000000000006,0.0090158952,0.009023310481649175,0.2523196806815559
358.15,3.5500000000000003,0.0090116544,0.009022070717807903,0.252193435638497
358.15,3.8375,0.0090196344,0.00901581319410197,0.25208247476023804
358.15,4.125,0.009003492,0.009005460362465157,0.2520413048505358
358.15,4.4125000000000005,0.0089945544,0.008991599978867549,0.2521116682381916
358.15,4.7,0.0089815584,0.008974574103326631,0.25224580005992775
358.15,4.9875,0.0089543808,0.008954583770736055,0.25228469880458065
358.15,5.275,0.0089315352,0.008931796951605422,0.2520505272304039
358.15,5.5625,0.008895648,0.008906447988286511,0.2515344256384265
358.15,5.8500000000000005,0.008887713600000001,0.00887891833494795,0.2510319949925556
358.15,6.1375,0.008863956000000001,0.008849790934371686,0.2509175185240161
358.15,6.425000000000002,0.008822961599999998,0.008819873644924153,0.2506054150880778
358.15,6.7125,0.0087961944,0.008790190460030834,0.24616309562440702
358.15,7.0,0.008750731200000002,0.008761942507969958,0.22514893718609835
359.4,0.1,0.008109002399999999,0.008129417479370139,0.23229894859548028
359.4,0.3875000000000001,0.008298470399999999,0.008319284177600167,0.24718247078406239
359.4,0.675,0.008497924799999999,0.008483289459159802,0.25022655156315143
359.4,0.9625,0.008626927199999999,0.008621515636635971,0.2506454318108853
359.4,1.2500000000000002,0.008718309600000002,0.00873496027914644,0.2510923751128925
359.4,1.5375000000000003,0.008807275199999999,0.008825365899019551,0.2517579323727629
359.4,1.825,0.008899523999999999,0.008895020928898524,0.2522847134681089
359.4,2.1125000000000003,0.0089235552,0.008946548225167434,0.25249146617457807
359.4,2.4000000000000004,0.008997016799999999,0.008982697541193635,0.25244425369456147
359.4,2.6875000000000004,0.009004631999999999,0.009006157239534851,0.25229671575854246
359.4,2.9750000000000005,0.009013067999999999,0.009019398086152517,0.2521496154863577
359.4,3.2625000000000006,0.0090278424,0.009024558537468998,0.25201858112327125
359.4,3.5500000000000003,0.009040747200000001,0.009023376828920933,0.2518865070814303
359.4,3.8375,0.0090127944,0.009017170794022632,0.25176707857907515
359.4,4.125,0.009033770399999998,0.009006862095201856,0.25171593202806314
359.4,4.4125000000000005,0.0090104688,0.008993037817082772,0.2517755120053765
359.4,4.7,0.0089889912,0.008976039483160404,0.2518979560720252
359.4,4.9875,0.008943072,0.008956067739618238,0.25192302378195186
359.4,5.275,0.0089320824,0.008933290324948695,0.2516705338419337
359.4,5.5625,0.008903217599999999,0.008907941510679343,0.25112853958838305
359.4,5.8500000000000005,0.0088934136,0.0088804028413597,0.2505894392277189
359.4,6.1375,0.0088668744,0.008851257506933611,0.25042455241019096
359.4,6.425000000000002,0.0088237824,0.008821313761074003,0.2500440244795209
359.4,6.7125,0.008794872,0.008791596128176168,0.2455025217376059
359.4,7.0,0.0087813288,0.008763306387325222,0.22430660731361687
360.65,0.1,0.0080838768,0.00812987124589729,0.23154391818324413
360.65,0.3875000000000001,0.0083116944,0.008319804603735758,0.2465671355703107
360.65,0.675,0.0084895344,0.008483880076795014,0.24969006159929308
360.65,0.9625,0.0086490888,0.008622179344234022,0.25016431450200943
360.65,1.2500000000000002,0.0087289344,0.008735699234923447,0.25065397730432837
360.65,1.5375000000000003,0.0088447584,0.008826181424921307,0.25135316441198696
360.65,1.825,0.008883837600000001,0.008895913428903815,0.2519060086264309
360.65,2.1125000000000003,0.008944257599999998,0.008947517121142468,0.2521321982213697
360.65,2.4000000000000004,0.008987851199999999,0.008983741229074601,0.25209841315627907
360.65,2.6875000000000004,0.009015804,0.009007273068044146,0.2519586776791006
360.65,2.9750000000000005,0.0090029904,0.009020582359573537,0.25181409038431163
360.65,3.2625000000000006,0.0090360504,0.00902580654324298,0.25168076171379344
360.65,3.5500000000000003,0.0090288456,0.009024682890016606,0.2515424270223813
360.65,3.8375,0.0090375552,0.009018528345203882,0.25141387557765915
360.65,4.125,0.009017308799999998,0.009008263781504914,0.25135183240305775
360.65,4.4125000000000005,0.0090376464,0.008994475612057193,0.25139950071115863
360.65,4.7,0.008986164,0.00897750482375252,0.2515088261304382
360.65,4.9875,0.008953924799999999,0.008957551674017229,0.2515182717240733
360.65,5.275,0.0089231448,0.008934783669286912,0.25124518480090574
360.65,5.5625,0.0089213208,0.008909435010208416,0.2506744349825535
360.65,5.8500000000000005,0.0088665096,0.008881887331619374,0.25009522136943224
360.65,6.1375,0.008838693600000001,0.008852724070482107,0.24987585703842868
360.65,6.425000000000002,0.008826199199999999,0.008822753875577146,0.24942205460889938
360.65,6.7125,0.0087890352,0.008793001802016894,0.2447745209776321
360.65,7.0,0.0087759024,0.00876467027939799,0.2233828073571629
361.9,0.1,0.008105080800000001,0.00813032518420126,0.23071762857899383
361.9,0.3875000000000001,0.0083044896,0.008320325154899352,0.24589159855198675
361.9,0.675,0.0084878016,0.008484470779018212,0.24909962389393345
361.9,0.9625,0.0086330832,0.00862284310227131,0.24963391056869974
361.9,1.2500000000000002,0.0087419304,0.008736438213040779,0.2501701123661633
361.9,1.5375000000000003,0.008840016,0.008826996950691196,0.25090598858636287
361.9,1.825,0.008905907999999999,0.008896805911376492,0.25148721045925926
361.9,2.1125000000000003,0.0089697936,0.008948485986616968,0.2517344655671685
361.9,2.4000000000000004,0.0090074592,0.008984784877251585,0.2517151393172063
361.9,2.6875000000000004,0.0090162144,0.009008388850757651,0.2515837693382951
361.9,2.9750000000000005,0.009046264799999999,0.009021766583618755,0.25144185169519273
361.9,3.2625000000000006,0.0090427536,0.009027054498054198,0.25130607254386894
361.9,3.5500000000000003,0.0090454896,0.009025988900135276,0.25116104318226545
361.9,3.8375,0.0090333144,0.009019885846648467,0.2510226886769337
361.9,4.125,0.0090204096,0.009009665420344721,0.25094884781392884
361.9,4.4125000000000005,0.008977180799999998,0.008995913362734566,0.2509834468833234
361.9,4.7,0.008988763200000001,0.008978970124026632,0.2510782275702701
361.9,4.9875,0.008972848799999999,0.008959035572843065,0.25107023602946027
361.9,5.275,0.0089289816,0.00893627698352293,0.2507742454747078
361.9,5.5625,0.0089122008,0.008910928485776867,0.25017186823303955
361.9,5.8500000000000005,0.0088950096,0.00888337180463641,0.2495490362239309
361.9,6.1375,0.008852601600000001,0.00885419062393977,0.2492710760810597
361.9,6.425000000000002,0.008824056,0.008824193987375856,0.24873905611099
361.9,6.7125,0.0088116528,0.008794407480520855,0.24397850422840922
361.9,7.0,0.0087755832,0.008766034183186347,0.2223765163328659
363.15,0.1,0.008094592800000001,0.008130779293948658,0.22981932635781938
363.15,0.3875000000000001,0.008300294400000002,0.008320845830708674,0.24515538928796718
363.15,0.675,0.0085044456,0.008485061565395581,0.24845482671335528
363.15,0.9625,0.0086417472,0.008623506910260089,0.24905389436007389
363.15,1.2500000000000002,0.008755792799999999,0.008737177212955357,0.2496405099043675
363.15,1.5375000000000003,0.008860581600000002,0.008827812475730504,0.25041618052889947
363.15,1.825,0.0088973808,0.00889769837566062,0.2510281337263936
363.15,2.1125000000000003,0.0089455344,0.008949454820878716,0.25129809860659597
363.15,2.4000000000000004,0.0089728944,0.008985828484957716,0.2512942879292723
363.15,2.6875000000000004,0.0089944176,0.009009504586855855,0.251171822316184
363.15,2.9750000000000005,0.0090546096,0.009022950757418496,0.2510327365702143
363.15,3.2625000000000006,0.0090409296,0.009028302400986413,0.2508943499784581
363.15,3.5500000000000003,0.0090161232,0.009027294858317924,0.25074219622532484
363.15,3.8375,0.0090297576,0.009021243297359403,0.25059333163875563
363.15,4.125,0.0090220512,0.009011067010691855,0.250506785810067
363.15,4.4125000000000005,0.0090220056,0.008997351068058976,0.25052714879744215
363.15,4.7,0.0090034008,0.00898043538290642,0.25060594203799347
363.15,4.9875,0.008985206400000001,0.00896051943500562,0.250578677210616
363.15,5.275,0.008938603199999999,0.008937770266560164,0.2502574546823161
363.15,5.5625,0.008912611200000002,0.008912421936287855,0.2496205316729586
363.15,5.8500000000000005,0.008899569599999999,0.008884856259320938,0.24895052589739164
363.15,6.1375,0.0088460352,0.008855657166229644,0.24860979228652602
363.15,6.425000000000002,0.0088362768,0.008825634095412037,0.24799452296445912
363.15,6.7125,0.008798793599999999,0.008795813162655406,0.24311379357947915
363.15,7.0,0.0087662808,0.008767398097688407,0.22128660083777468


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/1dSobolXe135Spline.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.0081159336,0.008206062620476556,0.23234713169426036
333.15,0.3875000000000001,0.0083282928,0.008341721431879664,0.24660996382458653
333.15,0.675,0.008490081600000001,0.008488882904580313,0.2493361281791896
333.15,0.9625,0.008617032,0.00861447434683041,0.2496094482029821
333.15,1.2500000000000002,0.0087553368,0.00871992651065285,0.25000006115231305
333.15,1.5375000000000003,0.008819997599999999,0.008806670148070518,0.25063771686972325
333.15,1.825,0.008867467200000001,0.008876136011106312,0.2511308849028745
333.15,2.1125000000000003,0.0089091912,0.008929754851783126,0.25128966026528565
333.15,2.4000000000000004,0.0089326296,0.008968957422123853,0.2511892103318367
333.15,2.6875000000000004,0.008976177600000001,0.008995174474151388,0.250999611019079
333.15,2.9750000000000005,0.009004859999999998,0.009009836759888616,0.2508356650323381
333.15,3.2625000000000006,0.0089990232,0.009014375031358436,0.2507177004746978
333.15,3.5500000000000003,0.008989812,0.009010220040583744,0.25062164038745605
333.15,3.8375,0.0089971992,0.008998802539587427,0.2505444111105338
333.15,4.125,0.0089924112,0.008981553280392383,0.2505205210604074
333.15,4.4125000000000005,0.008936140799999999,0.008959903015021501,0.2505743050481412
333.15,4.7,0.008971024800000001,0.008935282495497675,0.2506503665991281
333.15,4.9875,0.008940564,0.008909122473843803,0.25059750256210334
333.15,5.275,0.0089026248,0.008882853702082772,0.25026434440285006
333.15,5.5625,0.0088521,0.008857906932237479,0.24968740226914307
333.15,5.8500000000000005,0.008819769600000001,0.008835712916330812,0.24922313334944193
333.15,6.1375,0.008800116000000002,0.008817702406385672,0.2493116748434447
333.15,6.425000000000002,0.008799751199999999,0.008805306154424947,0.24942016434817812
333.15,6.7125,0.008774352,0.008799954912471531,0.24564913132026187
333.15,7.0,0.0087251496,0.008801808617436051,0.225646588418226
334.4,0.1,0.0081324408,0.008199437232534601,0.23302690685339994
334.4,0.3875000000000001,0.0083234592,0.008335314490677167,0.24722132084473056
334.4,0.675,0.0085014816,0.008482938100607636,0.249905512911176
334.4,0.9625,0.0086312136,0.008609171286791463,0.2501420239530576
334.4,1.2500000000000002,0.0087565224,0.008715410007074471,0.25049901867790236
334.4,1.5375000000000003,0.008791041599999999,0.008803050219302479,0.25110867167782047
334.4,1.825,0.0088790952,0.008873487881321309,0.251581223359469
334.4,2.1125000000000003,0.0089265648,0.008928118950976777,0.2517267483103023
334.4,2.4000000000000004,0.008951644799999998,0.00896833938611471,0.25161898101554814
334.4,2.6875000000000004,0.008987851199999999,0.008995545144580924,0.25142617446289744
334.4,2.9750000000000005,0.008987395200000001,0.009011132184221234,0.2512614883723905
334.4,3.2625000000000006,0.009002808000000001,0.009016496462881466,0.25114440517045666
334.4,3.5500000000000003,0.008986528799999999,0.009013033938407444,0.25105071625493247
334.4,3.8375,0.0089723016,0.009002140568644977,0.25097790952850485
334.4,4.125,0.008974672800000002,0.008985212311439894,0.2509614058973374
334.4,4.4125000000000005,0.0089846136,0.008963645124638013,0.2510265874507706
334.4,4.7,0.0089582112,0.00893883496608515,0.25111887035498387
334.4,4.9875,0.0089179464,0.008912177793627135,0.25108745432502794
334.4,5.275,0.008873440799999998,0.008885069565109774,0.25078053561012226
334.4,5.5625,0.0088771344,0.008858906238378901,0.2502330207491018
334.4,5.8500000000000005,0.008861904,0.008835083771280323,0.24979833385632194
334.4,6.1375,0.0088281144,0.00881499812165987,0.24991284167847133
334.4,6.425000000000002,0.0087761304,0.008800045247363362,0.2500423175682528
334.4,6.7125,0.0087570696,0.008791621106236614,0.24629540691611992
334.4,7.0,0.00872328,0.008790557199769584,0.2263571440732261
335.65,0.1,0.0081167088,0.008193698202786613,0.23363678114696437
335.65,0.3875000000000001,0.008323823999999999,0.008329832613962904,0.24777297426638312
335.65,0.675,0.0084985632,0.008477920335205705,0.25042108254819806
335.65,0.9625,0.008652280799999999,0.008604753123569498,0.2506253057564466
335.65,1.2500000000000002,0.008718264,0.008711699280838156,0.25095242675596424
335.65,1.5375000000000003,0.0088286616,0.008800127108795556,0.2515370916500628
335.65,1.825,0.008872848,0.008871404909225566,0.25199133006801544
335.65,2.1125000000000003,0.0089157576,0.008926900983912068,0.2521251847389808
335.65,2.4000000000000004,0.008966464799999999,0.008967983634638937,0.2520111268667217
335.65,2.6875000000000004,0.0089718912,0.00899602116319005,0.2518156253351971
335.65,2.9750000000000005,0.0089682432,0.009012381871349277,0.25165037111207217
335.65,3.2625000000000006,0.009000072,0.009018434060900499,0.2515340082207624
335.65,3.5500000000000003,0.008982333600000001,0.009015546033627591,0.2514422743369224
335.65,3.8375,0.0089859816,0.009005086091314422,0.2513732297285544
335.65,4.125,0.008968471200000001,0.008988422535744873,0.25136323035261876
335.65,4.4125000000000005,0.008961129600000001,0.00896692366870282,0.251438645781876
335.65,4.7,0.0089463096,0.008941957791972134,0.25154571005535126
335.65,4.9875,0.0089270664,0.008914893207336697,0.2515338933235722
335.65,5.275,0.008915620800000001,0.00888709821658038,0.25125089117008875
335.65,5.5625,0.0088776816,0.00885994112148706,0.250729918672256
335.65,5.8500000000000005,0.008840426399999999,0.00883479022384061,0.2503213708892811
335.65,6.1375,0.0088330848,0.008813013825424907,0.2504579410156822
335.65,6.425000000000002,0.008783882400000002,0.00879598022802383,0.25060388712847786
335.65,6.7125,0.0087425232,0.008785057733421248,0.2468749093109349
335.65,7.0,0.008727156,0.00878162373877393,0.2269884166904266
336.9,0.1,0.0081287928,0.00818890721599165,0.23417730833513928
336.9,0.3875000000000001,0.0083330352,0.00832532495528929,0.24826530563044533
336.9,0.675,0.008485156800000001,0.008473865250664318,0.2508831547252907
336.9,0.9625,0.0086479944,0.008601244054285516,0.2510595625486567
336.9,1.2500000000000002,0.008691588,0.008708808998996375,0.25136052030907785
336.9,1.5375000000000003,0.008828844,0.00879790771764039,0.25192321352706204
336.9,1.825,0.0088679232,0.008869887843061048,0.25236139577740374
336.9,2.1125000000000003,0.0089065464,0.008926097008101841,0.25248516396611476
336.9,2.4000000000000004,0.008966008800000001,0.008967882845606255,0.25236579886119603
336.9,2.6875000000000004,0.0090054528,0.008996592988417783,0.2521681409662873
336.9,2.9750000000000005,0.0089902224,0.009013575069379907,0.2520024779658407
336.9,3.2625000000000006,0.0089925024,0.009020176721336124,0.25188668283048266
336.9,3.5500000000000003,0.009006091199999998,0.009017745577129926,0.25179648622762296
336.9,3.8375,0.0089954664,0.009007629269604793,0.2517305509812659
336.9,4.125,0.008984112,0.008991175431604222,0.25172616582523366
336.9,4.4125000000000005,0.008940792,0.0089697316959717,0.25181069582578314
336.9,4.7,0.0089729856,0.008944645695550715,0.2519310968960881
336.9,4.9875,0.008919542400000001,0.008917265063184765,0.2519370576452067
336.9,5.275,0.008916578399999998,0.00888893743171733,0.25167566332194047
336.9,5.5625,0.0088659168,0.008861010433991902,0.25117837833165585
336.9,5.8500000000000005,0.0088700664,0.00883483170285197,0.2507925787947343
336.9,6.1375,0.008834635200000001,0.008811748871141029,0.25094733521122464
336.9,6.425000000000002,0.008811151199999999,0.008793109571702562,0.2511052881611968
336.9,6.7125,0.0087455784,0.008780261437380062,0.2473881070969047
336.9,7.0,0.0087310776,0.008775002568282989,0.22754106466828522
338.15,0.1,0.008152595999999998,0.008185009074970193,0.23464895605655864
338.15,0.3875000000000001,0.008317896000000002,0.008321727028599943,0.24869867883629332
338.15,0.675,0.0084940944,0.00847070243175714,0.2512920407066502
338.15,0.9625,0.0086517336,0.00859857315339491,0.2514450463174119
338.15,1.2500000000000002,0.008724328799999998,0.008706672356879035,0.2517235287441299
338.15,1.5375000000000003,0.0088211832,0.008796333205575296,0.25226721467564606
338.15,1.825,0.008876951999999999,0.00886888886284947,0.25269159218719095
338.15,2.1125000000000003,0.008936140799999999,0.008925672492067339,0.25280684902064693
338.15,2.4000000000000004,0.0089510976,0.008968017256594681,0.25268317394588924
338.15,2.6875000000000004,0.0089870304,0.008997256319797288,0.25248388339579597
338.15,2.9750000000000005,0.0090006648,0.009014722845040925,0.25231795258615214
338.15,3.2625000000000006,0.0090158496,0.009021749995691379,0.25220257681364494
338.15,3.5500000000000003,0.0089917728,0.009019670935114427,0.25211351234784213
338.15,3.8375,0.0089788224,0.009009818826675849,0.2520500361900205
338.15,4.125,0.0089580744,0.008993526833741435,0.25205039942941443
338.15,4.4125000000000005,0.009002352,0.008972128119676955,0.2521429062357439
338.15,4.7,0.0089328576,0.00894695584784819,0.2522752165382479
338.15,4.9875,0.008938648799999999,0.008919343181620926,0.25229714975757644
338.15,5.275,0.0088977,0.008890623284360936,0.25205507828729273
338.15,5.5625,0.008891726400000001,0.008862129319434007,0.25157865811278796
338.15,5.8500000000000005,0.0088556568,0.008835194450205914,0.25121225179824475
338.15,6.1375,0.0088040376,0.008811151840042438,0.2513813526579914
338.15,6.425000000000002,0.008776084800000002,0.008791334652309362,0.25154687772812295
338.15,6.7125,0.0087816936,0.008777076050372465,0.24783542254592822
338.15,7.0,0.0087347712,0.008770482297086012,0.22801566089889855
339.4,0.1,0.00814986,0.00818194858254271,0.23505214338235225
339.4,0.3875000000000001,0.008307362399999999,0.008318974347838458,0.24907340163026204
339.4,0.675,0.008498016,0.008468361463257851,0.2516479979696872
339.4,0.9625,0.0086331288,0.008596669495353086,0.25178199969114623
339.4,1.2500000000000002,0.008735272800000003,0.008705222549816037,0.2520416505028543
339.4,1.5375000000000003,0.008794324800000001,0.008795344732338561,0.2525692741914465
339.4,1.825,0.008900846400000002,0.008868360148612529,0.25298208452256954
339.4,2.1125000000000003,0.0089313528,0.008925592904329803,0.253090383454074
339.4,2.4000000000000004,0.0089459448,0.008968367105182248,0.25296339163329806
339.4,2.6875000000000004,0.008988535199999998,0.008998006856861739,0.2527629831629898
339.4,2.9750000000000005,0.0090015312,0.009015836265060122,0.252596941962639
339.4,3.2625000000000006,0.0090096024,0.009023179435469278,0.25248183546630754
339.4,3.5500000000000003,0.009011380800000001,0.009021360473781064,0.25239349901198954
339.4,3.8375,0.0089867568,0.009011703485687347,0.25233184506533923
339.4,4.125,0.0089985672,0.008995532576879994,0.25233607118671764
339.4,4.4125000000000005,0.008980190400000001,0.00897417185305087,0.2524354330915051
339.4,4.7,0.008952283200000001,0.008948945419891836,0.2525782452563806
339.4,4.9875,0.0089235552,0.008921177383094763,0.2526143618090983
339.4,5.275,0.008887485600000002,0.008892191848351511,0.2523893470073146
339.4,5.5625,0.0088772256,0.008863312921353946,0.25193098221824106
339.4,5.8500000000000005,0.0088578,0.008835864707793933,0.2515806385293789
339.4,6.1375,0.008835455999999998,0.00881117131336334,0.25176029134514855
339.4,6.425000000000002,0.0087999792,0.008790556843754035,0.2519289730433346
339.4,6.7125,0.0087414744,0.008775345404657872,0.24821720204822462
339.4,7.0,0.008740608,0.00876785153397223,0.22841269238230227
340.65,0.1,0.0081223176,0.008179670541529682,0.23538723996551203
340.65,0.3875000000000001,0.008333172,0.008317002426948446,0.2493897356120471
340.65,0.675,0.0084855672,0.008466771929940121,0.25195124086912263
340.65,0.9625,0.008631624,0.008595462154615442,0.2520706000578886
340.65,1.2500000000000002,0.0087498648,0.008704392773137282,0.25231504805098726
340.65,1.5375000000000003,0.0088133856,0.008794883457668488,0.25282955413364283
340.65,1.825,0.008886801599999999,0.008868253880371935,0.25323300284247663
340.65,2.1125000000000003,0.008925288,0.008925823713410476,0.25333590848145454
340.65,2.4000000000000004,0.0089582568,0.00896891262894698,0.2532065676352427
340.65,2.6875000000000004,0.0089944176,0.008998840299144304,0.2530055726994625
340.65,2.9750000000000005,0.009011472000000001,0.009016926396165307,0.252839575144173
340.65,3.2625000000000006,0.0089728032,0.009024490592172855,0.2527245874315447
340.65,3.5500000000000003,0.008986164,0.009022852559329813,0.2526365665239226
340.65,3.8375,0.0090161232,0.009013331969799037,0.25257608696780426
340.65,4.125,0.008995147200000001,0.008997248495743395,0.25258331127387085
340.65,4.4125000000000005,0.008955064799999999,0.008975921809325747,0.2526884204896137
340.65,4.7,0.0089595792,0.008950671582708946,0.2528403290216154
340.65,4.9875,0.0089326296,0.008922817488055866,0.25288884436184933
340.65,5.275,0.008912018399999999,0.008893679197529364,0.2526786420408004
340.65,5.5625,0.008877544800000001,0.008864576383292303,0.252235576781088
340.65,5.8500000000000005,0.008863728,0.008836828717507541,0.2518979718992881
340.65,6.1375,0.0088524648,0.008811755872337946,0.25208438567567076
340.65,6.425000000000002,0.008787804,0.008790677519946376,0.2522518420574081
340.65,6.7125,0.0087666,0.008774913332495693,0.2485337548084431
340.65,7.0,0.0087471288,0.00876689888773088,0.22873255805506415
341.9,0.1,0.0081268776,0.008178119754751583,0.2356545027227682
341.9,0.3875000000000001,0.008315752800000001,0.008315746779873505,0.2496479074260504
341.9,0.675,0.008503898400000001,0.008465863416577624,0.25220197422610063
341.9,0.9625,0.0086246928,0.008594880205637385,0.2523110231611316
341.9,1.2500000000000002,0.008731123199999998,0.008704116222172676,0.2525438726148826
341.9,1.5375000000000003,0.0087920904,0.008794890541303382,0.25304816636473276
341.9,1.825,0.008869656,0.008868522238149396,0.2534444686560886
341.9,2.1125000000000003,0.008927932799999998,0.008926330387830602,0.253543526440522
341.9,2.4000000000000004,0.008946263999999999,0.00896963406546689,0.25341281817410927
341.9,2.6875000000000004,0.0089960136,0.008999752346178157,0.25321174485723563
341.9,2.9750000000000005,0.0089897208,0.009018004305084272,0.25304594612784964
341.9,3.2625000000000006,0.0089985216,0.009025709017305142,0.2529309282693235
341.9,3.5500000000000003,0.0090004824,0.009024185557960647,0.25284281532575187
341.9,3.8375,0.0089922744,0.00901475300217068,0.2527828806200421
341.9,4.125,0.009014253600000001,0.008998730425055123,0.25279222850631006
341.9,4.4125000000000005,0.0089479056,0.008977436901733872,0.2529019969801405
341.9,4.7,0.008957436000000001,0.008952191507326807,0.2530615949684751
341.9,4.9875,0.008929392,0.008924313316953824,0.2531207523841835
341.9,5.275,0.0089087808,0.008895121405734807,0.2529231326545818
341.9,5.5625,0.0088978368,0.008865934848789649,0.25249259155407
341.9,5.8500000000000005,0.008863500000000002,0.008838072721238235,0.2521644519407505
341.9,6.1375,0.0088210464,0.008812854098200453,0.2523538556217338
341.9,6.425000000000002,0.0088097832,0.008791598054796195,0.25251571323928645
341.9,6.7125,0.008759258399999999,0.008775623666145344,0.2487853238604916
341.9,7.0,0.0087160296,0.008767412967151209,0.22897559104323828
343.15,0.1,0.0081039408,0.008177241025028889,0.23585419371042185
343.15,0.3875000000000001,0.008316071999999999,0.008315142920557244,0.24984808863439575
343.15,0.675,0.008483195999999998,0.008465565507944042,0.2524003499672317
343.15,0.9625,0.0086365944,0.008594852722874313,0.2525034077730806
343.15,1.2500000000000002,0.0087335856,0.008704326092252124,0.25272824368660446
343.15,1.5375000000000003,0.008804721599999999,0.00879530714298154,0.2532252324865471
343.15,1.825,0.008887804800000001,0.008869117401966616,0.2536165875056846
343.15,2.1125000000000003,0.0089310336,0.008927078396111423,0.253713329687237
343.15,2.4000000000000004,0.008983473600000002,0.008970511652320016,0.25358222876542236
343.15,2.6875000000000004,0.008965187999999999,0.009000738697496465,0.2533816007317086
343.15,2.9750000000000005,0.0089813304,0.009019081058544825,0.2532161442751354
343.15,3.2625000000000006,0.009005544,0.009026860262369166,0.2531009545683481
343.15,3.5500000000000003,0.009011928,0.009025397835873541,0.253012342623237
343.15,3.8375,0.0089942808,0.009016015305962022,0.25295232039338256
343.15,4.125,0.008981512799999999,0.00900003419953867,0.2529629392959251
343.15,4.4125000000000005,0.008983884,0.008978776043507547,0.2530762522161522
343.15,4.7,0.008960080799999999,0.008953562364772709,0.25324215819633117
343.15,4.9875,0.008933268000000001,0.008925714690238225,0.2533101871989203
343.15,5.275,0.0089124288,0.008896554546808159,0.2531229489677048
343.15,5.5625,0.0088839744,0.008867403461386567,0.25270218202225037
343.15,5.8500000000000005,0.008865323999999999,0.008839582960877517,0.2523802251304036
343.15,6.1375,0.0088171704,0.008814414572185068,0.2525688736078872
343.15,6.425000000000002,0.008819496,0.00879321982221329,0.2527207764813104
343.15,6.7125,0.008788761600000002,0.008777320237866235,0.2489721087100688
343.15,7.0,0.008712290400000001,0.008769182381022452,0.22914203444112485
344.4,0.1,0.008139280799999999,0.008176979155182076,0.23598646640054474
344.4,0.3875000000000001,0.008308776,0.00831512636294327,0.24999043303561658
344.4,0.675,0.0084821472,0.008465807788813043,0.25254648500360766
344.4,0.9625,0.0086212728,0.008595308780781626,0.2526478613940118
344.4,1.2500000000000002,0.0087618576,0.008704955578705533,0.2528682660867461
344.4,1.5375000000000003,0.008795556000000001,0.008796074422441258,0.25336083628529965
344.4,1.825,0.0088843848,0.008869991551845306,0.25374943505430103
344.4,2.1125000000000003,0.0089379648,0.008928033206774176,0.2538453918994965
344.4,2.4000000000000004,0.0089552472,0.008971525627084375,0.25371487981597646
344.4,2.6875000000000004,0.0089899944,0.009001795052632409,0.25351521199444116
344.4,2.9750000000000005,0.009018768,0.00902016772327476,0.2533502531179098
344.4,3.2625000000000006,0.0090096936,0.009027969878867954,0.2532347398339525
344.4,3.5500000000000003,0.0090114264,0.009026527759268474,0.2531452278181444
344.4,3.8375,0.009011107199999998,0.009017167604332832,0.25308446420505515
344.4,4.125,0.0089865744,0.009001215653917526,0.2530955063074202
344.4,4.4125000000000005,0.008947996800000002,0.008979998147879063,0.2532112620807025
344.4,4.7,0.008927704799999998,0.008954841326073937,0.2533820921476496
344.4,4.9875,0.008935092,0.00892707142835866,0.2534572619879419
344.4,5.275,0.0089163504,0.008898014694589722,0.25327818798036256
344.4,5.5625,0.0088953288,0.008868997364623632,0.25286446771517024
344.4,5.8500000000000005,0.0088530576,0.008841345678316893,0.2525454360889053
344.4,6.1375,0.0088278864,0.008816385875526002,0.25272958933722883
344.4,6.425000000000002,0.008817854399999998,0.008795444196107465,0.25286717092125505
344.4,6.7125,0.008771661600000001,0.008779846879917782,0.24909426527287365
344.4,7.0,0.0087693816,0.008771995738133854,0.22923205666674618
345.65,0.1,0.0081390072,0.008177278948031622,0.23605144608776274
345.65,0.3875000000000001,0.0083196288,0.008315632620975193,0.25007502253265385
345.65,0.675,0.0084841992,0.008466519843958301,0.25264048663749544
345.65,0.9625,0.0086318976,0.00859617745381473,0.2527444672718198
345.65,1.2500000000000002,0.0087300288,0.008705937876862805,0.25296399370341316
345.65,1.5375000000000003,0.008821912800000001,0.008797133539420842,0.25345504882596503
345.65,1.825,0.008887576799999998,0.008871096867807168,0.2538430669660412
345.65,2.1125000000000003,0.0089466744,0.008929160288340116,0.2539397834142286
345.65,2.4000000000000004,0.0089832912,0.008972656227338,0.2538108297967207
345.65,2.6875000000000004,0.009001987199999999,0.009002917111119148,0.2536126385358675
345.65,2.9750000000000005,0.009012840000000001,0.009021275366001882,0.25344832239999177
345.65,3.2625000000000006,0.008996424,0.009029063418304527,0.2533323328501605
345.65,3.5500000000000003,0.009006364800000001,0.00902761369434541,0.2532415258530246
345.65,3.8375,0.0090117456,0.009018258620442855,0.25317939166015213
345.65,4.125,0.0090051792,0.00900233062291518,0.2531899938254147
345.65,4.4125000000000005,0.008966100000000001,0.008981162128080715,0.2533070992384331
345.65,4.7,0.0089448048,0.008956085562257781,0.25348148741311916
345.65,4.9875,0.0089533776,0.008928433351764709,0.2535620398362286
345.65,5.275,0.0089267016,0.008899537922919813,0.2533889242809342
345.65,5.5625,0.0088895832,0.008870731702041425,0.2529795346860784
345.65,5.8500000000000005,0.008835912000000001,0.008843347115447863,0.2526601829784233
345.65,6.1375,0.0088263816,0.008818716589457454,0.2528360840332795
345.65,6.425000000000002,0.008788487999999999,0.008798172550388525,0.25295500029556317
345.65,6.7125,0.0087724824,0.008783047424559397,0.24915187381617468
345.65,7.0,0.0087347256,0.008775641647274651,0.22924574353316182
346.9,0.1,0.008133991200000001,0.008178085206398,0.236049186135644
346.9,0.3875000000000001,0.0083138376,0.008316597208596607,0.2501019356672261
346.9,0.675,0.0084728904,0.008467631258153495,0.25268240507644285
346.9,0.9625,0.0086273376,0.008597387816429021,0.2527932772348302
346.9,1.2500000000000002,0.008730348,0.00870720618205384,0.2530155088874527
346.9,1.5375000000000003,0.0087981096,0.008798425653658586,0.2535079066707693
346.9,1.825,0.0088927752,0.008872385529873914,0.25389754461629366
346.9,2.1125000000000003,0.008943436800000001,0.008930425109330472,0.2539965398366756
346.9,2.4000000000000004,0.0089671944,0.008973883690658904,0.25387010614794636
346.9,2.6875000000000004,0.00898776,0.009004100572489864,0.25367391314021387
346.9,2.9750000000000005,0.0090046776,0.009022415053453983,0.25351039640784306
346.9,3.2625000000000006,0.009016944,0.009030166432181925,0.25339379404266577
346.9,3.5500000000000003,0.009023328,0.00902869400730433,0.2533012755125243
346.9,3.8375,0.008999205599999999,0.009019337077451844,0.25323714504668793
346.9,4.125,0.0089924112,0.00900343494125512,0.2532464359544781
346.9,4.4125000000000005,0.008958986399999999,0.008982326897344801,0.25336380782990137
346.9,4.7,0.0089481336,0.00895735224435153,0.25354036633681
346.9,4.9875,0.00896268,0.008929850280905965,0.253624577687534
346.9,5.275,0.008915529600000001,0.008901160305638742,0.2534552427843543
346.9,5.5625,0.0088876224,0.008872621617180516,0.2530474442579093
346.9,5.8500000000000005,0.0088537872,0.008845573514161927,0.25272452673870394
346.9,6.1375,0.008840928000000001,0.00882135529521363,0.25288844941137417
346.9,6.425000000000002,0.0088075488,0.008801306258966269,0.25298432199533555
346.9,6.7125,0.0087639096,0.00878676570405049,0.24914498275745592
346.9,7.0,0.0087555192,0.008779908717234082,0.22918310492868588
348.15,0.1,0.0081302064,0.008179342733101684,0.23597967220213237
348.15,0.3875000000000001,0.008305401600000002,0.008317955639751127,0.25007118112918486
348.15,0.675,0.0084817824,0.0084690716161723,0.2526722625963096
348.15,0.9625,0.008642568000000002,0.008598868943079907,0.25279432492452963
348.15,1.2500000000000002,0.008736276,0.008708693689608542,0.253022815978963
348.15,1.5375000000000003,0.0088285248,0.008799891924892798,0.25351944292641254
348.15,1.825,0.008900891999999999,0.00887380971806725,0.2539128804092567
348.15,2.1125000000000003,0.0089337696,0.008931793138266496,0.25401568670686253
348.15,2.4000000000000004,0.0089788224,0.008975188254625122,0.25389275963628627
348.15,2.6875000000000004,0.0090250152,0.00900534113627772,0.2536990807195273
348.15,2.9750000000000005,0.009004404,0.009023597852358872,0.253536500004898
348.15,3.2625000000000006,0.0090074136,0.00903130447200317,0.25341912757148355
348.15,3.5500000000000003,0.0090184944,0.009029807064345209,0.2533245019162831
348.15,3.8375,0.009015804,0.009020451698519566,0.2532577310593535
348.15,4.125,0.009014892,0.009004584443660837,0.25326487910623174
348.15,4.4125000000000005,0.008981512799999999,0.00898355136890361,0.25338141212588156
348.15,4.7,0.008952419999999999,0.008958698543382472,0.25355877151407397
348.15,4.9875,0.0089504592,0.008931372036232014,0.25364490160704284
348.15,5.275,0.0089235096,0.00890291791658682,0.2534771527958009
348.15,5.5625,0.0088897656,0.008874682253581487,0.2530682517449394
348.15,5.8500000000000005,0.0088422048,0.008848011116350595,0.25273850891829164
348.15,6.1375,0.0088412016,0.008824250574028738,0.2528867074254365
348.15,6.425000000000002,0.0087980184,0.008804746695750505,0.25295516388261347
348.15,6.7125,0.008776905599999999,0.008790845550650477,0.24907360195342615
348.15,7.0,0.008733448799999998,0.00878458555680139,0.2290440887695719
349.4,0.1,0.0081374112,0.008180996330963157,0.23584286656189632
349.4,0.3875000000000001,0.0083059032,0.008319643428382349,0.24998273634508159
349.4,0.675,0.0084782712,0.008470770502788383,0.2526100530964173
349.4,0.9625,0.0086308488,0.008600549908222788,0.2527476109519071
349.4,1.2500000000000002,0.0087316248,0.008710333594856822,0.2529859202515988
349.4,1.5375000000000003,0.0087986568,0.008801473512861766,0.2534896624059789
349.4,1.825,0.0088822416,0.008875321612408879,0.2538890777772897
349.4,2.1125000000000003,0.008946081600000001,0.008933229843669425,0.25399724356379166
349.4,2.4000000000000004,0.0089771352,0.008976550156814674,0.2538787805052068
349.4,2.6875000000000004,0.0090047688,0.009006634502015895,0.25368812060138574
349.4,2.9750000000000005,0.008997564,0.009024834829444342,0.25352665905279353
349.4,3.2625000000000006,0.009024012,0.009032503089271296,0.2534083671736708
349.4,3.5500000000000003,0.0090216408,0.009030991231668015,0.25331121641628185
349.4,3.8375,0.009012384,0.009021651206805769,0.25324117584834127
349.4,4.125,0.009021504000000001,0.009005834964855821,0.2532453111225056
349.4,4.4125000000000005,0.008959898400000001,0.00898489445598944,0.2533599262653423
349.4,4.7,0.0089732592,0.008960181630377895,0.25353670970553105
349.4,4.9875,0.0089583936,0.008933048438192448,0.25362302803247216
349.4,5.275,0.008932355999999999,0.008904846829604365,0.2534546720644353
349.4,5.5625,0.008878730400000001,0.008876928754784918,0.2530419513102925
349.4,5.8500000000000005,0.0088519632,0.008850646163905367,0.2527021380472573
349.4,6.1375,0.008847996,0.00882735100713698,0.25283086369781166
349.4,6.425000000000002,0.0088040376,0.008808395234651028,0.25286750208542663
349.4,6.7125,0.0087696552,0.008795130796618771,0.24893766162989983
349.4,7.0,0.008746308000000001,0.008789460774765815,0.22882855607939265
350.65,0.1,0.008137548,0.00818299080280289,0.23563863717865755
350.65,0.3875000000000001,0.008283148799999999,0.008321596088433884,0.2498365431914882
350.65,0.675,0.0084937752,0.008472657502775422,0.252495742609414
350.65,0.9625,0.008650548000000001,0.00860235978631306,0.25265310460901946
350.65,1.2500000000000002,0.0087381912,0.008712059093128588,0.25290481334128045
350.65,1.5375000000000003,0.0088130664,0.008803111577303804,0.2534185489410374
350.65,1.825,0.008880372000000001,0.008876873392920513,0.2538261391871585
350.65,2.1125000000000003,0.008947176000000001,0.008934700694060504,0.2539411753386863
350.65,2.4000000000000004,0.0089976552,0.008977949634805586,0.253828168259239
350.65,2.6875000000000004,0.009005908799999999,0.009007976369237551,0.2536410554608484
350.65,2.9750000000000005,0.009016716,0.009026137051438196,0.25348084075021443
350.65,3.2625000000000006,0.009031855200000001,0.009033787835489322,0.2533614851574917
350.65,3.5500000000000003,0.009029392800000001,0.009032284875472725,0.253261420128286
350.65,3.8375,0.0090190872,0.009022984325470206,0.25318746397215547
350.65,4.125,0.0090070944,0.009007242339563562,0.253187735587556
350.65,4.4125000000000005,0.0089880792,0.00898641507183459,0.2532993307139966
350.65,4.7,0.0089595792,0.008961858676365085,0.2534741644638554
350.65,4.9875,0.008937144,0.008934929307236852,0.25355894540503116
350.65,5.275,0.0089212296,0.008906983118531683,0.2533877992319963
350.65,5.5625,0.008904539999999999,0.008879376264331381,0.25296854369156846
350.65,5.8500000000000005,0.008873988,0.008853464898717741,0.2526153911831842
350.65,6.1375,0.0088412016,0.008830605175772563,0.25272087946670874
350.65,6.425000000000002,0.0088143888,0.008812153249577645,0.2527212737563045
350.65,6.7125,0.008800161599999998,0.008799465274214784,0.24873705303096047
350.65,7.0,0.0087687888,0.008794322979916594,0.22853628252396957
351.9,0.1,0.008100247199999999,0.008185270951441358,0.23536681782762175
351.9,0.3875000000000001,0.008332214400000001,0.00832374913384934,0.2496324974542752
351.9,0.675,0.0084753528,0.008474662200907096,0.25232925268837303
351.9,0.9625,0.00863892,0.008604227651806124,0.2525107507457108
351.9,1.2500000000000002,0.0087432984,0.008713803379753726,0.2527794437782969
351.9,1.5375000000000003,0.008831808000000002,0.0088047472779572,0.25330606811994905
351.9,1.825,0.008876268,0.008878417239623852,0.2537240197561486
351.9,2.1125000000000003,0.008937828,0.008936171157960976,0.25384748613262625
351.9,2.4000000000000004,0.008976132000000001,0.008979366926175882,0.2537408981818819
351.9,2.6875000000000004,0.0089945088,0.00900936243747587,0.25355785623971977
351.9,2.9750000000000005,0.009008234399999999,0.009027515585068235,0.2533990537934079
351.9,3.2625000000000006,0.009018540000000002,0.009035184262160283,0.2532784827232142
351.9,3.5500000000000003,0.009012612,0.009033726361959317,0.25317508200376615
351.9,3.8375,0.0090390144,0.009024499777672636,0.253096580564158
351.9,4.125,0.0089940072,0.009008862402507546,0.25309211575747
351.9,4.4125000000000005,0.0089953752,0.008988172129671344,0.25319960566697786
351.9,4.7,0.008953332,0.008963786852371331,0.2533711172522726
351.9,4.9875,0.0089356848,0.008937064463814813,0.25345261890850007
351.9,5.275,0.008914571999999999,0.008909362857209085,0.25327648678469644
351.9,5.5625,0.008878776,0.008882039925761457,0.25284796627424594
351.9,5.8500000000000005,0.0088503672,0.008856453562679225,0.25247821849043606
351.9,6.1375,0.008832264000000001,0.008833961661169691,0.2525566775842048
351.9,6.425000000000002,0.008823098400000002,0.008815922114440159,0.25251637794323467
351.9,6.7125,0.0087973344,0.008803692815697928,0.24847163115737098
351.9,7.0,0.008755154399999998,0.008798960781042971,0.2281669734734825
353.15,0.1,0.0081232752,0.008187781579699039,0.2350271638185513
353.15,0.3875000000000001,0.008335452000000002,0.008326038078572313,0.2493704596417538
353.15,0.675,0.0084898992,0.008476714181957074,0.2521104897872379
353.15,0.9625,0.00862752,0.008606082579157391,0.25232048269582097
353.15,1.2500000000000002,0.0087562032,0.008715499650062153,0.25260974719230483
353.15,1.5375000000000003,0.0088147992,0.008806321774560259,0.2531521669857467
353.15,1.825,0.008867512800000001,0.00887990533254061,0.2535826852206246
353.15,2.1125000000000003,0.0089344992,0.008937606703892082,0.25371611743523736
353.15,2.4000000000000004,0.0089759496,0.008980782268503589,0.25361693890675113
353.15,2.6875000000000004,0.00900144,0.00901078840626402,0.2534384851449751
353.15,2.9750000000000005,0.0089924568,0.009028981497062253,0.2532812393634145
353.15,3.2625000000000006,0.0090371904,0.009036717920787207,0.2531593070753797
353.15,3.5500000000000003,0.009026839200000001,0.009035354057327761,0.2530521739029251
353.15,3.8375,0.0090136608,0.009026246286572816,0.25296847704256514
353.15,4.125,0.0090148464,0.009010750988411266,0.2529584152674959
353.15,4.4125000000000005,0.009006228,0.008990224542732003,0.2530606968117634
353.15,4.7,0.008982789599999999,0.008966023329423924,0.25322751123168535
353.15,4.9875,0.0089532408,0.00893950372837592,0.2533039921136234
353.15,5.275,0.0089246496,0.008912022119476889,0.2531206906156489
353.15,5.5625,0.008894280000000001,0.008884934882615724,0.2526801703505036
353.15,5.8500000000000005,0.008848224,0.00885959839768132,0.25229053599900736
353.15,6.1375,0.008855292,0.00883736904456257,0.25233815496112566
353.15,6.425000000000002,0.008810011199999999,0.008819603203148372,0.2522526685151895
353.15,6.7125,0.008817307199999999,0.008807657253327618,0.2481411808473402
353.15,7.0,0.008746080000000002,0.00880316278693418,0.22772026183058458
354.4,0.1,0.0081211776,0.008190467490396409,0.23461938254215273
354.4,0.3875000000000001,0.0083255112,0.008328398436546421,0.24905024237323506
354.4,0.675,0.0084829224,0.008478743030699032,0.25183931647936997
354.4,0.9625,0.008642978400000001,0.008607853642822258,0.25208217261464677
354.4,1.2500000000000002,0.008734679999999998,0.008717081099383774,0.25239562923863973
354.4,1.5375000000000003,0.0088371888,0.008807776226851286,0.2529567724744805
354.4,1.825,0.0088976088,0.008881289851692484,0.2534020599222388
354.4,2.1125000000000003,0.0089521464,0.008938972800375068,0.25354701291096604
354.4,2.4000000000000004,0.008972119199999998,0.008982175899366725,0.25345623145775903
354.4,2.6875000000000004,0.0090004824,0.009012249975135164,0.25328290145729787
354.4,2.9750000000000005,0.009016488,0.009030545854148057,0.2531273724187536
354.4,3.2625000000000006,0.0090101496,0.009038414362873119,0.2530039152563761
354.4,3.5500000000000003,0.009024376800000001,0.009037206327778035,0.25289262967161447
354.4,3.8375,0.0090120192,0.009028272575330499,0.2528030889896399
354.4,4.125,0.009019178400000001,0.00901296393199821,0.2527865711675257
354.4,4.4125000000000005,0.0090003912,0.008992631224248863,0.25288254089144246
354.4,4.7,0.0089921376,0.008968625278550146,0.25304327261966725
354.4,4.9875,0.0089422512,0.008942296921369762,0.2531129931777594
354.4,5.275,0.008921594399999998,0.008914996979175402,0.2529203063445405
354.4,5.5625,0.0089149824,0.00888807627843476,0.2524650477821176
354.4,5.8500000000000005,0.0088822416,0.008862885645615527,0.2520522437595532
354.4,6.1375,0.008849364000000002,0.008840775907185405,0.2520651749597503
354.4,6.425000000000002,0.0088199064,0.008823097889612087,0.2519299739556408
354.4,6.7125,0.0087669648,0.008811202419363263,0.24774544641675192
354.4,7.0,0.008766508800000001,0.008806717606379468,0.22719568514179303
355.65,0.1,0.008118167999999999,0.00819327348635394,0.2341431300358738
355.65,0.3875000000000001,0.008311831200000001,0.008330765721715256,0.24867162064005016
355.65,0.675,0.0084994752,0.00848067833190665,0.25151555358377053
355.65,0.9625,0.008619357599999999,0.00860946991725612,0.25179569179453004
355.65,1.2500000000000002,0.008752235999999998,0.008718480923048487,0.2521369888797549
355.65,1.5375000000000003,0.0088474488,0.00880905179456857,0.2527197741546961
355.65,1.825,0.008898383999999999,0.008882522977101195,0.2531820581664519
355.65,2.1125000000000003,0.008941020000000001,0.008940234915931171,0.2533401024932237
355.65,2.4000000000000004,0.008994645599999998,0.008983528056343327,0.2532587010029756
355.65,2.6875000000000004,0.008994919200000001,0.009013742843622483,0.2530910139982154
355.65,2.9750000000000005,0.0090292104,0.009032219723053445,0.2529373555616213
355.65,3.2625000000000006,0.009022689600000001,0.009040299139921049,0.25281223451556345
355.65,3.5500000000000003,0.0090249696,0.009039321539510106,0.25269638164723796
355.65,3.8375,0.0090133416,0.00903062736710544,0.252600360275582
355.65,4.125,0.0090223704,0.00901555706799187,0.25257650617621713
355.65,4.4125000000000005,0.008991818399999999,0.008995451087454214,0.25266505677617707
355.65,4.7,0.008992548,0.00897164987077729,0.2528183225530109
355.65,4.9875,0.008954244,0.008945493863245927,0.2528795267436598
355.65,5.275,0.008938648799999999,0.008918323510144934,0.2526752495661441
355.65,5.5625,0.008905497600000001,0.008891479256759137,0.2522024927835982
355.65,5.8500000000000005,0.008853924,0.008866301548373352,0.2517631696981994
355.65,6.1375,0.0088521912,0.008844130830272402,0.2517375594689532
355.65,6.425000000000002,0.008810011199999999,0.008826307547741106,0.25154805123939833
355.65,6.7125,0.008813750399999999,0.008814172146064283,0.2472841062222807
355.65,7.0,0.008768150399999999,0.00880941384816807,0.22659270739694679
356.9,0.1,0.0081177576,0.008196144370392114,0.233597970159439
356.9,0.3875000000000001,0.008318579999999999,0.008333075448022434,0.24823434039900338
356.9,0.675,0.008500387199999999,0.008482449670353593,0.2511390045616848
356.9,0.9625,0.0086401056,0.00861086047691439,0.25146088084893425
356.9,1.2500000000000002,0.0087333576,0.008719632316386203,0.2518336789603219
356.9,1.5375000000000003,0.008804676,0.008810089637450419,0.2524410698322947
356.9,1.825,0.0089000256,0.00888355688878844,0.2529225952510016
356.9,2.1125000000000003,0.008934316800000001,0.008941358519081635,0.2530952779157368
356.9,2.4000000000000004,0.008962999199999998,0.00898481897701141,0.25302426596791006
356.9,2.6875000000000004,0.008992684800000001,0.009015262711259141,0.2528627585528426
356.9,2.9750000000000005,0.009044623199999999,0.009034014170506213,0.25271113011720275
356.9,3.2625000000000006,0.009010377600000001,0.009042397803434025,0.2525841951288648
356.9,3.5500000000000003,0.009039926399999999,0.009041738058723955,0.2524633481593949
356.9,3.8375,0.0090471312,0.009033359385057395,0.2523601937740968
356.9,4.125,0.0090350928,0.009018586231115731,0.25232812181941366
356.9,4.4125000000000005,0.008973076799999999,0.008998743045580354,0.2524081420916802
356.9,4.7,0.0089942808,0.008975154277132646,0.2525525349087516
356.9,4.9875,0.0089532864,0.008949144374454002,0.25260347814751005
356.9,5.275,0.0089185392,0.0089220377862258,0.2523853737805988
356.9,5.5625,0.0088904496,0.008895158961129437,0.2518923438106845
356.9,5.8500000000000005,0.008883928800000001,0.008869832347846295,0.25142315326025433
356.9,6.1375,0.008849820000000001,0.008847382395057762,0.25135508922310035
356.9,6.425000000000002,0.008806499999999998,0.008829133551445231,0.2511066353407064
356.9,6.7125,0.0088153008,0.008816410265690081,0.24675679359497607
356.9,7.0,0.008774397599999999,0.008811040121089228,0.22591069058087232
358.15,0.1,0.008116298400000001,0.008199024945331403,0.23298342492942684
358.15,0.3875000000000001,0.008310828,0.008335263129411553,0.24773807735214778
358.15,0.675,0.008497879199999999,0.00848398663081354,0.25070942891687203
358.15,0.9625,0.008636868,0.008611954396252456,0.25107752745941747
358.15,1.2500000000000002,0.008734908,0.008720468474726814,0.2514855385069937
358.15,1.5375000000000003,0.008831352,0.008810830915235135,0.2521205042797198
358.15,1.825,0.0088825608,0.008884343766775925,0.25262352907291136
358.15,2.1125000000000003,0.008941020000000001,0.008942309078347711,0.2528124449726022
358.15,2.4000000000000004,0.0089888544,0.008986028898949,0.2527528247794536
358.15,2.6875000000000004,0.0089966976,0.009016805277578317,0.2525980312407797
358.15,2.9750000000000005,0.0090184032,0.009035940263234166,0.2524485912225466
358.15,3.2625000000000006,0.0090158952,0.009044735904915075,0.2523196806815559
358.15,3.5500000000000003,0.0090116544,0.009044494251619555,0.252193435638497
358.15,3.8375,0.0090196344,0.00903651735234612,0.25208247476023804
358.15,4.125,0.009003492,0.009022107256093289,0.2520413048505358
358.15,4.4125000000000005,0.0089945544,0.009002566011859576,0.2521116682381916
358.15,4.7,0.0089815584,0.008979195668643499,0.25224580005992775
358.15,4.9875,0.0089543808,0.008953298275443573,0.25228469880458065
358.15,5.275,0.0089315352,0.008926175881258313,0.2520505272304039
358.15,5.5625,0.008895648,0.008899130535086236,0.2515344256384265
358.15,5.8500000000000005,0.008887713600000001,0.008873464285925859,0.2510319949925556
358.15,6.1375,0.008863956000000001,0.008850479182775695,0.2509175185240161
358.15,6.425000000000002,0.008822961599999998,0.008831477274634266,0.2506054150880778
358.15,6.7125,0.0087961944,0.008817760610500082,0.24616309562440702
358.15,7.0,0.008750731200000002,0.00881138503393218,0.22514893718609835
359.4,0.1,0.008109002399999999,0.008201860013992283,0.23229894859548028
359.4,0.3875000000000001,0.008298470399999999,0.008337264279826216,0.24718247078406239
359.4,0.675,0.008497924799999999,0.008485218798060166,0.25022655156315143
359.4,0.9625,0.008626927199999999,0.008612680749725729,0.2506454318108853
359.4,1.2500000000000002,0.008718309600000002,0.008720922593400236,0.2510923751128925
359.4,1.5375000000000003,0.008807275199999999,0.008811216787661008,0.2517579323727629
359.4,1.825,0.008899523999999999,0.008884835791085363,0.2522847134681089
359.4,2.1125000000000003,0.0089235552,0.008943052062250625,0.25249146617457807
359.4,2.4000000000000004,0.008997016799999999,0.008987138059734123,0.25244425369456147
359.4,2.6875000000000004,0.009004631999999999,0.009018366242113177,0.25229671575854246
359.4,2.9750000000000005,0.009013067999999999,0.009038009067965098,0.2521496154863577
359.4,3.2625000000000006,0.0090278424,0.009047338995867224,0.25201858112327125
359.4,3.5500000000000003,0.009040747200000001,0.009047628484396872,0.2518865070814303
359.4,3.8375,0.0090127944,0.009040149992131366,0.25176707857907515
359.4,4.125,0.009033770399999998,0.009026175977648026,0.25171593202806314
359.4,4.4125000000000005,0.0090104688,0.009006978899524173,0.2517755120053765
359.4,4.7,0.0089889912,0.008983831216337133,0.2518979560720252
359.4,4.9875,0.008943072,0.00895800538666423,0.25192302378195186
359.4,5.275,0.0089320824,0.00893077386908278,0.2516705338419337
359.4,5.5625,0.008903217599999999,0.008903409122170112,0.25112853958838305
359.4,5.8500000000000005,0.0088934136,0.008877183604503545,0.2505894392277189
359.4,6.1375,0.0088668744,0.008853369774660402,0.25042455241019096
359.4,6.425000000000002,0.0088237824,0.008833240091218011,0.2500440244795209
359.4,6.7125,0.008794872,0.008818067012753686,0.2455025217376059
359.4,7.0,0.0087813288,0.008810237195486166,0.22430660731361687
360.65,0.1,0.0080838768,0.008204594379195233,0.23154391818324413
360.65,0.3875000000000001,0.0083116944,0.008339014413210045,0.2465671355703107
360.65,0.675,0.0084895344,0.008486075756867143,0.24969006159929308
360.65,0.9625,0.0086490888,0.008612968611789612,0.25016431450200943
360.65,1.2500000000000002,0.0087289344,0.008720927867736372,0.25065397730432837
360.65,1.5375000000000003,0.0088447584,0.008811188414466348,0.25135316441198696
360.65,1.825,0.008883837600000001,0.00888498514173846,0.2519060086264309
360.65,2.1125000000000003,0.008944257599999998,0.008943552939311636,0.2521321982213697
360.65,2.4000000000000004,0.008987851199999999,0.008988126696944806,0.25209841315627907
360.65,2.6875000000000004,0.009015804,0.009019941304396897,0.2519586776791006
360.65,2.9750000000000005,0.0090029904,0.009040231651426818,0.25181409038431163
360.65,3.2625000000000006,0.0090360504,0.009050232627793513,0.25168076171379344
360.65,3.5500000000000003,0.0090288456,0.009051179123255898,0.2515424270223813
360.65,3.8375,0.0090375552,0.009044306027572896,0.25141387557765915
360.65,4.125,0.009017308799999998,0.009030848230503437,0.25135183240305775
360.65,4.4125000000000005,0.0090376464,0.009012040621806447,0.25139950071115863
360.65,4.7,0.008986164,0.008989118091240844,0.2515088261304382
360.65,4.9875,0.008953924799999999,0.008963315528565562,0.2515182717240733
360.65,5.275,0.0089231448,0.008935867823539518,0.25124518480090574
360.65,5.5625,0.0089213208,0.008908009865921645,0.2506744349825535
360.65,5.8500000000000005,0.0088665096,0.008880976545470862,0.25009522136943224
360.65,6.1375,0.008838693600000001,0.008856002751946096,0.24987585703842868
360.65,6.425000000000002,0.008826199199999999,0.008834323375106274,0.24942205460889938
360.65,6.7125,0.0087890352,0.008817173304710317,0.2447745209776321
360.65,7.0,0.0087759024,0.008807385214540431,0.2233828073571629
361.9,0.1,0.008105080800000001,0.008207172843760723,0.23071762857899383
361.9,0.3875000000000001,0.0083044896,0.008340449043506622,0.24589159855198675
361.9,0.675,0.0084878016,0.00848648709200815,0.24909962389393345
361.9,0.9625,0.0086330832,0.008612747056899496,0.24963391056869974
361.9,1.2500000000000002,0.0087419304,0.008720417493065118,0.2501701123661633
361.9,1.5375000000000003,0.008840016,0.008810686955389443,0.25090598858636287
361.9,1.825,0.008905907999999999,0.008884743998756913,0.25148721045925926
361.9,2.1125000000000003,0.0089697936,0.008943777178051972,0.2517344655671685
361.9,2.4000000000000004,0.0090074592,0.00898897504815907,0.2517151393172063
361.9,2.6875000000000004,0.0090162144,0.009021526163962639,0.2515837693382951
361.9,2.9750000000000005,0.009046264799999999,0.009042619080347116,0.25144185169519273
361.9,3.2625000000000006,0.0090427536,0.009053442352196952,0.25130607254386894
361.9,3.5500000000000003,0.0090454896,0.009055184534396585,0.25116104318226545
361.9,3.8375,0.0090333144,0.009049034181830458,0.2510226886769337
361.9,4.125,0.0090204096,0.009036179849383008,0.25094884781392884
361.9,4.4125000000000005,0.008977180799999998,0.00901781009193868,0.2509834468833234
361.9,4.7,0.008988763200000001,0.008995113464381914,0.2510782275702701
361.9,4.9875,0.008972848799999999,0.008969278521597153,0.25107023602946027
361.9,5.275,0.0089289816,0.008941493818468836,0.2507742454747078
361.9,5.5625,0.0089122008,0.008912947909881406,0.25017186823303955
361.9,5.8500000000000005,0.0088950096,0.008884829350719305,0.2495490362239309
361.9,6.1375,0.008852601600000001,0.008858326695866971,0.2492710760810597
361.9,6.425000000000002,0.008824056,0.00883462850020885,0.24873905611099
361.9,6.7125,0.0088116528,0.00881492331862938,0.24397850422840922
361.9,7.0,0.0087755832,0.008802617699884207,0.2223765163328659
363.15,0.1,0.008094592800000001,0.008208732033142823,0.22981932635781938
363.15,0.3875000000000001,0.008300294400000002,0.008341178804992971,0.24515538928796718
363.15,0.675,0.0085044456,0.008486482697584487,0.24845482671335528
363.15,0.9625,0.0086417472,0.008612298972691387,0.24905389436007389
363.15,1.2500000000000002,0.008755792799999999,0.008719781167220478,0.2496405099043675
363.15,1.5375000000000003,0.008860581600000002,0.008810082818078551,0.25041618052889947
363.15,1.825,0.0088973808,0.008884357462172416,0.2510281337263936
363.15,2.1125000000000003,0.0089455344,0.008943758636408868,0.25129809860659597
363.15,2.4000000000000004,0.0089728944,0.008989439877694712,0.2512942879292723
363.15,2.6875000000000004,0.0089944176,0.009022554722936749,0.251171822316184
363.15,2.9750000000000005,0.0090546096,0.009044256709041772,0.2510327365702143
363.15,3.2625000000000006,0.0090409296,0.00905569937291659,0.2508943499784581
363.15,3.5500000000000003,0.0090161232,0.009058036251468005,0.25074219622532484
363.15,3.8375,0.0090297576,0.009052420881602812,0.25059333163875563
363.15,4.125,0.0090220512,0.009040006800227816,0.250506785810067
363.15,4.4125000000000005,0.0090220056,0.009021947544249818,0.25052714879744215
363.15,4.7,0.0090034008,0.008999396650575614,0.25060594203799347
363.15,4.9875,0.008985206400000001,0.008973507656112012,0.250578677210616
363.15,5.275,0.008938603199999999,0.008945434097765808,0.2502574546823161
363.15,5.5625,0.008912611200000002,0.008916329512443805,0.2496205316729586
363.15,5.8500000000000005,0.008899569599999999,0.008887347437052804,0.24895052589739164
363.15,6.1375,0.0088460352,0.008859641408499604,0.24860979228652602
363.15,6.425000000000002,0.0088362768,0.00883436496369101,0.24799452296445912
363.15,6.7125,0.008798793599999999,0.008812671639533818,0.24311379357947915
363.15,7.0,0.0087662808,0.008798413332865943,0.22128660083777468


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/2dSobolEu154.csv <==
Temperature,Burnup,Pred
333.15,0.1,0.00012912382663016198
334.4,0.1,0.00010872448514523403
335.65,0.1,8.96525827440986e-05
336.9,0.1,7.190791034214494e-05
338.15,0.1,5.5490637820621025e-05
339.4,0.1,4.0400935060802556e-05
340.65,0.1,2.6638671384804358e-05
341.9,0.1,1.4204003606049787e-05
343.15,0.1,3.097023199116755e-06
344.4,0.1,-6.682256768253403e-06
345.65,0.1,-1.5133784024873309e-05
346.9,0.1,-2.2257636977496276e-05
348.15,0.1,-2.80537110837753e-05
349.4,0.1,-3.252187566585296e-05
350.65,0.1,-3.566227446941128e-05
351.9,0.1,-3.7474802952131014e-05
353.15,0.1,-3.795956565630365e-05
354.4,0.1,-3.711649724300048e-05
355.65,0.1,-3.4945584644424654e-05
356.9,0.1,-3.14468801317358e-05
358.15,0.1,-2.662054051844054e-05
359.4,0.1,-2.0466395923207648e-05
360.65,0.1,-1.2984563956208728e-05
361.9,0.1,-4.1750707529819575e-06
363.15,0.1,5.9620314153130405e-06
333.15,0.3875000000000001,0.0010798725339343646
334.4,0.3875000000000001,0.0010609196790918596
335.65,0.3875000000000001,0.0010433629084292684
336.9,0.3875000000000001,0.0010272020128619663
338.15,0.3875000000000001,0.00101243725374571
339.4,0.3875000000000001,0.0009990686964194695
340.65,0.3875000000000001,0.0009870963147476652
341.9,0.3875000000000001,0.0009765201740692397
343.15,0.3875000000000001,0.0009673403658587015
344.4,0.3875000000000001,0.0009595569293194411
345.65,0.3875000000000001,0.0009531698644514308
346.9,0.3875000000000001,0.0009481791843224951
348.15,0.3875000000000001,0.000944584967339332
349.4,0.3875000000000001,0.000942387200434186
350.65,0.3875000000000001,0.0009415860142849286
351.9,0.3875000000000001,0.0009421810299256733
353.15,0.3875000000000001,0.000944172691661263
354.4,0.3875000000000001,0.0009475607773392625
355.65,0.3875000000000001,0.0009523452216207567
356.9,0.3875000000000001,0.0009585261682514001
358.15,0.3875000000000001,0.0009661033558754223
359.4,0.3875000000000001,0.0009750768759673317
360.65,0.3875000000000001,0.0009854466893237934
361.9,0.3875000000000001,0.0009972126783346635
363.15,0.3875000000000001,0.0010103748429999837
333.15,0.675,0.003376042138612992
334.4,0.675,0.0033577088668547417
335.65,0.675,0.0033408392005426363
336.9,0.675,0.0033254332050156182
338.15,0.675,0.003311490919477064
339.4,0.675,0.0032990124876726423
340.65,0.675,0.003287997961873526
341.9,0.675,0.0032784473290119187
343.15,0.675,0.0032703606936301255
344.4,0.675,0.0032637381994738285
345.65,0.675,0.003258579598255054
346.9,0.675,0.003254885177465139
348.15,0.675,0.0032526547802906175
349.4,0.675,0.0032518884982060264
350.65,0.675,0.0032525863573469316
351.9,0.675,0.00325474834464555
353.15,0.675,0.0032583744731696646
354.4,0.675,0.0032634645599702444
355.65,0.675,0.0032700188271996833
356.9,0.675,0.003278037013502197
358.15,0.675,0.0032875191972845386
359.4,0.675,0.0032984652348010263
360.65,0.675,0.003310875295932908
361.9,0.675,0.0033247490539854707
363.15,0.675,0.0033400865612298464
333.15,0.9625,0.007010156741475301
334.4,0.9625,0.006991562466765508
335.65,0.9625,0.0069744985608363175
336.9,0.9625,0.006958964906077669
338.15,0.9625,0.006944961502489522
339.4,0.9625,0.006932488611427687
340.65,0.9625,0.006921546154485411
341.9,0.9625,0.006912134183933855
343.15,0.9625,0.006904252843518713
344.4,0.9625,0.006897902146307755
345.65,0.9625,0.006893082079233198
346.9,0.9625,0.006889792720701796
348.15,0.9625,0.006888034149120245
349.4,0.9625,0.006887806116200587
350.65,0.9625,0.006889108909434158
351.9,0.9625,0.0068919423458719264
353.15,0.9625,0.006896306438581676
354.4,0.9625,0.006902201239834566
355.65,0.9625,0.006909626788833945
356.9,0.9625,0.006918582667410592
358.15,0.9625,0.006929069293733742
359.4,0.9625,0.006941086393379828
360.65,0.9625,0.006954633901009893
361.9,0.9625,0.006969711868895112
363.15,0.9625,0.006986320127154222
333.15,1.2500000000000002,0.011973035763311199
334.4,1.2500000000000002,0.011953248203440417
335.65,1.2500000000000002,0.011935056259821192
336.9,1.2500000000000002,0.0119184599716569
338.15,1.2500000000000002,0.011903459548032166
339.4,1.2500000000000002,0.011890054936675817
340.65,1.2500000000000002,0.011878246307469129
341.9,1.2500000000000002,0.011868033634276506
343.15,1.2500000000000002,0.011859417086979226
344.4,1.2500000000000002,0.01185239661330613
345.65,1.2500000000000002,0.011846972200189418
346.9,1.2500000000000002,0.011843143978306991
348.15,1.2500000000000002,0.011840911921523256
349.4,1.2500000000000002,0.011840276029838226
350.65,1.2500000000000002,0.011841236394726423
351.9,1.2500000000000002,0.01184379283323879
353.15,1.2500000000000002,0.011847945423782077
354.4,1.2500000000000002,0.011853694166356274
355.65,1.2500000000000002,0.011861039074029175
356.9,1.2500000000000002,0.011869979963851737
358.15,1.2500000000000002,0.011880516901162888
359.4,1.2500000000000002,0.011892649912098222
360.65,1.2500000000000002,0.011906378800640896
361.9,1.2500000000000002,0.011921703436113026
363.15,1.2500000000000002,0.011938623936124701
333.15,1.5375000000000003,0.018253891574343567
334.4,1.5375000000000003,0.018231927338979242
335.65,1.5375000000000003,0.01821162285657532
336.9,1.5375000000000003,0.018192978362352036
338.15,1.5375000000000003,0.018175993908580546
339.4,1.5375000000000003,0.01816066970434546
340.65,1.5375000000000003,0.01814700546215542
341.9,1.5375000000000003,0.01813500156097632
343.15,1.5375000000000003,0.018124657987740364
344.4,1.5375000000000003,0.018115974703244192
345.65,1.5375000000000003,0.018108951798962325
346.9,1.5375000000000003,0.01810358934023369
348.15,1.5375000000000003,0.018099887313990537
349.4,1.5375000000000003,0.01809784581170734
350.65,1.5375000000000003,0.018097464650435102
351.9,1.5375000000000003,0.01809874397391946
353.15,1.5375000000000003,0.018101683795228238
354.4,1.5375000000000003,0.01810628400981909
355.65,1.5375000000000003,0.018112544578488682
356.9,1.5375000000000003,0.018120465592711507
358.15,1.5375000000000003,0.018130046856470752
359.4,1.5375000000000003,0.01814128840896978
360.65,1.5375000000000003,0.018154190145666257
361.9,1.5375000000000003,0.01816875197508569
363.15,1.5375000000000003,0.018184974054041528
333.15,1.825,0.025840427724798914
334.4,1.825,0.025815254393263765
335.65,1.825,0.02579180384063584
336.9,1.825,0.02577007621066081
338.15,1.825,0.025750071555609835
339.4,1.825,0.025731789993093016
340.65,1.825,0.02571523148390699
341.9,1.825,0.025700396354746483
343.15,1.825,0.025687284357323495
344.4,1.825,0.025675895674587085
345.65,1.825,0.0256662304764185
346.9,1.825,0.02565828861907206
348.15,1.825,0.02565207028549682
349.4,1.825,0.02564757535808268
350.65,1.825,0.02564480386296522
351.9,1.825,0.02564375589161895
353.15,1.825,0.025644431404840504
354.4,1.825,0.025646830298087578
355.65,1.825,0.02565095279351258
356.9,1.825,0.02565679862975974
358.15,1.825,0.025664367702286736
359.4,1.825,0.02567366018097482
360.65,1.825,0.02568467592207832
361.9,1.825,0.025697414834122717
363.15,1.825,0.02571187689097243
333.15,2.1125000000000003,0.03471893890042607
334.4,2.1125000000000003,0.03468947696879876
335.65,2.1125000000000003,0.03466179945683982
336.9,2.1125000000000003,0.0346359063122781
338.15,2.1125000000000003,0.0346117977441982
339.4,2.1125000000000003,0.034589473778735724
340.65,2.1125000000000003,0.03456893465111087
341.9,2.1125000000000003,0.03455018037439142
343.15,2.1125000000000003,0.03453321089630623
344.4,2.1125000000000003,0.03451802651741444
345.65,2.1125000000000003,0.034504627146241515
346.9,2.1125000000000003,0.034493012874262
348.15,2.1125000000000003,0.03448318362306914
349.4,2.1125000000000003,0.034475139627883164
350.65,2.1125000000000003,0.034468880823365106
351.9,2.1125000000000003,0.03446440710497266
353.15,2.1125000000000003,0.03446171857724814
354.4,2.1125000000000003,0.034460815174852596
355.65,2.1125000000000003,0.034461697054599505
356.9,2.1125000000000003,0.03446436400740423
358.15,2.1125000000000003,0.03446881611167352
359.4,2.1125000000000003,0.03447505322366168
360.65,2.1125000000000003,0.03448307543484325
361.9,2.1125000000000003,0.03449288244465906
363.15,2.1125000000000003,0.03450447451446491
333.15,2.4000000000000004,0.044874411492201116
334.4,2.4000000000000004,0.044839535993722035
335.65,2.4000000000000004,0.04480650507901231
336.9,2.4000000000000004,0.044775318604326264
338.15,2.4000000000000004,0.04474597705317207
339.4,2.4000000000000004,0.04471848025566849
340.65,2.4000000000000004,0.04469282839476457
341.9,2.4000000000000004,0.04466902156193482
343.15,2.4000000000000004,0.044647059900924935
344.4,2.4000000000000004,0.04462694349014164
345.65,2.4000000000000004,0.044608672381856104
346.9,2.4000000000000004,0.04459224656300051
348.15,2.4000000000000004,0.04457766620345616
349.4,2.4000000000000004,0.04456493125095186
350.65,2.4000000000000004,0.044554041757758775
351.9,2.4000000000000004,0.04454499771080912
353.15,2.4000000000000004,0.04453779929305195
354.4,2.4000000000000004,0.044532446334605985
355.65,2.4000000000000004,0.04452893882240347
356.9,2.4000000000000004,0.04452727684791889
358.15,2.4000000000000004,0.04452746034581333
359.4,2.4000000000000004,0.04452948921154447
360.65,2.4000000000000004,0.04453336358885797
361.9,2.4000000000000004,0.04453908324253365
363.15,2.4000000000000004,0.04454664815950371
333.15,2.6875000000000004,0.05629062323821914
334.4,2.6875000000000004,0.05624916622617038
335.65,2.6875000000000004,0.056209612367721665
336.9,2.6875000000000004,0.056171961780483115
338.15,2.6875000000000004,0.056136214634336004
339.4,2.6875000000000004,0.056102371046890406
340.65,2.6875000000000004,0.05607043110962086
341.9,2.6875000000000004,0.056040395031611984
343.15,2.6875000000000004,0.056012262760592624
344.4,2.6875000000000004,0.05598603447951182
345.65,2.6875000000000004,0.05596171039745422
346.9,2.6875000000000004,0.05593929031840297
348.15,2.6875000000000004,0.05591877446451049
349.4,2.6875000000000004,0.05590016303179361
350.65,2.6875000000000004,0.055883455732760975
351.9,2.6875000000000004,0.05586865284183616
353.15,2.6875000000000004,0.0558557542936802
354.4,2.6875000000000004,0.05584476023203881
355.65,2.6875000000000004,0.0558356704870307
356.9,2.6875000000000004,0.05582848521546935
358.15,2.6875000000000004,0.05582320431281246
359.4,2.6875000000000004,0.055819827765992217
360.65,2.6875000000000004,0.055818355575008624
361.9,2.6875000000000004,0.055818787700658345
363.15,2.6875000000000004,0.0558211241952125
333.15,2.9750000000000005,0.0689502430354674
334.4,2.9750000000000005,0.06890099584390019
335.65,2.9750000000000005,0.06885370887296802
336.9,2.9750000000000005,0.06880838231868772
338.15,2.9750000000000005,0.06876501631173715
339.4,2.9750000000000005,0.06872361102199762
340.65,2.9750000000000005,0.06868416659321476
341.9,2.9750000000000005,0.06864668318220207
343.15,2.9750000000000005,0.06861116082816293
344.4,2.9750000000000005,0.06857759968791077
345.65,2.9750000000000005,0.06854599998359803
346.9,2.9750000000000005,0.06851636151920787
348.15,2.9750000000000005,0.06848868462143504
349.4,2.9750000000000005,0.06846296932948284
350.65,2.9750000000000005,0.06843921572175807
351.9,2.9750000000000005,0.06841742373292176
353.15,2.9750000000000005,0.06839759353285518
354.4,2.9750000000000005,0.06837972504315157
355.65,2.9750000000000005,0.06836381838142105
356.9,2.9750000000000005,0.068349873586867
358.15,2.9750000000000005,0.06833789054187929
359.4,2.9750000000000005,0.06832786931179688
360.65,2.9750000000000005,0.06831981001422988
361.9,2.9750000000000005,0.06831371242702584
363.15,2.9750000000000005,0.06830957658938817
333.15,3.2625000000000006,0.08283492876529444
334.4,3.2625000000000006,0.08277664451804476
335.65,3.2625000000000006,0.08272037602953372
336.9,3.2625000000000006,0.08266612348271042
338.15,3.2625000000000006,0.08261388683837147
339.4,3.2625000000000006,0.0825636665408217
340.65,3.2625000000000006,0.08251546265540005
341.9,3.2625000000000006,0.08246927537812337
343.15,3.2625000000000006,0.0824251047873984
344.4,3.2625000000000006,0.08238295109230974
345.65,3.2625000000000006,0.08234281437126414
346.9,3.2625000000000006,0.08230469466346496
348.15,3.2625000000000006,0.08226859224333578
349.4,3.2625000000000006,0.08223450722848671
350.65,3.2625000000000006,0.08220243947517204
351.9,3.2625000000000006,0.08217238915327306
353.15,3.2625000000000006,0.08214435639346764
354.4,3.2625000000000006,0.08211834122189136
355.65,3.2625000000000006,0.08209434373001875
356.9,3.2625000000000006,0.0820723638263753
358.15,3.2625000000000006,0.08205240168084224
359.4,3.2625000000000006,0.08203445713660612
360.65,3.2625000000000006,0.08201853029820924
361.9,3.2625000000000006,0.08200462124405836
363.15,3.2625000000000006,0.08199272981733997
333.15,3.5500000000000003,0.09792542370755798
334.4,3.5500000000000003,0.09785682004941436
335.65,3.5500000000000003,0.09779028591089374
336.9,3.5500000000000003,0.09772582154028411
338.15,3.5500000000000003,0.09766342708133116
339.4,3.5500000000000003,0.09760310280845845
340.65,3.5500000000000003,0.0975448486824626
341.9,3.5500000000000003,0.09748866513458068
343.15,3.5500000000000003,0.09743455234776173
344.4,3.5500000000000003,0.09738251026973457
345.65,3.5500000000000003,0.09733253926639732
346.9,3.5500000000000003,0.09728463939002113
348.15,3.5500000000000003,0.09723881074514831
349.4,3.5500000000000003,0.09719505348859232
350.65,3.5500000000000003,0.09715336777716664
351.9,3.5500000000000003,0.09711375359780348
353.15,3.5500000000000003,0.09707621108118074
354.4,3.5500000000000003,0.09704074031877291
355.65,3.5500000000000003,0.09700734140205455
356.9,3.5500000000000003,0.09697601446170355
358.15,3.5500000000000003,0.09694675930170306
359.4,3.5500000000000003,0.09691957614420549
360.65,3.5500000000000003,0.09689446509375316
361.9,3.5500000000000003,0.0968714258497869
363.15,3.5500000000000003,0.09685045875206927
333.15,3.8375,0.11420164928272414
334.4,3.8375,0.11412141133274811
335.65,3.8375,0.11404329482072116
336.9,3.8375,0.11396730025628704
338.15,3.8375,0.11389342774398806
339.4,3.8375,0.1138216774406377
340.65,3.8375,0.11375204964679513
341.9,3.8375,0.11368454448007041
343.15,3.8375,0.1136191623847684
344.4,3.8375,0.11355590329555014
345.65,3.8375,0.1134947674868392
346.9,3.8375,0.11343575503704233
348.15,3.8375,0.11337886635126097
349.4,3.8375,0.11332410140335956
350.65,3.8375,0.11327146025867704
351.9,3.8375,0.1132209431785692
353.15,3.8375,0.11317255020223939
354.4,3.8375,0.1131262814603655
355.65,3.8375,0.11308213710976102
356.9,3.8375,0.11304011709815479
358.15,3.8375,0.11300022158236026
359.4,3.8375,0.11296245073225869
360.65,3.8375,0.1129268042995621
361.9,3.8375,0.11289328266323638
363.15,3.8375,0.11286188565340026
333.15,4.125,0.13164279622583197
334.4,4.125,0.13154957941306822
335.65,4.125,0.1314585344407161
336.9,4.125,0.13136966138718226
338.15,4.125,0.13128296073597498
339.4,4.125,0.13119843290526345
340.65,4.125,0.13111607772516645
341.9,4.125,0.13103589577066668
343.15,4.125,0.13095788717244206
344.4,4.125,0.13088205216571275
345.65,4.125,0.13080839088115667
346.9,4.125,0.13073690360626516
348.15,4.125,0.13066759056319066
349.4,4.125,0.13060045202635673
350.65,4.125,0.130535487708272
351.9,4.125,0.13047269828846153
353.15,4.125,0.13041208358397624
354.4,4.125,0.13035364401298538
355.65,4.125,0.13029737939253994
356.9,4.125,0.13024329007547017
358.15,4.125,0.13019137597030161
359.4,4.125,0.13014163731225442
360.65,4.125,0.13009407414053198
361.9,4.125,0.13004868653354104
363.15,4.125,0.1300054745435527
333.15,4.4125000000000005,0.15022741127820619
334.4,4.4125000000000005,0.15011984450408758
335.65,4.4125000000000005,0.15001449797347136
336.9,4.4125000000000005,0.14991137199998447
338.15,4.4125000000000005,0.14981046675350818
339.4,4.4125000000000005,0.14971178261300835
340.65,4.4125000000000005,0.14961531995745087
341.9,4.4125000000000005,0.14952107904819154
343.15,4.4125000000000005,0.14942906000284045
344.4,4.4125000000000005,0.149339263291838
345.65,4.4125000000000005,0.1492516890327943
346.9,4.4125000000000005,0.14916633746092953
348.15,4.4125000000000005,0.14908320877226058
349.4,4.4125000000000005,0.14900230326734654
350.65,4.4125000000000005,0.14892362119447544
351.9,4.4125000000000005,0.14884716263205403
353.15,4.4125000000000005,0.14877292784143803
354.4,4.4125000000000005,0.14870091686183087
355.65,4.4125000000000005,0.14863112998072386
356.9,4.4125000000000005,0.14856356727652378
358.15,4.4125000000000005,0.14849822886684072
359.4,4.4125000000000005,0.14843511499996265
360.65,4.4125000000000005,0.14837422568895736
361.9,4.4125000000000005,0.14831556106450275
363.15,4.4125000000000005,0.14825912111353104
333.15,4.7,0.16993347943612186
334.4,4.7,0.16981016866811138
335.65,4.7,0.16968912454732232
336.9,4.7,0.16957034743965282
338.15,4.7,0.1694538376717976
339.4,4.7,0.16933959566192594
340.65,4.7,0.1692276217759359
341.9,4.7,0.16911791618370872
343.15,4.7,0.16901047932954927
344.4,4.7,0.1689053113833388
345.65,4.7,0.16880241272404317
346.9,4.7,0.16870178373062827
348.15,4.7,0.16860342449456867
349.4,4.7,0.1685073352772201
350.65,4.7,0.1684135164052773
351.9,4.7,0.16832196810089267
353.15,4.7,0.16823269045554076
354.4,4.7,0.16814568387432302
355.65,4.7,0.16806094838337504
356.9,4.7,0.1679784842309848
358.15,4.7,0.1678982916523725
359.4,4.7,0.16782037068674152
360.65,4.7,0.1677447215170409
361.9,4.7,0.1676713443392875
363.15,4.7,0.16760023927109136
333.15,4.9875,0.1907385030370639
334.4,4.9875,0.190598034196636
335.65,4.9875,0.19045987661686156
336.9,4.9875,0.19032403041535062
338.15,4.9875,0.19019049637617055
339.4,4.9875,0.1900592746561348
340.65,4.9875,0.18993036562114152
341.9,4.9875,0.1898037697808344
343.15,4.9875,0.18967948738350154
344.4,4.9875,0.1895575187035664
345.65,4.9875,0.18943786425067283
346.9,4.9875,0.18932052410322753
348.15,4.9875,0.18920549881007764
349.4,4.9875,0.18909278859337558
350.65,4.9875,0.1889823936752738
351.9,4.9875,0.18887431442167035
353.15,4.9875,0.18876855098937873
354.4,4.9875,0.18866510371816142
355.65,4.9875,0.1885639726733574
356.9,4.9875,0.18846515818166135
358.15,4.9875,0.18836866055670026
359.4,4.9875,0.1882744799422198
360.65,4.9875,0.18818261633821998
361.9,4.9875,0.18809307022820893
363.15,4.9875,0.18800584153378
333.15,5.275,0.2126195744297022
334.4,5.275,0.21246051731267973
335.65,5.275,0.21230381395276077
336.9,5.275,0.21214946465050455
338.15,5.275,0.2119974698632836
339.4,5.275,0.21184783024448747
340.65,5.275,0.2117005458986584
341.9,5.275,0.21155561736157577
343.15,5.275,0.21141304510367998
344.4,5.275,0.2112728295170047
345.65,5.275,0.21113497083677016
346.9,5.275,0.21099946945501002
348.15,5.275,0.21086632595977475
349.4,5.275,0.21073554042947112
350.65,5.275,0.21060711330840398
351.9,5.275,0.2104810448579291
353.15,5.275,0.21035733531326664
354.4,5.275,0.21023598521019599
355.65,5.275,0.21011699456178495
356.9,5.275,0.2100003638515417
358.15,5.275,0.2098860931056018
359.4,5.275,0.20977418274213452
360.65,5.275,0.20966463294408894
361.9,5.275,0.20955744399895634
363.15,5.275,0.2094526160112791
333.15,5.5625,0.23555344431842867
334.4,5.5625,0.23537435616248903
335.65,5.5625,0.23519766214312124
336.9,5.5625,0.2350233626392912
338.15,5.5625,0.2348514582913205
339.4,5.5625,0.23468194941283615
340.65,5.5625,0.23451483657882088
341.9,5.5625,0.23435012028585062
343.15,5.5625,0.23418780093902689
344.4,5.5625,0.23402787890424773
345.65,5.5625,0.2338703547564959
346.9,5.5625,0.23371522878326273
348.15,5.5625,0.23356250141578527
349.4,5.5625,0.23341217315063953
350.65,5.5625,0.2332642442230457
351.9,5.5625,0.23311871503810522
353.15,5.5625,0.23297558594864842
354.4,5.5625,0.23283485743818347
355.65,5.5625,0.2326965296373883
356.9,5.5625,0.23256060293829653
358.15,5.5625,0.23242707758919623
359.4,5.5625,0.232295953982121
360.65,5.5625,0.2321672323000199
361.9,5.5625,0.2320409128826555
363.15,5.5625,0.2319169959913835
333.15,5.8500000000000005,0.25951658433193137
334.4,5.8500000000000005,0.2593160133710453
335.65,5.8500000000000005,0.25911787484842097
336.9,5.8500000000000005,0.25892216912995636
338.15,5.8500000000000005,0.2587288968298377
339.4,5.8500000000000005,0.2585380587190643
340.65,5.8500000000000005,0.25834965495444995
341.9,5.8500000000000005,0.2581636863984685
343.15,5.8500000000000005,0.2579801534039503
344.4,5.8500000000000005,0.2577990563106579
345.65,5.8500000000000005,0.25762039588959085
346.9,5.8500000000000005,0.25744417251971496
348.15,5.8500000000000005,0.25727038652772505
349.4,5.8500000000000005,0.25709903843633275
350.65,5.8500000000000005,0.25693012865063936
351.9,5.8500000000000005,0.25676365766722087
353.15,5.8500000000000005,0.2565996258519755
354.4,5.8500000000000005,0.25643803355773354
355.65,5.8500000000000005,0.2562788812026641
356.9,5.8500000000000005,0.25612216912652985
358.15,5.8500000000000005,0.2559678977082966
359.4,5.8500000000000005,0.2558160672223879
360.65,5.8500000000000005,0.2556666781000409
361.9,5.8500000000000005,0.25551973068101796
363.15,5.8500000000000005,0.25537522520053946
333.15,6.1375,0.2844852433845687
334.4,6.1375,0.28426173269093036
335.65,6.1375,0.2840406904895838
336.9,6.1375,0.28382211727710505
338.15,6.1375,0.28360601388983253
339.4,6.1375,0.2833923807198
340.65,6.1375,0.2831812184465324
341.9,6.1375,0.28297252780182597
343.15,6.1375,0.2827663090209009
344.4,6.1375,0.2825625629270279
345.65,6.1375,0.28236128982076614
346.9,6.1375,0.2821624904600474
348.15,6.1375,0.2819661652107698
349.4,6.1375,0.28177231475245823
350.65,6.1375,0.2815809393334008
351.9,6.1375,0.2813920395939191
353.15,6.1375,0.281205615860708
354.4,6.1375,0.2810216686042078
355.65,6.1375,0.2808401983732657
356.9,6.1375,0.28066120550764406
358.15,6.1375,0.2804846905561902
359.4,6.1375,0.2803106537149209
360.65,6.1375,0.2801390955196155
361.9,6.1375,0.2799700161270875
363.15,6.1375,0.2798034160731162
333.15,6.425000000000002,0.31043549840552703
334.4,6.425000000000002,0.3101875898360261
335.65,6.425000000000002,0.30994218352598396
336.9,6.425000000000002,0.3096992803117391
338.15,6.425000000000002,0.30945888074213873
339.4,6.425000000000002,0.30922098570579243
340.65,6.425000000000002,0.30898559567314066
341.9,6.425000000000002,0.3087527112714372
343.15,6.425000000000002,0.3085223331802072
344.4,6.425000000000002,0.3082944620920435
345.65,6.425000000000002,0.30806909852965747
346.9,6.425000000000002,0.30784624295042196
348.15,6.425000000000002,0.3076258961906754
349.4,6.425000000000002,0.3074080586163157
350.65,6.425000000000002,0.3071927308807326
351.9,6.425000000000002,0.3069799133628918
353.15,6.425000000000002,0.3067696067553862
354.4,6.425000000000002,0.3065618115286562
355.65,6.425000000000002,0.3063565280878032
356.9,6.425000000000002,0.30615375694247104
358.15,6.425000000000002,0.3059534987721848
359.4,6.425000000000002,0.3057557537337578
360.65,6.425000000000002,0.30556052237603726
361.9,6.425000000000002,0.3053678050910569
363.15,6.425000000000002,0.30517760246686715
333.15,6.7125,0.33734329875623553
334.4,6.7125,0.337069536441557
335.65,6.7125,0.33679830829787816
336.9,6.7125,0.3365296148217751
338.15,6.7125,0.3362634568757219
339.4,6.7125,0.3359998352437859
340.65,6.7125,0.3357387505140175
341.9,6.7125,0.33548020337900963
343.15,6.7125,0.33522419479271093
344.4,6.7125,0.33497072516022275
345.65,6.7125,0.334719795108799
346.9,6.7125,0.33447140552704935
348.15,6.7125,0.33422555696382095
349.4,6.7125,0.33398224985035085
350.65,6.7125,0.33374148508831647
351.9,6.7125,0.3335032630697515
353.15,6.7125,0.33326758448724875
354.4,6.7125,0.333034449850452
355.65,6.7125,0.3328038597474118
356.9,6.7125,0.33257581475311077
358.15,6.7125,0.3323503153510572
359.4,6.7125,0.3321273620770304
360.65,6.7125,0.33190695540147075
361.9,6.7125,0.3316890958993611
363.15,6.7125,0.3314737839888705
333.15,7.0,0.3651845032252771
334.4,7.0,0.36488343833964426
335.65,7.0,0.36458493685765536
336.9,7.0,0.36428899973325907
338.15,7.0,0.3639956273323534
339.4,7.0,0.3637048208310394
340.65,7.0,0.3634165809219099
341.9,7.0,0.36313090845437124
343.15,7.0,0.3628478040164738
344.4,7.0,0.36256726852296295
345.65,7.0,0.3622893025618891
346.9,7.0,0.36201390694345525
348.15,7.0,0.361741082438661
349.4,7.0,0.3614708295963533
350.65,7.0,0.36120314908298956
351.9,7.0,0.36093804168263705
353.15,7.0,0.3606755080486853
354.4,7.0,0.3604155486385068
355.65,7.0,0.3601581643276436
356.9,7.0,0.3599033554819936
358.15,7.0,0.3596511229378954
359.4,7.0,0.35940146708738274
360.65,7.0,0.35915438870145505
361.9,7.0,0.3589098880414682
363.15,7.0,0.3586679658653539


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/2dSobolPu239.csv <==
Temperature,Burnup,Pred
333.15,0.1,5.05217262447951
334.4,0.1,5.073542422048945
335.65,0.1,5.094952806814717
336.9,0.1,5.116403633615107
338.15,0.1,5.137895192773499
339.4,0.1,5.159427193966508
340.65,0.1,5.180999927517519
341.9,0.1,5.202613277297132
343.15,0.1,5.224267011046834
344.4,0.1,5.245961477154424
345.65,0.1,5.267696298199667
346.9,0.1,5.289471938699933
348.15,0.1,5.3112881373641585
349.4,0.1,5.333144690966037
350.65,0.1,5.355041773699554
351.9,0.1,5.376979762985059
353.15,0.1,5.398958107208216
354.4,0.1,5.4209772418539615
355.65,0.1,5.4430367895020595
356.9,0.1,5.465136721120189
358.15,0.1,5.4872774141285845
359.4,0.1,5.509458636268619
360.65,0.1,5.531680416572669
361.9,0.1,5.5539427260083585
363.15,0.1,5.576245564575686
333.15,0.3875000000000001,51.699764315227185
334.4,0.3875000000000001,51.71188987077085
335.65,0.3875000000000001,51.72405581028451
336.9,0.3875000000000001,51.73626248215612
338.15,0.3875000000000001,51.74850962509473
339.4,0.3875000000000001,51.76079723910033
340.65,0.3875000000000001,51.77312546933459
341.9,0.3875000000000001,51.78549399644183
343.15,0.3875000000000001,51.79790322687475
344.4,0.3875000000000001,51.81035278321298
345.65,0.3875000000000001,51.82284298481218
346.9,0.3875000000000001,51.83537371554306
348.15,0.3875000000000001,51.84794480121161
349.4,0.3875000000000001,51.860556503108796
350.65,0.3875000000000001,51.873208588975984
351.9,0.3875000000000001,51.885901349136475
353.15,0.3875000000000001,51.89863455133164
354.4,0.3875000000000001,51.91140802136749
355.65,0.3875000000000001,51.924222397955276
356.9,0.3875000000000001,51.93707707141607
358.15,0.3875000000000001,51.949972041749874
359.4,0.3875000000000001,51.962907831538644
360.65,0.3875000000000001,51.97588406336209
361.9,0.3875000000000001,51.98890050496155
363.15,0.3875000000000001,52.00195779504827
333.15,0.675,93.54809197155112
334.4,0.675,93.54948653948733
335.65,0.675,93.5509218107492
336.9,0.675,93.55239746598104
338.15,0.675,93.55391396970018
339.4,0.675,93.55547077029235
340.65,0.675,93.55706801291916
341.9,0.675,93.55870592983928
343.15,0.675,93.56038417266475
344.4,0.675,93.5621031768805
345.65,0.675,93.56386244893696
346.9,0.675,93.56566233722202
348.15,0.675,93.5675030739944
349.4,0.675,93.56938396247813
350.65,0.675,93.57130546719051
351.9,0.675,93.57326753006686
353.15,0.675,93.57526994788088
354.4,0.675,93.57731324321455
355.65,0.675,93.5793969515505
356.9,0.675,93.58152107288882
358.15,0.675,93.58368569432645
359.4,0.675,93.58589093199274
360.65,0.675,93.58813646653203
361.9,0.675,93.59042290762326
363.15,0.675,93.59274941332887
333.15,0.9625,131.10142311400813
334.4,0.9625,131.0907201135661
335.65,0.9625,131.0800575841911
336.9,0.9625,131.06943570007704
338.15,0.9625,131.05885422896534
339.4,0.9625,131.04831372247023
340.65,0.9625,131.03781345478345
341.9,0.9625,131.02735418074562
343.15,0.9625,131.01693505841914
344.4,0.9625,131.0065568136123
345.65,0.9625,130.99621933019571
346.9,0.9625,130.98592240494312
348.15,0.9625,130.97566600882217
349.4,0.9625,130.96545008376822
350.65,0.9625,130.95527509429854
351.9,0.9625,130.94514037266956
353.15,0.9625,130.93504638339851
354.4,0.9625,130.92499324261476
355.65,0.9625,130.91498068902732
356.9,0.9625,130.90500837424824
358.15,0.9625,130.89507705311806
359.4,0.9625,130.88518626111957
360.65,0.9625,130.8753359982527
361.9,0.9625,130.86552638064683
363.15,0.9625,130.85575746636655
333.15,1.2500000000000002,164.83952447403615
334.4,1.2500000000000002,164.81549197638822
335.65,1.2500000000000002,164.7914998917426
336.9,1.2500000000000002,164.76754882977824
338.15,1.2500000000000002,164.7436383550102
339.4,1.2500000000000002,164.71976864163247
340.65,1.2500000000000002,164.69593986383896
341.9,1.2500000000000002,164.67215152808015
343.15,1.2500000000000002,164.64840409887324
344.4,1.2500000000000002,164.62469743105666
345.65,1.2500000000000002,164.60103146656567
346.9,1.2500000000000002,164.57740617636802
348.15,1.2500000000000002,164.55382170562527
349.4,1.2500000000000002,164.53027814143448
350.65,1.2500000000000002,164.506775338634
351.9,1.2500000000000002,164.4833131520621
353.15,1.2500000000000002,164.45989163978354
354.4,1.2500000000000002,164.4365109469599
355.65,1.2500000000000002,164.41317118972057
356.9,1.2500000000000002,164.3898719906452
358.15,1.2500000000000002,164.3666138432834
359.4,1.2500000000000002,164.34339639924724
360.65,1.2500000000000002,164.32021962950438
361.9,1.2500000000000002,164.29708347599015
363.15,1.2500000000000002,164.27398828709252
333.15,1.5375000000000003,195.20833222268624
334.4,1.5375000000000003,195.16988569614037
335.65,1.5375000000000003,195.1314802213081
336.9,1.5375000000000003,195.09311539173677
338.15,1.5375000000000003,195.05479161387902
339.4,1.5375000000000003,195.01650865547623
340.65,1.5375000000000003,194.978266922981
341.9,1.5375000000000003,194.9400656034881
343.15,1.5375000000000003,194.90190568409673
344.4,1.5375000000000003,194.86378643899866
345.65,1.5375000000000003,194.82570795529088
346.9,1.5375000000000003,194.78767061039366
348.15,1.5375000000000003,194.74967411398373
349.4,1.5375000000000003,194.71171878541668
350.65,1.5375000000000003,194.6738041892076
351.9,1.5375000000000003,194.63593061567977
353.15,1.5375000000000003,194.59809791967155
354.4,1.5375000000000003,194.56030613021525
355.65,1.5375000000000003,194.52255504408458
356.9,1.5375000000000003,194.48484547418477
358.15,1.5375000000000003,194.44717654954593
359.4,1.5375000000000003,194.40954856049132
360.65,1.5375000000000003,194.371961507021
361.9,1.5375000000000003,194.3344157375229
363.15,1.5375000000000003,194.29691055522113
333.15,1.825,222.613347638297
334.4,1.825,222.55955909348057
335.65,1.825,222.50581139715143
336.9,1.825,222.45210527511782
338.15,1.825,222.39843976931283
339.4,1.825,222.34481566360938
340.65,1.825,222.29123249349018
341.9,1.825,222.23769037508458
343.15,1.825,222.18418942452186
344.4,1.825,222.1307296998667
345.65,1.825,222.0773109107958
346.9,1.825,222.02393326053547
348.15,1.825,221.97059672005338
349.4,1.825,221.91730146354348
350.65,1.825,221.8640471426179
351.9,1.825,221.81083384437352
353.15,1.825,221.75766206236
354.4,1.825,221.7045310417368
355.65,1.825,221.6514413631504
356.9,1.825,221.598392678213
358.15,1.825,221.54538533531243
359.4,1.825,221.49241913122245
360.65,1.825,221.4394939207814
361.9,1.825,221.3866098491509
363.15,1.825,221.33376735181588
333.15,2.1125000000000003,247.41569361617812
334.4,2.1125000000000003,247.34579613508132
335.65,2.1125000000000003,247.27593985085974
336.9,2.1125000000000003,247.2061247925457
338.15,2.1125000000000003,247.13635087304226
339.4,2.1125000000000003,247.06661838267266
340.65,2.1125000000000003,246.99692703111361
341.9,2.1125000000000003,246.92727670223584
343.15,2.1125000000000003,246.85766823797687
344.4,2.1125000000000003,246.78810082543146
345.65,2.1125000000000003,246.71857426137336
346.9,2.1125000000000003,246.6490895329017
348.15,2.1125000000000003,246.5796460303376
349.4,2.1125000000000003,246.5102437827134
350.65,2.1125000000000003,246.44088276099674
351.9,2.1125000000000003,246.37156299421997
353.15,2.1125000000000003,246.30228459851241
354.4,2.1125000000000003,246.233047748068
355.65,2.1125000000000003,246.16385203643418
356.9,2.1125000000000003,246.0946977249019
358.15,2.1125000000000003,246.0255849005681
359.4,2.1125000000000003,245.9565132150449
360.65,2.1125000000000003,245.8874831038172
361.9,2.1125000000000003,245.81849398623845
363.15,2.1125000000000003,245.74954647198751
333.15,2.4000000000000004,269.93065591019416
334.4,2.4000000000000004,269.84404509778636
335.65,2.4000000000000004,269.7574757435447
336.9,2.4000000000000004,269.67094793456624
338.15,2.4000000000000004,269.584461235366
339.4,2.4000000000000004,269.49801596529966
340.65,2.4000000000000004,269.41161250178743
341.9,2.4000000000000004,269.3252502061181
343.15,2.4000000000000004,269.23892922345334
344.4,2.4000000000000004,269.15265007637504
345.65,2.4000000000000004,269.0664122423012
346.9,2.4000000000000004,268.980215721232
348.15,2.4000000000000004,268.8940610067169
349.4,2.4000000000000004,268.8079474019801
350.65,2.4000000000000004,268.7218755167004
351.9,2.4000000000000004,268.6358448863606
353.15,2.4000000000000004,268.54985609160724
354.4,2.4000000000000004,268.46390849372915
355.65,2.4000000000000004,268.37800261530816
356.9,2.4000000000000004,268.29213834021505
358.15,2.4000000000000004,268.20631546522344
359.4,2.4000000000000004,268.1205341935597
360.65,2.4000000000000004,268.0347943800621
361.9,2.4000000000000004,267.9490959376338
363.15,2.4000000000000004,267.86343938885653
333.15,2.6875000000000004,290.4284436346298
334.4,2.6875000000000004,290.32467686401895
335.65,2.6875000000000004,290.22095172576826
336.9,2.6875000000000004,290.1172678134252
338.15,2.6875000000000004,290.0136255334422
339.4,2.6875000000000004,289.9100246535608
340.65,2.6875000000000004,289.80646587055685
341.9,2.6875000000000004,289.7029481973311
343.15,2.6875000000000004,289.5994723306595
344.4,2.6875000000000004,289.49603815441276
345.65,2.6875000000000004,289.3926452621382
346.9,2.6875000000000004,289.28929423448244
348.15,2.6875000000000004,289.18598443273424
349.4,2.6875000000000004,289.0827167278635
350.65,2.6875000000000004,288.9794905392236
351.9,2.6875000000000004,288.8763058668145
353.15,2.6875000000000004,288.7731631170889
354.4,2.6875000000000004,288.6700618255295
355.65,2.6875000000000004,288.5670021663302
356.9,2.6875000000000004,288.4639841394911
358.15,2.6875000000000004,288.3610080353355
359.4,2.6875000000000004,288.2580732151521
360.65,2.6875000000000004,288.1551804918461
361.9,2.6875000000000004,288.05232945896495
363.15,2.6875000000000004,287.94952017457325
333.15,2.9750000000000005,309.13683782552357
334.4,2.9750000000000005,309.0156282572966
335.65,2.9750000000000005,308.8944600891712
336.9,2.9750000000000005,308.77333372759995
338.15,2.9750000000000005,308.6522487661302
339.4,2.9750000000000005,308.53120601766716
340.65,2.9750000000000005,308.41020449511177
341.9,2.9750000000000005,308.2892447210458
343.15,2.9750000000000005,308.1683269857926
344.4,2.9750000000000005,308.0474504183823
345.65,2.9750000000000005,307.92661565752616
346.9,2.9750000000000005,307.80582287741817
348.15,2.9750000000000005,307.6850715554763
349.4,2.9750000000000005,307.5643622142826
350.65,2.9750000000000005,307.4436945635137
351.9,2.9750000000000005,307.3230683128463
353.15,2.9750000000000005,307.2024842751857
354.4,2.9750000000000005,307.0819419279499
355.65,2.9750000000000005,306.9614412130743
356.9,2.9750000000000005,306.84098265314077
358.15,2.9750000000000005,306.72056537717947
359.4,2.9750000000000005,306.60019019809556
360.65,2.9750000000000005,306.47985665137185
361.9,2.9750000000000005,306.35956508539624
363.15,2.9750000000000005,306.23931532597476
333.15,3.2625000000000006,326.24533223469444
334.4,3.2625000000000006,326.1065416749641
335.65,3.2625000000000006,325.9677924572706
336.9,3.2625000000000006,325.8290851622605
338.15,3.2625000000000006,325.6904198479986
339.4,3.2625000000000006,325.55179599190285
340.65,3.2625000000000006,325.413213652038
341.9,3.2625000000000006,325.27467311872726
343.15,3.2625000000000006,325.13617450809994
344.4,3.2625000000000006,324.99771758789745
345.65,3.2625000000000006,324.8593025323138
346.9,3.2625000000000006,324.7209291090903
348.15,3.2625000000000006,324.5825974343563
349.4,3.2625000000000006,324.4443073919824
350.65,3.2625000000000006,324.3060593884214
351.9,3.2625000000000006,324.1678534236731
353.15,3.2625000000000006,324.0296889751556
354.4,3.2625000000000006,323.8915663331923
355.65,3.2625000000000006,323.75348573004175
356.9,3.2625000000000006,323.6154468753807
358.15,3.2625000000000006,323.4774501175971
359.4,3.2625000000000006,323.3394951663676
360.65,3.2625000000000006,323.2015818474983
361.9,3.2625000000000006,323.06371062550636
363.15,3.2625000000000006,322.92588150039194
333.15,3.5500000000000003,341.9103672199966
334.4,3.5500000000000003,341.75399561069815
335.65,3.5500000000000003,341.59766580795383
336.9,3.5500000000000003,341.44137769563434
338.15,3.5500000000000003,341.28513109954565
339.4,3.5500000000000003,341.1289262519465
340.65,3.5500000000000003,340.9727630947722
341.9,3.5500000000000003,340.8166418022166
343.15,3.5500000000000003,340.6605620258919
344.4,3.5500000000000003,340.50452428838
345.65,3.5500000000000003,340.3485282412929
346.9,3.5500000000000003,340.19257359430736
348.15,3.5500000000000003,340.0366611022639
349.4,3.5500000000000003,339.8807904167746
350.65,3.5500000000000003,339.7249616539687
351.9,3.5500000000000003,339.5691745815877
353.15,3.5500000000000003,339.41342931576077
354.4,3.5500000000000003,339.2577257403587
355.65,3.5500000000000003,339.10206437796336
356.9,3.5500000000000003,338.9464445317989
358.15,3.5500000000000003,338.79086713089976
359.4,3.5500000000000003,338.6353309559082
360.65,3.5500000000000003,338.47983722618204
361.9,3.5500000000000003,338.3243853610747
363.15,3.5500000000000003,338.1689748960689
333.15,3.8375,356.2612354146414
334.4,3.8375,356.08740887221325
335.65,3.8375,355.9136242524685
336.9,3.8375,355.73988114895457
338.15,3.8375,355.56617979393013
339.4,3.8375,355.3925200132012
340.65,3.8375,355.21890203902643
341.9,3.8375,355.04532534882384
343.15,3.8375,354.8717904651754
344.4,3.8375,354.6982972719518
345.65,3.8375,354.52484594334703
346.9,3.8375,354.35143630516706
348.15,3.8375,354.1780682412826
349.4,3.8375,354.0047419839522
350.65,3.8375,353.83145753317604
351.9,3.8375,353.658214888954
353.15,3.8375,353.4850140512861
354.4,3.8375,353.311854729849
355.65,3.8375,353.13873744722474
356.9,3.8375,352.9656619711546
358.15,3.8375,352.7926284177679
359.4,3.8375,352.619636903194
360.65,3.8375,352.44668678872165
361.9,3.8375,352.2737790033853
363.15,3.8375,352.1009129665385
333.15,4.125,369.40626642623636
334.4,4.125,369.2152238867482
335.65,4.125,369.0242227473616
336.9,4.125,368.8332632403352
338.15,4.125,368.64234501728095
339.4,4.125,368.45146848465157
340.65,4.125,368.2606333521237
341.9,4.125,368.0698399100207
343.15,4.125,367.8790879260838
344.4,4.125,367.68837710998986
345.65,4.125,367.497708274644
346.9,4.125,367.30708112972303
348.15,4.125,367.11649555909753
349.4,4.125,366.9259511563149
350.65,4.125,366.73544885040974
351.9,4.125,366.54498846718803
353.15,4.125,366.3545692518092
354.4,4.125,366.1641916107259
355.65,4.125,365.9738562987786
356.9,4.125,365.78356238693294
358.15,4.125,365.59331016551204
359.4,4.125,365.403099460322
360.65,4.125,365.21293050362146
361.9,4.125,365.0228039341216
363.15,4.125,364.8327185324647
333.15,4.4125000000000005,381.4389322775643
334.4,4.4125000000000005,381.2310094708718
335.65,4.4125000000000005,381.0231282384749
336.9,4.4125000000000005,380.81528794166223
338.15,4.4125000000000005,380.6074889288218
339.4,4.4125000000000005,380.39973108382424
340.65,4.4125000000000005,380.19201504538086
341.9,4.4125000000000005,379.984340058651
343.15,4.4125000000000005,379.77670618169947
344.4,4.4125000000000005,379.569113937108
345.65,4.4125000000000005,379.3615629764888
346.9,4.4125000000000005,379.1540537643591
348.15,4.4125000000000005,378.94658560394294
349.4,4.4125000000000005,378.7391590178223
350.65,4.4125000000000005,378.5317736576093
351.9,4.4125000000000005,378.32443004588566
353.15,4.4125000000000005,378.11712771813427
354.4,4.4125000000000005,377.9098668485491
355.65,4.4125000000000005,377.7026475532594
356.9,4.4125000000000005,377.4954701225885
358.15,4.4125000000000005,377.2883336855665
359.4,4.4125000000000005,377.081239345422
360.65,4.4125000000000005,376.87418623118504
361.9,4.4125000000000005,376.66717474930823
363.15,4.4125000000000005,376.4602051320502
333.15,4.7,392.4435625947933
334.4,4.7,392.219177934826
335.65,4.7,391.99483467496015
336.9,4.7,391.77053188616134
338.15,4.7,391.5462702652054
339.4,4.7,391.3220496378984
340.65,4.7,391.09787029456356
341.9,4.7,390.873731712619
343.15,4.7,390.64963441464675
344.4,4.7,390.42557799419404
345.65,4.7,390.20156291577825
346.9,4.7,389.97758877294666
348.15,4.7,389.75365591408735
349.4,4.7,389.5297641650062
350.65,4.7,389.30591369989736
351.9,4.7,389.0821043445667
353.15,4.7,388.85833609901425
354.4,4.7,388.6346090793694
355.65,4.7,388.4109236920847
356.9,4.7,388.1872794726429
358.15,4.7,387.9636761307207
359.4,4.7,387.74011430502935
360.65,4.7,387.51659387943954
361.9,4.7,387.29311462169267
363.15,4.7,387.0696771124352
333.15,4.9875,402.5004243941285
334.4,4.9875,402.26006341756084
335.65,4.9875,402.0197433185128
336.9,4.9875,401.77946374859636
338.15,4.9875,401.5392246497469
339.4,4.9875,401.29902631228776
340.65,4.9875,401.0588690846069
341.9,4.9875,400.81875197960505
343.15,4.9875,400.57867598438145
344.4,4.9875,400.3386405182895
345.65,4.9875,400.0986460458464
346.9,4.9875,399.85869198640574
348.15,4.9875,399.61877921093725
349.4,4.9875,399.37890690653575
350.65,4.9875,399.1390755377185
351.9,4.9875,398.89928487222693
353.15,4.9875,398.6595352584489
354.4,4.9875,398.41982640606113
355.65,4.9875,398.1801587215163
356.9,4.9875,397.94053168223246
358.15,4.9875,397.70094575272685
359.4,4.9875,397.46140064267615
360.65,4.9875,397.2218968165977
361.9,4.9875,396.9824337519095
363.15,4.9875,396.7430120292582
333.15,5.275,411.68998420194134
334.4,5.275,411.434184993964
335.65,5.275,411.1784259667303
336.9,5.275,410.9227073524989
338.15,5.275,410.66702880288193
339.4,5.275,410.4113907823966
340.65,5.275,410.155792768461
341.9,5.275,409.90023481913977
343.15,5.275,409.64471734088556
344.4,5.275,409.389240391763
345.65,5.275,409.13380362338415
346.9,5.275,408.87840726800766
348.15,5.275,408.62305126756877
349.4,5.275,408.3677355059383
350.65,5.275,408.1124601573101
351.9,5.275,407.857225453943
353.15,5.275,407.60203127970743
354.4,5.275,407.3468773442803
355.65,5.275,407.0917638799201
356.9,5.275,406.8366910608209
358.15,5.275,406.5816587708533
359.4,5.275,406.3266670680821
360.65,5.275,406.0717155460546
361.9,5.275,405.8168051338053
363.15,5.275,405.56193519262297
333.15,5.5625,420.0962424758509
334.4,5.5625,419.82558196691093
335.65,5.5625,419.5549611161327
336.9,5.5625,419.2843798654516
338.15,5.5625,419.0138383890616
339.4,5.5625,418.7433365708334
340.65,5.5625,418.4728744688316
341.9,5.5625,418.20245208305624
343.15,5.5625,417.932069645766
344.4,5.5625,417.6617268085728
345.65,5.5625,417.3914239198647
346.9,5.5625,417.121161095771
348.15,5.5625,416.8509378717744
349.4,5.5625,416.5807542478749
350.65,5.5625,416.3106108627838
351.9,5.5625,416.0405074261778
353.15,5.5625,415.77044393805676
354.4,5.5625,415.5004202242269
355.65,5.5625,415.23043692339934
356.9,5.5625,414.96049328073354
358.15,5.5625,414.6905897607468
359.4,5.5625,414.42072636343914
360.65,5.5625,414.1509033210691
361.9,5.5625,413.8811199949255
363.15,5.5625,413.6113770237196
333.15,5.8500000000000005,427.80909474599787
334.4,5.8500000000000005,427.5241756472509
335.65,5.8500000000000005,427.23929562601904
336.9,5.8500000000000005,426.95445485649634
338.15,5.8500000000000005,426.6696530483596
339.4,5.8500000000000005,426.38489060806126
340.65,5.8500000000000005,426.1001670130195
341.9,5.8500000000000005,425.8154828438809
343.15,5.8500000000000005,425.5308374038695
344.4,5.8500000000000005,425.24623156395523
345.65,5.8500000000000005,424.9616649757501
346.9,5.8500000000000005,424.6771375811895
348.15,5.8500000000000005,424.39264961253207
349.4,5.8500000000000005,424.10820072138984
350.65,5.8500000000000005,423.8237911400214
351.9,5.8500000000000005,423.5394209845561
353.15,5.8500000000000005,423.25509025499395
354.4,5.8500000000000005,422.9707990093996
355.65,5.8500000000000005,422.6865468993851
356.9,5.8500000000000005,422.4023345636617
358.15,5.8500000000000005,422.1181614215828
359.4,5.8500000000000005,421.834028053795
360.65,5.8500000000000005,421.549933995781
361.9,5.8500000000000005,421.2658794797995
363.15,5.8500000000000005,420.9818645058504
333.15,6.1375,434.9257293475052
334.4,6.1375,434.6271708604696
335.65,6.1375,434.3286504057855
336.9,6.1375,434.0301687963579
338.15,6.1375,433.7317253354109
339.4,6.1375,433.4333203132678
340.65,6.1375,433.1349536718641
341.9,6.1375,432.83662581765225
343.15,6.1375,432.53833640224434
344.4,6.1375,432.2400854256404
345.65,6.1375,431.9418730620344
346.9,6.1375,431.6436993114263
348.15,6.1375,431.34556423188076
349.4,6.1375,431.04746770726854
350.65,6.1375,430.74940991178346
351.9,6.1375,430.451390787361
353.15,6.1375,430.1534104501305
354.4,6.1375,429.8554687839625
355.65,6.1375,429.5575656146632
356.9,6.1375,429.25970158094367
358.15,6.1375,428.9618761021574
359.4,6.1375,428.66408970088634
360.65,6.1375,428.3663420287425
361.9,6.1375,428.06863331798456
363.15,6.1375,427.7709635686125
333.15,6.425000000000002,441.5511379830199
334.4,6.425000000000002,441.2395654060035
335.65,6.425000000000002,440.9280306871446
336.9,6.425000000000002,440.6165330135378
338.15,6.425000000000002,440.30507354647625
339.4,6.425000000000002,439.9936515891842
340.65,6.425000000000002,439.6822671997262
341.9,6.425000000000002,439.3709207264902
343.15,6.425000000000002,439.05961216947617
344.4,6.425000000000002,438.7483411802963
345.65,6.425000000000002,438.43710793314443
346.9,6.425000000000002,438.1259128344732
348.15,6.425000000000002,437.8147553617007
349.4,6.425000000000002,437.5036358632149
350.65,6.425000000000002,437.19255462933904
351.9,6.425000000000002,436.88151090523263
353.15,6.425000000000002,436.5705052715422
354.4,6.425000000000002,436.2595375540738
355.65,6.425000000000002,435.94860786895674
356.9,6.425000000000002,435.637716390385
358.15,6.425000000000002,435.32686294416453
359.4,6.425000000000002,435.01604747223075
360.65,6.425000000000002,434.705269916519
361.9,6.425000000000002,434.3945307996113
363.15,6.425000000000002,434.0838298892488
333.15,6.7125,447.79783312202045
334.4,6.7125,447.4738720436543
335.65,6.7125,447.149948242799
336.9,6.7125,446.82606090654923
338.15,6.7125,446.5022104994223
339.4,6.7125,446.1783970794828
340.65,6.7125,445.85462041447215
341.9,6.7125,445.530880736649
343.15,6.7125,445.2071778718194
344.4,6.7125,444.8835121103066
345.65,6.7125,444.5598832779166
346.9,6.7125,444.2362913165847
348.15,6.7125,443.91273674889294
349.4,6.7125,443.5892190522594
350.65,6.7125,443.26573851700726
351.9,6.7125,442.9422950850719
353.15,6.7125,442.6188888145181
354.4,6.7125,442.29551970534567
355.65,6.7125,441.97218769949006
356.9,6.7125,441.6488928550159
358.15,6.7125,441.3256354622465
359.4,6.7125,441.00241523085856
360.65,6.7125,440.6792324511754
361.9,6.7125,440.35608712319697
363.15,6.7125,440.0329786662767
333.15,7.0,453.78491165013327
334.4,7.0,453.4491838848455
335.65,7.0,453.1134916551289
336.9,7.0,452.7778357738884
338.15,7.0,452.44221560241294
339.4,7.0,452.10663148909043
340.65,7.0,451.7710834339208
341.9,7.0,451.4355713207749
343.15,7.0,451.10009503352325
344.4,7.0,450.76465503668317
345.65,7.0,450.42925121412543
346.9,7.0,450.09388315939725
348.15,7.0,449.75855151121004
349.4,7.0,449.42325603730507
350.65,7.0,449.0879965634884
351.9,7.0,448.7527733220186
353.15,7.0,448.4175865451544
354.4,7.0,448.08243588450785
355.65,7.0,447.7473216304021
356.9,7.0,447.4122436086433
358.15,7.0,447.07720187729615
359.4,7.0,446.7421968428131
360.65,7.0,446.407228040677
361.9,7.0,446.0722955289525
363.15,7.0,445.7373996560275


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/2dSobolSr90.csv <==
Temperature,Burnup,Pred
333.15,0.1,-0.3866406129970611
334.4,0.1,-0.38575042876136234
335.65,0.1,-0.3872645986030472
336.9,0.1,-0.3861034410339629
338.15,0.1,-0.386447379002946
339.4,0.1,-0.38532788393583195
340.65,0.1,-0.3857336050357171
341.9,0.1,-0.3870173400856819
343.15,0.1,-0.3864343957713825
344.4,0.1,-0.3859881083716149
345.65,0.1,-0.386472254465114
346.9,0.1,-0.3862789547562865
348.15,0.1,-0.3856003619817371
349.4,0.1,-0.3862357609693837
350.65,0.1,-0.38627965725564484
351.9,0.1,-0.38539371937194566
353.15,0.1,-0.38512042590975637
354.4,0.1,-0.3858908010681017
355.65,0.1,-0.38593033924444475
356.9,0.1,-0.385130746711589
358.15,0.1,-0.38557818239091946
359.4,0.1,-0.3862671744872128
360.65,0.1,-0.3855753180797259
361.9,0.1,-0.3843480613141963
363.15,0.1,-0.38549977021890913
333.15,0.3875000000000001,0.7635480588847995
334.4,0.3875000000000001,0.763925635704431
335.65,0.3875000000000001,0.7635709207347948
336.9,0.3875000000000001,0.7630848035709212
338.15,0.3875000000000001,0.7634875231222059
339.4,0.3875000000000001,0.762668666636321
340.65,0.3875000000000001,0.7625944376347955
341.9,0.3875000000000001,0.7624401653600043
343.15,0.3875000000000001,0.7628709356235728
344.4,0.3875000000000001,0.76203079500298
345.65,0.3875000000000001,0.7625420382009798
346.9,0.3875000000000001,0.7621881097379632
348.15,0.3875000000000001,0.7629250432453052
349.4,0.3875000000000001,0.7631562838281267
350.65,0.3875000000000001,0.7621005968641343
351.9,0.3875000000000001,0.7625490527260744
353.15,0.3875000000000001,0.7618747146789564
354.4,0.3875000000000001,0.7619023543574936
355.65,0.3875000000000001,0.7625132402252661
356.9,0.3875000000000001,0.7624220292802754
358.15,0.3875000000000001,0.7615306441182509
359.4,0.3875000000000001,0.7619792503950823
360.65,0.3875000000000001,0.7620260389325817
361.9,0.3875000000000001,0.7621482030943438
363.15,0.3875000000000001,0.7619074220836671
333.15,0.675,1.869793389381066
334.4,0.675,1.8694917371762387
335.65,0.675,1.8691978526022406
336.9,0.675,1.8701247814230735
338.15,0.675,1.86964504417381
339.4,0.675,1.8687175573089005
340.65,0.675,1.8685147821113262
341.9,0.675,1.868962873014969
343.15,0.675,1.868028532399359
344.4,0.675,1.8690438993533176
345.65,0.675,1.8676815943930898
346.9,0.675,1.8680617150198506
348.15,0.675,1.8676377773787096
349.4,0.675,1.8677495753397308
350.65,0.675,1.8668838936190646
351.9,0.675,1.8668225333875392
353.15,0.675,1.8662675264436355
354.4,0.675,1.8662910195652274
355.65,0.675,1.8662967227116534
356.9,0.675,1.865629455922047
358.15,0.675,1.8663925524706044
359.4,0.675,1.8652211700816697
360.65,0.675,1.8651457550697121
361.9,0.675,1.8642108901171996
363.15,0.675,1.8649346589205882
333.15,0.9625,2.937312638572451
334.4,0.9625,2.936689375272426
335.65,0.9625,2.937025837295792
336.9,0.9625,2.9367901154468887
338.15,0.9625,2.9355447482115986
339.4,0.9625,2.9356696033745653
340.65,0.9625,2.935439233137375
341.9,0.9625,2.9352818705230552
343.15,0.9625,2.9338925094314754
344.4,0.9625,2.934907233312819
345.65,0.9625,2.9346141219182975
346.9,0.9625,2.9337930366758354
348.15,0.9625,2.93311604751764
349.4,0.9625,2.9330456165450456
350.65,0.9625,2.932155719652125
351.9,0.9625,2.932187745055435
353.15,0.9625,2.931842364215494
354.4,0.9625,2.931588862702289
355.65,0.9625,2.9310554854855058
356.9,0.9625,2.9305569222755574
358.15,0.9625,2.930818119183268
359.4,0.9625,2.9300925898957866
360.65,0.9625,2.9291569210579707
361.9,0.9625,2.9295192879073992
363.15,0.9625,2.9292107853237277
333.15,1.2500000000000002,3.969264882100945
334.4,1.2500000000000002,3.969062452167561
335.65,1.2500000000000002,3.968477484003315
336.9,1.2500000000000002,3.968025504003521
338.15,1.2500000000000002,3.9670816419704944
339.4,1.2500000000000002,3.9669965219033125
340.65,1.2500000000000002,3.9661688355050644
341.9,1.2500000000000002,3.965626792837735
343.15,1.2500000000000002,3.96535043371712
344.4,1.2500000000000002,3.964916553808053
345.65,1.2500000000000002,3.9640968833907086
346.9,1.2500000000000002,3.963292018231289
348.15,1.2500000000000002,3.9626588726241057
349.4,1.2500000000000002,3.9624935745668095
350.65,1.2500000000000002,3.962277719427916
351.9,1.2500000000000002,3.9622340586143703
353.15,1.2500000000000002,3.9625869773060316
354.4,1.2500000000000002,3.9615543480414654
355.65,1.2500000000000002,3.9605464010652436
356.9,1.2500000000000002,3.9596715126464246
358.15,1.2500000000000002,3.9598272636813787
359.4,1.2500000000000002,3.958841427969108
360.65,1.2500000000000002,3.958549153155052
361.9,1.2500000000000002,3.9581110441147622
363.15,1.2500000000000002,3.956934474309606
333.15,1.5375000000000003,4.96896560220425
334.4,1.5375000000000003,4.967775874657012
335.65,1.5375000000000003,4.9672413817305126
336.9,1.5375000000000003,4.967291016871742
338.15,1.5375000000000003,4.966400853418439
339.4,1.5375000000000003,4.965642648005505
340.65,1.5375000000000003,4.964318538459004
341.9,1.5375000000000003,4.964593877391074
343.15,1.5375000000000003,4.9632034501051585
344.4,1.5375000000000003,4.9630976369235835
345.65,1.5375000000000003,4.961823181034453
346.9,1.5375000000000003,4.961940267052582
348.15,1.5375000000000003,4.961902458335384
349.4,1.5375000000000003,4.961106731164764
350.65,1.5375000000000003,4.9596424443658504
351.9,1.5375000000000003,4.959165634066576
353.15,1.5375000000000003,4.958489065591937
354.4,1.5375000000000003,4.9584325923146055
355.65,1.5375000000000003,4.957922185556563
356.9,1.5375000000000003,4.957853800288478
358.15,1.5375000000000003,4.956807708973167
359.4,1.5375000000000003,4.955593745916079
360.65,1.5375000000000003,4.954861505872076
361.9,1.5375000000000003,4.954299391189773
363.15,1.5375000000000003,4.954189836052009
333.15,1.825,5.93800710828812
334.4,1.825,5.938145395638007
335.65,1.825,5.937172186485332
336.9,1.825,5.9358238863271655
338.15,1.825,5.935762767162833
339.4,1.825,5.935500814246446
340.65,1.825,5.934565877273233
341.9,1.825,5.932995795011812
343.15,1.825,5.932151267365905
344.4,1.825,5.931251570231652
345.65,1.825,5.930690762158825
346.9,1.825,5.929950393495223
348.15,1.825,5.929530361739632
349.4,1.825,5.929599801236559
350.65,1.825,5.927995074870425
351.9,1.825,5.927607972649019
353.15,1.825,5.925283689474344
354.4,1.825,5.925562796046638
355.65,1.825,5.924632998950561
356.9,1.825,5.924214522655988
358.15,1.825,5.922904441785752
359.4,1.825,5.923173046938485
360.65,1.825,5.921453334706862
361.9,1.825,5.9208337273936404
363.15,1.825,5.91949715735847
333.15,2.1125000000000003,6.88198425114566
334.4,2.1125000000000003,6.880893029639601
335.65,2.1125000000000003,6.879741299484599
336.9,2.1125000000000003,6.878787795046101
338.15,2.1125000000000003,6.877996036014727
339.4,2.1125000000000003,6.877185506688878
340.65,2.1125000000000003,6.87600898612896
341.9,2.1125000000000003,6.874468470144111
343.15,2.1125000000000003,6.874670952306728
344.4,2.1125000000000003,6.874041642083379
345.65,2.1125000000000003,6.872346713002671
346.9,2.1125000000000003,6.872054785816611
348.15,2.1125000000000003,6.871460915216215
349.4,2.1125000000000003,6.8702777008404
350.65,2.1125000000000003,6.86854288667664
351.9,2.1125000000000003,6.867695236217152
353.15,2.1125000000000003,6.867430324423817
354.4,2.1125000000000003,6.866502749274722
355.65,2.1125000000000003,6.865994447412717
356.9,2.1125000000000003,6.865299284639631
358.15,2.1125000000000003,6.864604092100136
359.4,2.1125000000000003,6.862612489853748
360.65,2.1125000000000003,6.861846800199437
361.9,2.1125000000000003,6.86239257933248
363.15,2.1125000000000003,6.860077301994202
333.15,2.4000000000000004,7.7998259561760435
334.4,2.4000000000000004,7.7982489702282995
335.65,2.4000000000000004,7.797868709632938
336.9,2.4000000000000004,7.796308136831583
338.15,2.4000000000000004,7.796079697594025
339.4,2.4000000000000004,7.795276457697034
340.65,2.4000000000000004,7.792825158621183
341.9,2.4000000000000004,7.792956138929824
343.15,2.4000000000000004,7.79227440140368
344.4,2.4000000000000004,7.7906260142960955
345.65,2.4000000000000004,7.790669320181938
346.9,2.4000000000000004,7.788706952930214
348.15,2.4000000000000004,7.7882832031084614
349.4,2.4000000000000004,7.7878227178107755
350.65,2.4000000000000004,7.785420632831017
351.9,2.4000000000000004,7.785014915507711
353.15,2.4000000000000004,7.7833890410891575
354.4,2.4000000000000004,7.781972710112486
355.65,2.4000000000000004,7.781899214732244
356.9,2.4000000000000004,7.781439464641498
358.15,2.4000000000000004,7.77876299785883
359.4,2.4000000000000004,7.778057357625526
360.65,2.4000000000000004,7.777345368350942
361.9,2.4000000000000004,7.776647116226401
363.15,2.4000000000000004,7.776094909694968
333.15,2.6875000000000004,8.695188389239902
334.4,2.6875000000000004,8.694702378885182
335.65,2.6875000000000004,8.692960872555314
336.9,2.6875000000000004,8.691999231580619
338.15,2.6875000000000004,8.691296603461815
339.4,2.6875000000000004,8.68926218354638
340.65,2.6875000000000004,8.689314150821891
341.9,2.6875000000000004,8.686601195771551
343.15,2.6875000000000004,8.685315032222098
344.4,2.6875000000000004,8.685301199751075
345.65,2.6875000000000004,8.684299633594744
346.9,2.6875000000000004,8.682685858541326
348.15,2.6875000000000004,8.681345182671942
349.4,2.6875000000000004,8.680237463144872
350.65,2.6875000000000004,8.680256062025162
351.9,2.6875000000000004,8.678563894854577
353.15,2.6875000000000004,8.678222035323682
354.4,2.6875000000000004,8.67665615235105
355.65,2.6875000000000004,8.67469374587797
356.9,2.6875000000000004,8.673293123810849
358.15,2.6875000000000004,8.67310501964974
359.4,2.6875000000000004,8.671576620764439
360.65,2.6875000000000004,8.670378427948526
361.9,2.6875000000000004,8.670013716775497
363.15,2.6875000000000004,8.668258440903474
333.15,2.9750000000000005,9.569848422188553
334.4,2.9750000000000005,9.56831030555007
335.65,2.9750000000000005,9.566375627333151
336.9,2.9750000000000005,9.56594634660989
338.15,2.9750000000000005,9.563671163019267
339.4,2.9750000000000005,9.562882827857043
340.65,2.9750000000000005,9.562141343842852
341.9,2.9750000000000005,9.560903107322844
343.15,2.9750000000000005,9.55985055027463
344.4,2.9750000000000005,9.558908768527413
345.65,2.9750000000000005,9.556493435246168
346.9,2.9750000000000005,9.55529018080631
348.15,2.9750000000000005,9.554940788855282
349.4,2.9750000000000005,9.554144771350531
350.65,2.9750000000000005,9.5505478109479
351.9,2.9750000000000005,9.550285084070978
353.15,2.9750000000000005,9.548472762643435
354.4,2.9750000000000005,9.548937733978335
355.65,2.9750000000000005,9.546096884946024
356.9,2.9750000000000005,9.546560990327988
358.15,2.9750000000000005,9.54456816071343
359.4,2.9750000000000005,9.543228126138953
360.65,2.9750000000000005,9.541503717432878
361.9,2.9750000000000005,9.540399301685568
363.15,2.9750000000000005,9.539045092365969
333.15,3.2625000000000006,10.423519186899222
334.4,3.2625000000000006,10.423091586843519
335.65,3.2625000000000006,10.420445719178064
336.9,3.2625000000000006,10.419652870957298
338.15,3.2625000000000006,10.418280221898636
339.4,3.2625000000000006,10.416232488974998
340.65,3.2625000000000006,10.415358202061867
341.9,3.2625000000000006,10.41455478481044
343.15,3.2625000000000006,10.413812399790782
344.4,3.2625000000000006,10.411846206237866
345.65,3.2625000000000006,10.409054920283312
346.9,3.2625000000000006,10.40902291844712
348.15,3.2625000000000006,10.407947439099303
349.4,3.2625000000000006,10.405835400357242
350.65,3.2625000000000006,10.404172402447246
351.9,3.2625000000000006,10.40282454883874
353.15,3.2625000000000006,10.40155017394029
354.4,3.2625000000000006,10.400702081131023
355.65,3.2625000000000006,10.398627361316853
356.9,3.2625000000000006,10.397691012856836
358.15,3.2625000000000006,10.395627256259965
359.4,3.2625000000000006,10.395390934814001
360.65,3.2625000000000006,10.393140681670756
361.9,3.2625000000000006,10.392160585322502
363.15,3.2625000000000006,10.390465128006209
333.15,3.5500000000000003,11.259553297859583
334.4,3.5500000000000003,11.257323699887959
335.65,3.5500000000000003,11.25665887097912
336.9,3.5500000000000003,11.255930449615098
338.15,3.5500000000000003,11.254235503214044
339.4,3.5500000000000003,11.251227890312066
340.65,3.5500000000000003,11.250662183998049
341.9,3.5500000000000003,11.24840446370206
343.15,3.5500000000000003,11.24679608201037
344.4,3.5500000000000003,11.246566126261175
345.65,3.5500000000000003,11.245152220090636
346.9,3.5500000000000003,11.242655406648552
348.15,3.5500000000000003,11.241343888995491
349.4,3.5500000000000003,11.24033031168183
350.65,3.5500000000000003,11.238044461804389
351.9,3.5500000000000003,11.237457186198814
353.15,3.5500000000000003,11.235368863692766
354.4,3.5500000000000003,11.23340047516907
355.65,3.5500000000000003,11.231869347247683
356.9,3.5500000000000003,11.232012292891646
358.15,3.5500000000000003,11.22961172796956
359.4,3.5500000000000003,11.22803219850215
360.65,3.5500000000000003,11.227527338641005
361.9,3.5500000000000003,11.224260581591334
363.15,3.5500000000000003,11.223171769845004
333.15,3.8375,12.076755276310926
334.4,3.8375,12.07510131476367
335.65,3.8375,12.0735180494587
336.9,3.8375,12.072394168546571
338.15,3.8375,12.070146211303424
339.4,3.8375,12.068932104263311
340.65,3.8375,12.067098164774473
341.9,3.8375,12.065737396303652
343.15,3.8375,12.063851786251043
344.4,3.8375,12.061862618757285
345.65,3.8375,12.060640937708047
346.9,3.8375,12.05864482613223
348.15,3.8375,12.05740179011795
349.4,3.8375,12.055857420883951
350.65,3.8375,12.054916021662951
351.9,3.8375,12.052183917064374
353.15,3.8375,12.051085225774898
354.4,3.8375,12.049639868732022
355.65,3.8375,12.04761288796208
356.9,3.8375,12.045472221540708
358.15,3.8375,12.044156662649993
359.4,3.8375,12.042780026604813
360.65,3.8375,12.041244918912115
361.9,3.8375,12.040150012123165
363.15,3.8375,12.037971077745409
333.15,4.125,12.877375473834118
334.4,4.125,12.87461579405214
335.65,4.125,12.87325832928204
336.9,4.125,12.870783118791644
338.15,4.125,12.869967578876764
339.4,4.125,12.867702895230686
340.65,4.125,12.866897625081709
341.9,4.125,12.864514394273208
343.15,4.125,12.862299109358004
344.4,4.125,12.861549953878242
345.65,4.125,12.860092230248949
346.9,4.125,12.858097718331168
348.15,4.125,12.85600712434647
349.4,4.125,12.854153020816954
350.65,4.125,12.852462304418498
351.9,4.125,12.851492465923668
353.15,4.125,12.848903025047372
354.4,4.125,12.846861067729604
355.65,4.125,12.846366350392636
356.9,4.125,12.84428036726699
358.15,4.125,12.842773106726698
359.4,4.125,12.840133889971003
360.65,4.125,12.83892293168645
361.9,4.125,12.836626442213536
363.15,4.125,12.836171330378114
333.15,4.4125000000000005,13.66100231101304
334.4,4.4125000000000005,13.65836031202904
335.65,4.4125000000000005,13.656716548191051
336.9,4.4125000000000005,13.654576877089074
338.15,4.4125000000000005,13.652720583255585
339.4,4.4125000000000005,13.65188804014125
340.65,4.4125000000000005,13.649388546632917
341.9,4.4125000000000005,13.647411312102598
343.15,4.4125000000000005,13.645726688617616
344.4,4.4125000000000005,13.643672237687484
345.65,4.4125000000000005,13.6425499143525
346.9,4.4125000000000005,13.639928397276192
348.15,4.4125000000000005,13.638290856858763
349.4,4.4125000000000005,13.636555932762523
350.65,4.4125000000000005,13.634780976807498
351.9,4.4125000000000005,13.633105164332287
353.15,4.4125000000000005,13.631738865461802
354.4,4.4125000000000005,13.628534706959075
355.65,4.4125000000000005,13.627687883137344
356.9,4.4125000000000005,13.625826215212808
358.15,4.4125000000000005,13.624373165156765
359.4,4.4125000000000005,13.621381092772415
360.65,4.4125000000000005,13.619855349419907
361.9,4.4125000000000005,13.618946503547727
363.15,4.4125000000000005,13.616439262574799
333.15,4.7,14.428226329311883
334.4,4.7,14.42574651854834
335.65,4.7,14.423523809209051
336.9,4.7,14.422190774686838
338.15,4.7,14.420328774074337
339.4,4.7,14.418018276135658
340.65,4.7,14.41637669563806
341.9,4.7,14.413939987240594
343.15,4.7,14.412971477910279
344.4,4.7,14.409651427108658
345.65,4.7,14.408364961676602
346.9,4.7,14.40583333449075
348.15,4.7,14.404795573910631
349.4,4.7,14.403210372939622
350.65,4.7,14.400986567477592
351.9,4.7,14.399862141080593
353.15,4.7,14.397043232668876
354.4,4.7,14.394897634981628
355.65,4.7,14.392699236119302
356.9,4.7,14.391158478389988
358.15,4.7,14.388935999250752
359.4,4.7,14.387469460180547
360.65,4.7,14.38524116378499
361.9,4.7,14.38357030909746
363.15,4.7,14.380873842552985
333.15,4.9875,15.180511371951946
334.4,4.9875,15.177877804561517
335.65,4.9875,15.176567835038227
336.9,4.9875,15.173365093511004
338.15,4.9875,15.172351077912696
339.4,4.9875,15.169614969616308
340.65,4.9875,15.167041615163807
341.9,4.9875,15.165499221814006
343.15,4.9875,15.163459503714265
344.4,4.9875,15.161999634676725
345.65,4.9875,15.159742825741095
346.9,4.9875,15.157568164170023
348.15,4.9875,15.155790415968514
349.4,4.9875,15.1534203417328
350.65,4.9875,15.151109946459844
351.9,4.9875,15.149897607831322
353.15,4.9875,15.147079025430434
354.4,4.9875,15.14500639753333
355.65,4.9875,15.143959548647839
356.9,4.9875,15.140717058579773
358.15,4.9875,15.139415195120622
359.4,4.9875,15.138507116737546
360.65,4.9875,15.135377237526097
361.9,4.9875,15.13270023952544
363.15,4.9875,15.13128756782968
333.15,5.275,15.917356896238974
334.4,5.275,15.91584940578644
335.65,5.275,15.912987174580293
336.9,5.275,15.910540179268457
338.15,5.275,15.909451129718278
339.4,5.275,15.906819583701212
340.65,5.275,15.90460688055446
341.9,5.275,15.902531669058158
343.15,5.275,15.900338919313958
344.4,5.275,15.898102550053563
345.65,5.275,15.89582514775916
346.9,5.275,15.894423071865459
348.15,5.275,15.891744272927424
349.4,5.275,15.889690432836506
350.65,5.275,15.888183523227326
351.9,5.275,15.885951521931133
353.15,5.275,15.884039360167284
354.4,5.275,15.88047335229574
355.65,5.275,15.87894791301803
356.9,5.275,15.876630165076504
358.15,5.275,15.875247523894163
359.4,5.275,15.873136136997996
360.65,5.275,15.87028930839387
361.9,5.275,15.869025767769118
363.15,5.275,15.866626066075126
333.15,5.5625,16.64028291723904
334.4,5.5625,16.63868302665204
335.65,5.5625,16.637463283257283
336.9,5.5625,16.63434248270567
338.15,5.5625,16.632368809262925
339.4,5.5625,16.62962792362193
340.65,5.5625,16.627834258592582
341.9,5.5625,16.624796803245083
343.15,5.5625,16.622867021709048
344.4,5.5625,16.6214256789714
345.65,5.5625,16.61914188945895
346.9,5.5625,16.61627008492251
348.15,5.5625,16.61513323267701
349.4,5.5625,16.612343523644373
350.65,5.5625,16.610791436207727
351.9,5.5625,16.60856765615039
353.15,5.5625,16.606064496982945
354.4,5.5625,16.603772289838297
355.65,5.5625,16.600638946284786
356.9,5.5625,16.598394174478596
358.15,5.5625,16.596066036672777
359.4,5.5625,16.59432796082064
360.65,5.5625,16.592278650464692
361.9,5.5625,16.590086892734885
363.15,5.5625,16.58771260921837
333.15,5.8500000000000005,17.351026232953174
334.4,5.8500000000000005,17.348891701570917
335.65,5.8500000000000005,17.347177973206364
336.9,5.8500000000000005,17.344603661276263
338.15,5.8500000000000005,17.342717902955677
339.4,5.8500000000000005,17.340306462516907
340.65,5.8500000000000005,17.337466742224404
341.9,5.8500000000000005,17.33600606555011
343.15,5.8500000000000005,17.33328453536893
344.4,5.8500000000000005,17.330273256497833
345.65,5.8500000000000005,17.328171282104584
346.9,5.8500000000000005,17.326615956166478
348.15,5.8500000000000005,17.32396127024625
349.4,5.8500000000000005,17.321748985756816
350.65,5.8500000000000005,17.319366072401845
351.9,5.8500000000000005,17.317173166994344
353.15,5.8500000000000005,17.31495703194292
354.4,5.8500000000000005,17.311950601360227
355.65,5.8500000000000005,17.31034308710643
356.9,5.8500000000000005,17.307380179452583
358.15,5.8500000000000005,17.306132095674233
359.4,5.8500000000000005,17.303624627010542
360.65,5.8500000000000005,17.301106474243213
361.9,5.8500000000000005,17.298693438997795
363.15,5.8500000000000005,17.2966851537716
333.15,6.1375,18.050228675624712
334.4,6.1375,18.04797556189818
335.65,6.1375,18.044991201751206
336.9,6.1375,18.042680785415563
338.15,6.1375,18.039770367179262
339.4,6.1375,18.03840683361931
340.65,6.1375,18.03595574916247
341.9,6.1375,18.032424361434707
343.15,6.1375,18.03174322740742
344.4,6.1375,18.02856670083931
345.65,6.1375,18.02679539300058
346.9,6.1375,18.023990446527325
348.15,6.1375,18.021274495258286
349.4,6.1375,18.01873396747998
350.65,6.1375,18.017292284075864
351.9,6.1375,18.014909644334796
353.15,6.1375,18.012605373042582
354.4,6.1375,18.010387103204703
355.65,6.1375,18.008378205450505
356.9,6.1375,18.0051400584591
358.15,6.1375,18.00240980289738
359.4,6.1375,18.00151047503099
360.65,6.1375,17.998030038149352
361.9,6.1375,17.996321490038586
363.15,6.1375,17.99325428324658
333.15,6.425000000000002,18.73888517208509
334.4,6.425000000000002,18.73560913383895
335.65,6.425000000000002,18.73382315180944
336.9,6.425000000000002,18.73208666978427
338.15,6.425000000000002,18.728952452418255
339.4,6.425000000000002,18.726468099626935
340.65,6.425000000000002,18.723751704574198
341.9,6.425000000000002,18.721370208112162
343.15,6.425000000000002,18.718319306199284
344.4,6.425000000000002,18.7167321115064
345.65,6.425000000000002,18.714204460068654
346.9,6.425000000000002,18.71111060693382
348.15,6.425000000000002,18.709110743834817
349.4,6.425000000000002,18.706719374952012
350.65,6.425000000000002,18.703582839544705
351.9,6.425000000000002,18.701503615286562
353.15,6.425000000000002,18.69966274603501
354.4,6.425000000000002,18.696941350130913
355.65,6.425000000000002,18.695294736080065
356.9,6.425000000000002,18.692061971348192
358.15,6.425000000000002,18.690225240797623
359.4,6.425000000000002,18.686748144620335
360.65,6.425000000000002,18.684565871314327
361.9,6.425000000000002,18.68268830603155
363.15,6.425000000000002,18.680712665447665
333.15,6.7125,19.41789935171232
334.4,6.7125,19.41565136365447
335.65,6.7125,19.412831896638327
336.9,6.7125,19.410106827273037
338.15,6.7125,19.408555872237024
339.4,6.7125,19.405407821837247
340.65,6.7125,19.40306465968166
341.9,6.7125,19.401331651785068
343.15,6.7125,19.39747653855594
344.4,6.7125,19.395249979247417
345.65,6.7125,19.39331053658866
346.9,6.7125,19.390998611773348
348.15,6.7125,19.38776866088706
349.4,6.7125,19.38548005709353
350.65,6.7125,19.382874050150804
351.9,6.7125,19.380281886191625
353.15,6.7125,19.377238111771035
354.4,6.7125,19.37580256520622
355.65,6.7125,19.37262142665285
356.9,6.7125,19.369645781353505
358.15,6.7125,19.368209131807134
359.4,6.7125,19.3654932756517
360.65,6.7125,19.36327333026749
361.9,6.7125,19.36036495288769
363.15,6.7125,19.35786025631547
333.15,7.0,20.09015056102879
334.4,7.0,20.088225271898377
335.65,7.0,20.086062262135417
336.9,7.0,20.08253584697714
338.15,7.0,20.080907832807096
339.4,7.0,20.077824422661386
340.65,7.0,20.07581931993202
341.9,7.0,20.072862130732318
343.15,7.0,20.0702511345728
344.4,7.0,20.0680365464704
345.65,7.0,20.064384561915382
346.9,7.0,20.062362072375272
348.15,7.0,20.060169681913084
349.4,7.0,20.057411162400278
350.65,7.0,20.0541434228465
351.9,7.0,20.052060020039345
353.15,7.0,20.04931665270758
354.4,7.0,20.047206872260833
355.65,7.0,20.04480421534329
356.9,7.0,20.04251144697787
358.15,7.0,20.03982655922897
359.4,7.0,20.03632283284052
360.65,7.0,20.03454962043678
361.9,7.0,20.03229059132331
363.15,7.0,20.0286118972424


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/A.csv <==
/*temperature*/,/*burnup*/
352.3888916015625,1.4674499511718753
337.3888916015625,4.917449951171875
344.8888916015625,6.642449951171875
359.8888916015625,3.1924499511718754
333.6388916015625,2.329949951171875
348.6388916015625,5.779949951171875
356.1388916015625,4.054949951171875
341.1388916015625,0.604949951171875
343.0138916015625,4.486199951171875
358.0138916015625,1.0361999511718751
350.5138916015625,2.7611999511718754
335.5138916015625,6.211199951171875
361.7638916015625,5.348699951171875
346.7638916015625,1.8986999511718752
339.2638916015625,0.173699951171875
354.2638916015625,3.6236999511718753
359.4201416015625,3.7315124511718754
344.4201416015625,0.281512451171875
336.9201416015625,2.0065124511718753
351.9201416015625,5.456512451171875
340.6701416015625,6.319012451171875
355.6701416015625,2.869012451171875
348.1701416015625,1.1440124511718752
333.1701416015625,4.594012451171875
335.0451416015625,0.712762451171875
350.0451416015625,4.162762451171875
357.5451416015625,5.887762451171875
342.5451416015625,2.437762451171875
353.7951416015625,3.3002624511718754
338.7951416015625,6.750262451171875
346.2951416015625,5.025262451171875
361.2951416015625,1.5752624511718751
345.3576416015625,3.0846374511718753
360.3576416015625,6.534637451171875
352.8576416015625,4.8096374511718745
337.8576416015625,1.3596374511718752
356.6076416015625,0.497137451171875
341.6076416015625,3.947137451171875
334.1076416015625,5.672137451171875
349.1076416015625,2.222137451171875
350.9826416015625,6.965887451171875
335.9826416015625,3.515887451171875
343.4826416015625,1.790887451171875
358.4826416015625,5.240887451171875
339.7326416015625,4.378387451171875
354.7326416015625,0.928387451171875
362.2326416015625,2.6533874511718754
347.2326416015625,6.103387451171875
348.8732666015625,2.3838562011718754
333.8732666015625,5.833856201171875
341.3732666015625,4.108856201171875
356.3732666015625,0.658856201171875
337.6232666015625,1.521356201171875
352.6232666015625,4.971356201171875
360.1232666015625,6.696356201171875
345.1232666015625,3.246356201171875
346.9982666015625,5.402606201171875
361.9982666015625,1.9526062011718752
354.4982666015625,0.22760620117187502
339.4982666015625,3.677606201171875
358.2482666015625,4.5401062011718745
343.2482666015625,1.0901062011718752
335.7482666015625,2.8151062011718753
350.7482666015625,6.265106201171875
334.8107666015625,5.186981201171875
349.8107666015625,1.7369812011718753
357.3107666015625,3.4619812011718754
342.3107666015625,6.911981201171875
353.5607666015625,6.049481201171875
338.5607666015625,2.599481201171875
346.0607666015625,0.874481201171875
361.0607666015625,4.324481201171875
362.9357666015625,1.3057312011718751
347.9357666015625,4.755731201171875
340.4357666015625,6.480731201171875
355.4357666015625,3.0307312011718754
344.1857666015625,2.168231201171875
359.1857666015625,5.618231201171875
351.6857666015625,3.8932312011718753
336.6857666015625,0.443231201171875
341.8420166015625,0.335418701171875
356.8420166015625,3.785418701171875
349.3420166015625,5.510418701171875
334.3420166015625,2.060418701171875
360.5920166015625,2.9229187011718754
345.5920166015625,6.372918701171875
338.0920166015625,4.647918701171875
353.0920166015625,1.197918701171875
354.9670166015625,4.216668701171875
339.9670166015625,0.766668701171875
347.4670166015625,2.491668701171875
362.4670166015625,5.941668701171875
336.2170166015625,6.804168701171875
351.2170166015625,3.3541687011718753
358.7170166015625,1.6291687011718752
343.7170166015625,5.0791687011718745
355.9045166015625,6.157293701171875
340.9045166015625,2.707293701171875
333.4045166015625,0.982293701171875
348.4045166015625,4.432293701171875
344.6545166015625,3.5697937011718754
359.6545166015625,0.119793701171875
352.1545166015625,1.8447937011718751
337.1545166015625,5.294793701171875
339.0295166015625,3.138543701171875
354.0295166015625,6.588543701171875
361.5295166015625,4.863543701171875
346.5295166015625,1.4135437011718752
350.2795166015625,0.5510437011718751
335.2795166015625,4.001043701171875
342.7795166015625,5.726043701171875
357.7795166015625,2.2760437011718753
357.8967041015625,0.9553405761718751
342.8967041015625,4.4053405761718745
335.3967041015625,6.130340576171875
350.3967041015625,2.6803405761718753
346.6467041015625,3.542840576171875
361.6467041015625,6.992840576171875
354.1467041015625,5.267840576171875
339.1467041015625,1.8178405761718752
337.2717041015625,3.9740905761718754
352.2717041015625,0.524090576171875
359.7717041015625,2.2490905761718754
344.7717041015625,5.699090576171875
348.5217041015625,6.561590576171875
333.5217041015625,3.111590576171875
341.0217041015625,1.386590576171875
356.0217041015625,4.836590576171875
343.8342041015625,6.777215576171875
358.8342041015625,3.3272155761718754
351.3342041015625,1.6022155761718753
336.3342041015625,5.052215576171875
362.5842041015625,4.189715576171875
347.5842041015625,0.739715576171875
340.0842041015625,2.464715576171875
355.0842041015625,5.914715576171875
353.2092041015625,2.8959655761718754
338.2092041015625,6.345965576171875
345.7092041015625,4.620965576171875
360.7092041015625,1.1709655761718751
334.4592041015625,0.308465576171875
349.4592041015625,3.7584655761718753
356.9592041015625,5.483465576171875
341.9592041015625,2.033465576171875
336.8029541015625,1.925653076171875
351.8029541015625,5.375653076171875
359.3029541015625,3.650653076171875
344.3029541015625,0.200653076171875
355.5529541015625,1.063153076171875
340.5529541015625,4.513153076171875
348.0529541015625,6.238153076171875
363.0529541015625,2.7881530761718754
361.1779541015625,5.806903076171875
346.1779541015625,2.356903076171875
338.6779541015625,0.631903076171875
353.6779541015625,4.081903076171875
342.4279541015625,4.9444030761718745
357.4279541015625,1.4944030761718752
349.9279541015625,3.2194030761718753
334.9279541015625,6.669403076171875
350.8654541015625,4.728778076171875
335.8654541015625,1.2787780761718752
343.3654541015625,3.003778076171875
358.3654541015625,6.453778076171875
339.6154541015625,5.591278076171875
354.6154541015625,2.1412780761718753
362.1154541015625,0.41627807617187507
347.1154541015625,3.8662780761718754
345.2404541015625,1.7100280761718751
360.2404541015625,5.160028076171875
352.7404541015625,6.885028076171875
337.7404541015625,3.4350280761718754
356.4904541015625,2.572528076171875
341.4904541015625,6.022528076171875
333.9904541015625,4.297528076171875
348.9904541015625,0.847528076171875
347.3498291015625,4.027996826171875
362.3498291015625,0.577996826171875
354.8498291015625,2.302996826171875
339.8498291015625,5.752996826171875
358.5998291015625,6.615496826171875
343.5998291015625,3.1654968261718754
336.0998291015625,1.4404968261718751
351.0998291015625,4.890496826171875
349.2248291015625,0.146746826171875
334.2248291015625,3.5967468261718754
341.7248291015625,5.321746826171875
356.7248291015625,1.8717468261718753
337.9748291015625,2.734246826171875
352.9748291015625,6.184246826171875
360.4748291015625,4.459246826171875
345.4748291015625,1.009246826171875
361.4123291015625,3.381121826171875
346.4123291015625,6.831121826171875
338.9123291015625,5.106121826171875
353.9123291015625,1.656121826171875
342.6623291015625,0.793621826171875
357.6623291015625,4.243621826171875
350.1623291015625,5.968621826171875
335.1623291015625,2.5186218261718754
333.2873291015625,6.399871826171875
348.2873291015625,2.9498718261718753
355.7873291015625,1.2248718261718752
340.7873291015625,4.6748718261718745
352.0373291015625,3.812371826171875
337.0373291015625,0.362371826171875
344.5373291015625,2.087371826171875
359.5373291015625,5.537371826171875
354.3810791015625,5.645184326171875
339.3810791015625,2.195184326171875
346.8810791015625,0.470184326171875
361.8810791015625,3.920184326171875
335.6310791015625,4.782684326171875
350.6310791015625,1.332684326171875
358.1310791015625,3.0576843261718754
343.1310791015625,6.507684326171875
341.2560791015625,2.626434326171875
356.2560791015625,6.076434326171875
348.7560791015625,4.351434326171875
333.7560791015625,0.901434326171875
360.0060791015625,1.7639343261718752
345.0060791015625,5.2139343261718745
337.5060791015625,6.938934326171875
352.5060791015625,3.4889343261718753
340.3185791015625,1.117059326171875
355.3185791015625,4.567059326171875
362.8185791015625,6.292059326171875
347.8185791015625,2.842059326171875
351.5685791015625,1.9795593261718751
336.5685791015625,5.429559326171875
344.0685791015625,3.7045593261718754
359.0685791015625,0.25455932617187504
357.1935791015625,4.998309326171875
342.1935791015625,1.5483093261718752
334.6935791015625,3.273309326171875
349.6935791015625,6.723309326171875
345.9435791015625,5.860809326171875
360.9435791015625,2.4108093261718753
353.4435791015625,0.685809326171875
338.4435791015625,4.1358093261718745
340.2087158203125,4.117279052734375
355.2087158203125,0.667279052734375
362.7087158203125,2.3922790527343754
347.7087158203125,5.842279052734375
351.4587158203125,6.704779052734375
336.4587158203125,3.254779052734375
343.9587158203125,1.529779052734375
358.9587158203125,4.979779052734375
357.0837158203125,0.23602905273437502
342.0837158203125,3.686029052734375
334.5837158203125,5.411029052734375
349.5837158203125,1.9610290527343752
345.8337158203125,2.8235290527343753
360.8337158203125,6.273529052734375
353.3337158203125,4.5485290527343745
338.3337158203125,1.0985290527343752
354.2712158203125,3.4704040527343754
339.2712158203125,6.920404052734375
346.7712158203125,5.195404052734375
361.7712158203125,1.7454040527343753
335.5212158203125,0.882904052734375
350.5212158203125,4.332904052734375
358.0212158203125,6.057904052734375
343.0212158203125,2.607904052734375
341.1462158203125,6.489154052734375
356.1462158203125,3.0391540527343754
348.6462158203125,1.3141540527343751
333.6462158203125,4.764154052734375
359.8962158203125,3.9016540527343753
344.8962158203125,0.451654052734375
337.3962158203125,2.176654052734375
352.3962158203125,5.626654052734375
361.3024658203125,5.518841552734375
346.3024658203125,2.068841552734375
338.8024658203125,0.343841552734375
353.8024658203125,3.793841552734375
342.5524658203125,4.656341552734375
357.5524658203125,1.206341552734375
350.0524658203125,2.9313415527343754
335.0524658203125,6.381341552734375
333.1774658203125,2.500091552734375
348.1774658203125,5.950091552734375
355.6774658203125,4.225091552734375
340.6774658203125,0.775091552734375
351.9274658203125,1.6375915527343752
336.9274658203125,5.0875915527343745
344.4274658203125,6.812591552734375
359.4274658203125,3.3625915527343753
347.2399658203125,0.990716552734375
362.2399658203125,4.440716552734375
354.7399658203125,6.165716552734375
339.7399658203125,2.715716552734375
358.4899658203125,1.8532165527343751
343.4899658203125,5.303216552734375
335.9899658203125,3.5782165527343754
350.9899658203125,0.12821655273437502
349.1149658203125,4.871966552734375
334.1149658203125,1.4219665527343752
341.6149658203125,3.146966552734375
356.6149658203125,6.596966552734375
337.8649658203125,5.734466552734375
352.8649658203125,2.2844665527343753
360.3649658203125,0.5594665527343751
345.3649658203125,4.009466552734375
350.7555908203125,0.8289978027343751
335.7555908203125,4.2789978027343745
343.2555908203125,6.003997802734375
358.2555908203125,2.5539978027343753
339.5055908203125,3.416497802734375
354.5055908203125,6.866497802734375
362.0055908203125,5.141497802734375
347.0055908203125,1.6914978027343752
345.1305908203125,3.8477478027343754
360.1305908203125,0.39774780273437504
352.6305908203125,2.1227478027343754
337.6305908203125,5.572747802734375
356.3805908203125,6.435247802734375
341.3805908203125,2.985247802734375
333.8805908203125,1.260247802734375
348.8805908203125,4.710247802734375
336.6930908203125,6.650872802734375
351.6930908203125,3.2008728027343754
359.1930908203125,1.4758728027343753
344.1930908203125,4.925872802734375
355.4430908203125,4.063372802734375
340.4430908203125,0.613372802734375
347.9430908203125,2.338372802734375
362.9430908203125,5.788372802734375
361.0680908203125,2.7696228027343754
346.0680908203125,6.219622802734375
338.5680908203125,4.494622802734375
353.5680908203125,1.0446228027343751
342.3180908203125,0.182122802734375
357.3180908203125,3.6321228027343753
349.8180908203125,5.357122802734375
334.8180908203125,1.9071228027343752
343.7243408203125,2.0149353027343753
358.7243408203125,5.464935302734375
351.2243408203125,3.7399353027343754
336.2243408203125,0.289935302734375
362.4743408203125,1.1524353027343752
347.4743408203125,4.602435302734375
339.9743408203125,6.327435302734375
354.9743408203125,2.877435302734375
353.0993408203125,5.896185302734375
338.0993408203125,2.446185302734375
345.5993408203125,0.721185302734375
360.5993408203125,4.171185302734375
334.3493408203125,5.033685302734375
349.3493408203125,1.5836853027343751
356.8493408203125,3.3086853027343754
341.8493408203125,6.758685302734375
357.7868408203125,4.8180603027343745
342.7868408203125,1.3680603027343752
335.2868408203125,3.0930603027343753
350.2868408203125,6.543060302734375
346.5368408203125,5.680560302734375
361.5368408203125,2.230560302734375
354.0368408203125,0.505560302734375
339.0368408203125,3.955560302734375
337.1618408203125,1.799310302734375
352.1618408203125,5.249310302734375
359.6618408203125,6.974310302734375
344.6618408203125,3.524310302734375
348.4118408203125,2.6618103027343754
333.4118408203125,6.111810302734375
340.9118408203125,4.386810302734375
355.9118408203125,0.936810302734375
356.0290283203125,2.2575134277343754
341.0290283203125,5.707513427734375
333.5290283203125,3.9825134277343754
348.5290283203125,0.532513427734375
344.7790283203125,1.395013427734375
359.7790283203125,4.845013427734375
352.2790283203125,6.570013427734375
337.2790283203125,3.120013427734375
339.1540283203125,5.276263427734375
354.1540283203125,1.8262634277343752
361.6540283203125,0.10126342773437501
346.6540283203125,3.551263427734375
350.4040283203125,4.4137634277343745
335.4040283203125,0.9637634277343751
342.9040283203125,2.6887634277343753
357.9040283203125,6.138763427734375
341.9665283203125,5.060638427734375
356.9665283203125,1.6106384277343753
349.4665283203125,3.3356384277343754
334.4665283203125,6.785638427734375
360.7165283203125,5.923138427734375
345.7165283203125,2.473138427734375
338.2165283203125,0.748138427734375
353.2165283203125,4.198138427734375
355.0915283203125,1.1793884277343751
340.0915283203125,4.629388427734375
347.5915283203125,6.354388427734375
362.5915283203125,2.9043884277343754
336.3415283203125,2.041888427734375
351.3415283203125,5.491888427734375
358.8415283203125,3.7668884277343753
343.8415283203125,0.316888427734375
334.9352783203125,0.42470092773437507
349.9352783203125,3.8747009277343754
357.4352783203125,5.599700927734375
342.4352783203125,2.1497009277343753
353.6852783203125,3.012200927734375
338.6852783203125,6.462200927734375
346.1852783203125,4.737200927734375
361.1852783203125,1.2872009277343752
363.0602783203125,4.305950927734375
348.0602783203125,0.855950927734375
340.5602783203125,2.580950927734375
355.5602783203125,6.030950927734375
344.3102783203125,6.893450927734375
359.3102783203125,3.4434509277343754
351.8102783203125,1.7184509277343751
336.8102783203125,5.168450927734375
348.9977783203125,6.246575927734375
333.9977783203125,2.7965759277343754
341.4977783203125,1.071575927734375
356.4977783203125,4.521575927734375
337.7477783203125,3.659075927734375
352.7477783203125,0.209075927734375
360.2477783203125,1.934075927734375
345.2477783203125,5.384075927734375
347.1227783203125,3.2278259277343753
362.1227783203125,6.677825927734375
354.6227783203125,4.9528259277343745
339.6227783203125,1.5028259277343752
358.3727783203125,0.640325927734375
343.3727783203125,4.090325927734375
335.8727783203125,5.815325927734375
350.8727783203125,2.365325927734375
345.4821533203125,6.084857177734375
360.4821533203125,2.634857177734375
352.9821533203125,0.909857177734375
337.9821533203125,4.359857177734375
356.7321533203125,5.2223571777343745
341.7321533203125,1.7723571777343752
334.2321533203125,3.4973571777343753
349.2321533203125,6.947357177734375
351.1071533203125,2.203607177734375
336.1071533203125,5.653607177734375
343.6071533203125,3.928607177734375
358.6071533203125,0.478607177734375
339.8571533203125,1.341107177734375
354.8571533203125,4.791107177734375
362.3571533203125,6.516107177734375
347.3571533203125,3.0661071777343754
359.5446533203125,1.5567321777343752
344.5446533203125,5.006732177734375
337.0446533203125,6.731732177734375
352.0446533203125,3.281732177734375
340.7946533203125,2.4192321777343753
355.7946533203125,5.869232177734375
348.2946533203125,4.1442321777343745
333.2946533203125,0.694232177734375
335.1696533203125,4.575482177734375
350.1696533203125,1.125482177734375
357.6696533203125,2.850482177734375
342.6696533203125,6.300482177734375
353.9196533203125,5.437982177734375
338.9196533203125,1.9879821777343751
346.4196533203125,0.26298217773437504
361.4196533203125,3.7129821777343754
352.5134033203125,3.6051696777343754
337.5134033203125,0.155169677734375
345.0134033203125,1.8801696777343753
360.0134033203125,5.330169677734375
333.7634033203125,6.192669677734375
348.7634033203125,2.742669677734375
356.2634033203125,1.017669677734375
341.2634033203125,4.467669677734375
343.1384033203125,0.586419677734375
358.1384033203125,4.036419677734375
350.6384033203125,5.761419677734375
335.6384033203125,2.311419677734375
361.8884033203125,3.1739196777343754
346.8884033203125,6.623919677734375
339.3884033203125,4.898919677734375
354.3884033203125,1.4489196777343751
338.4509033203125,2.9582946777343753
353.4509033203125,6.408294677734375
360.9509033203125,4.6832946777343745
345.9509033203125,1.2332946777343752
349.7009033203125,0.370794677734375
334.7009033203125,3.820794677734375
342.2009033203125,5.545794677734375
357.2009033203125,2.095794677734375
359.0759033203125,6.839544677734375
344.0759033203125,3.389544677734375
336.5759033203125,1.664544677734375
351.5759033203125,5.114544677734375
347.8259033203125,4.252044677734375
362.8259033203125,0.802044677734375
355.3259033203125,2.5270446777343754
340.3259033203125,5.977044677734375
355.2673095703125,6.933880615234375
340.2673095703125,3.483880615234375
347.7673095703125,1.7588806152343752
362.7673095703125,5.208880615234375
336.5173095703125,4.3463806152343745
351.5173095703125,0.8963806152343751
359.0173095703125,2.6213806152343753
344.0173095703125,6.071380615234375
342.1423095703125,3.052630615234375
357.1423095703125,6.502630615234375
349.6423095703125,4.777630615234375
334.6423095703125,1.327630615234375
360.8923095703125,0.46513061523437504
345.8923095703125,3.9151306152343754
338.3923095703125,5.640130615234375
353.3923095703125,2.1901306152343754
339.3298095703125,0.680755615234375
354.3298095703125,4.130755615234375
361.8298095703125,5.855755615234375
346.8298095703125,2.405755615234375
350.5798095703125,3.2682556152343754
335.5798095703125,6.718255615234375
343.0798095703125,4.993255615234375
358.0798095703125,1.5432556152343753
356.2048095703125,3.6995056152343753
341.2048095703125,0.249505615234375
333.7048095703125,1.9745056152343752
348.7048095703125,5.424505615234375
344.9548095703125,6.287005615234375
359.9548095703125,2.8370056152343754
352.4548095703125,1.1120056152343751
337.4548095703125,4.562005615234375
346.3610595703125,4.454193115234375
361.3610595703125,1.004193115234375
353.8610595703125,2.7291931152343754
338.8610595703125,6.179193115234375
357.6110595703125,5.316693115234375
342.6110595703125,1.866693115234375
335.1110595703125,0.141693115234375
350.1110595703125,3.591693115234375
348.2360595703125,1.4354431152343752
333.2360595703125,4.8854431152343745
340.7360595703125,6.610443115234375
355.7360595703125,3.1604431152343753
336.9860595703125,2.297943115234375
351.9860595703125,5.747943115234375
359.4860595703125,4.022943115234375
344.4860595703125,0.572943115234375
362.2985595703125,2.0823181152343753
347.2985595703125,5.532318115234375
339.7985595703125,3.8073181152343754
354.7985595703125,0.35731811523437507
343.5485595703125,1.2198181152343752
358.5485595703125,4.669818115234375
351.0485595703125,6.394818115234375
336.0485595703125,2.944818115234375
334.1735595703125,5.963568115234375
349.1735595703125,2.513568115234375
356.6735595703125,0.788568115234375
341.6735595703125,4.238568115234375
352.9235595703125,5.101068115234375
337.9235595703125,1.6510681152343751
345.4235595703125,3.3760681152343754
360.4235595703125,6.826068115234375
335.8141845703125,3.214349365234375
350.8141845703125,6.664349365234375
358.3141845703125,4.939349365234375
343.3141845703125,1.4893493652343752
354.5641845703125,0.626849365234375
339.5641845703125,4.076849365234375
347.0641845703125,5.801849365234375
362.0641845703125,2.3518493652343753
360.1891845703125,6.233099365234375
345.1891845703125,2.783099365234375
337.6891845703125,1.058099365234375
352.6891845703125,4.508099365234375
341.4391845703125,3.6455993652343754
356.4391845703125,0.19559936523437502
348.9391845703125,1.9205993652343751
333.9391845703125,5.370599365234375
351.7516845703125,4.292474365234375
336.7516845703125,0.842474365234375
344.2516845703125,2.567474365234375
359.2516845703125,6.017474365234375
340.5016845703125,6.879974365234375
355.5016845703125,3.4299743652343753
363.0016845703125,1.7049743652343752
348.0016845703125,5.1549743652343745
346.1266845703125,0.411224365234375
361.1266845703125,3.861224365234375
353.6266845703125,5.586224365234375
338.6266845703125,2.136224365234375
357.3766845703125,2.9987243652343754
342.3766845703125,6.448724365234375
334.8766845703125,4.723724365234375
349.8766845703125,1.273724365234375
358.7829345703125,1.3815368652343751
343.7829345703125,4.831536865234375
336.2829345703125,6.556536865234375
351.2829345703125,3.1065368652343754
347.5329345703125,2.244036865234375
362.5329345703125,5.694036865234375
355.0329345703125,3.9690368652343753
340.0329345703125,0.519036865234375
338.1579345703125,5.262786865234375
353.1579345703125,1.8127868652343753
360.6579345703125,3.5377868652343754
345.6579345703125,6.987786865234375
349.4079345703125,6.125286865234375
334.4079345703125,2.675286865234375
341.9079345703125,0.950286865234375
356.9079345703125,4.400286865234375
342.8454345703125,5.478411865234375
357.8454345703125,2.028411865234375
350.3454345703125,0.303411865234375
335.3454345703125,3.753411865234375
361.5954345703125,4.6159118652343745
346.5954345703125,1.1659118652343752
339.0954345703125,2.8909118652343753
354.0954345703125,6.340911865234375
352.2204345703125,2.4596618652343754
337.2204345703125,5.909661865234375
344.7204345703125,4.184661865234375
359.7204345703125,0.734661865234375
333.4704345703125,1.597161865234375
348.4704345703125,5.047161865234375
355.9704345703125,6.772161865234375
340.9704345703125,3.322161865234375
341.0876220703125,1.6241149902343752


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/Eu1542dComplement.csv <==
Temperature,Burnup,Yts
361.9982666015625,1.9526062011718752,0.029414599200000006
358.4826416015625,5.240887451171875,0.20733362399999997
338.8610595703125,6.179193115234375,0.28689924
342.5524658203125,4.656341552734375,0.166001328
351.2829345703125,3.1065368652343754,0.074515872
362.7087158203125,2.392279052734376,0.044114990400000005
348.0602783203125,0.855950927734375,0.0054147264
348.8732666015625,2.383856201171876,0.043908331200000005
349.4079345703125,6.125286865234375,0.28050612
353.6852783203125,3.012200927734375,0.070027008
333.2873291015625,6.399871826171875,0.30825554400000005
347.7087158203125,5.842279052734375,0.256573416
353.4509033203125,6.408294677734375,0.304851048
341.4977783203125,1.071575927734375,0.008676220799999999
342.8967041015625,4.4053405761718745,0.148862112
338.8024658203125,0.343841552734375,0.00073780344
339.8498291015625,5.752996826171875,0.250472592
336.5759033203125,1.664544677734375,0.021396523200000003
362.1227783203125,6.677825927734375,0.328316352
358.5998291015625,6.615496826171875,0.32292825599999997
360.3649658203125,0.5594665527343751,0.00218757336
343.7170166015625,5.0791687011718745,0.19635223200000002
354.4982666015625,0.22760620117187505,0.00027891878399999997
356.9079345703125,4.400286865234375,0.147915
346.6467041015625,3.542840576171875,0.096864432
353.9123291015625,1.656121826171875,0.0211562568
362.4743408203125,1.1524353027343752,0.0100466832
333.4704345703125,1.597161865234375,0.0196778592
334.6423095703125,1.327630615234375,0.013471653599999998
341.9592041015625,2.033465576171875,0.032047816800000004
344.0685791015625,3.704559326171875,0.10627536
359.5446533203125,1.5567321777343752,0.018638817600000003
338.5607666015625,2.599481201171875,0.05240671200000001
339.0954345703125,2.8909118652343757,0.0649686
340.5016845703125,6.879974365234375,0.351834096
335.3454345703125,3.753411865234375,0.10914496800000001
339.2638916015625,0.173699951171875,0.000143026224
351.1071533203125,2.203607177734375,0.037549776
335.5212158203125,0.882904052734375,0.0057906984
343.4899658203125,5.303216552734375,0.21378648
350.6310791015625,1.332684326171875,0.013541102400000001
357.1935791015625,4.998309326171875,0.189528648
357.7795166015625,2.2760437011718757,0.039945645599999996
343.8342041015625,6.777215576171875,0.341802552
358.7243408203125,5.464935302734375,0.224206536
336.7516845703125,0.842474365234375,0.0052437264
356.4977783203125,4.521575927734375,0.15555756
337.2790283203125,3.120013427734375,0.075626688
340.0915283203125,4.629388427734375,0.16442904
341.7248291015625,5.321746826171875,0.215248416
334.3420166015625,2.060418701171875,0.0329596344
356.2560791015625,6.076434326171875,0.27578606399999994
357.3766845703125,2.998724365234376,0.069545472
343.4826416015625,1.790887451171875,0.0247753008
340.7360595703125,6.610443115234375,0.325686144
352.9748291015625,6.184246826171875,0.28547241599999995
357.4352783203125,5.599700927734375,0.23527000800000003
353.5680908203125,1.0446228027343751,0.008195414400000002
342.6696533203125,6.300482177734375,0.29689339200000003
338.9196533203125,1.9879821777343751,0.030637180800000004
361.3610595703125,1.004193115234375,0.0075663168
350.5798095703125,3.268255615234376,0.08250225600000001
348.4118408203125,2.661810302734376,0.0547884
340.9045166015625,2.707293701171875,0.056807568
354.1467041015625,5.267840576171875,0.20912843999999997
343.1310791015625,6.507684326171875,0.315379176
351.7516845703125,4.292474365234375,0.141083208
334.1735595703125,5.963568115234375,0.268617288
361.7638916015625,5.348699951171875,0.215598624
340.7946533203125,2.4192321777343757,0.0454546272
339.7399658203125,2.715716552734375,0.057168264
355.9045166015625,6.157293701171875,0.282658896
359.7204345703125,0.734661865234375,0.0039392472
355.9704345703125,6.772161865234375,0.33787958399999996
340.2087158203125,4.117279052734375,0.13113556799999998
333.7560791015625,0.901434326171875,0.0060542208
335.3967041015625,6.130340576171875,0.2837574
346.8884033203125,6.623919677734375,0.325507848
333.9391845703125,5.370599365234375,0.22004644800000003
361.4196533203125,3.712982177734376,0.105853104
354.8571533203125,4.791107177734375,0.174213888
362.5842041015625,4.189715576171875,0.134147904
333.7048095703125,1.9745056152343752,0.030349490399999998
347.0055908203125,1.6914978027343752,0.0220622376
349.3493408203125,1.5836853027343751,0.019275576000000003
334.9352783203125,0.4247009277343751,0.0011929552799999998
361.5368408203125,2.230560302734375,0.038361
353.8610595703125,2.729193115234376,0.057799368000000004
352.2790283203125,6.570013427734375,0.31964186399999994
357.1423095703125,6.502630615234375,0.313964208
333.8805908203125,1.260247802734375,0.0121466088
360.9435791015625,2.4108093261718757,0.0448354704
336.1071533203125,5.653607177734375,0.24277075200000003
359.7717041015625,2.249090576171876,0.039147600000000005
361.8298095703125,5.855755615234375,0.255976968
349.5837158203125,1.9610290527343752,0.029676115200000002
352.0446533203125,3.281732177734375,0.083015712
344.5373291015625,2.087371826171875,0.0337236168
362.1154541015625,0.4162780761718751,0.00114354768
341.8493408203125,6.758685302734375,0.339449136
338.0920166015625,4.647918701171875,0.165757368
352.0373291015625,3.812371826171875,0.11160645599999999
352.3888916015625,1.4674499511718753,0.016533511199999996
347.8259033203125,4.252044677734375,0.138613512
354.6227783203125,4.952825927734375,0.185618904
359.4860595703125,4.022943115234375,0.12396496800000001
349.8180908203125,5.357122802734375,0.21731956800000002
351.9274658203125,1.6375915527343752,0.020639928000000002
334.5837158203125,5.411029052734375,0.223015008
352.1618408203125,5.249310302734375,0.209081472
357.2009033203125,2.095794677734375,0.033923435999999994
339.3810791015625,2.195184326171875,0.037538239200000004
358.3727783203125,0.640325927734375,0.00293114976
340.4430908203125,0.613372802734375,0.00267390192
360.4748291015625,4.459246826171875,0.151557528
334.9279541015625,6.669403076171875,0.333743664
341.6735595703125,4.238568115234375,0.13804396800000002
344.0173095703125,6.071380615234375,0.276806136
355.5602783203125,6.030950927734375,0.271825248
343.8415283203125,0.316888427734375,0.0006111129600000001
348.5217041015625,6.561590576171875,0.320609496
341.2048095703125,0.249505615234375,0.00034854360000000003
350.6384033203125,5.761419677734375,0.24956743199999998
360.4821533203125,2.634857177734375,0.05350612799999999
346.4196533203125,0.26298217773437504,0.00039519969600000003
360.8923095703125,0.465130615234375,0.00146137512
336.5173095703125,4.346380615234375,0.145423416
357.3107666015625,3.461981201171876,0.09220000800000001
352.9235595703125,5.101068115234375,0.197276088
351.0998291015625,4.890496826171875,0.18206073600000003
346.7638916015625,1.8986999511718752,0.0278583624
348.4704345703125,5.047161865234375,0.193474416
352.4548095703125,1.1120056152343751,0.0093622272
344.0759033203125,3.389544677734375,0.08889127200000001
345.4748291015625,1.009246826171875,0.007674616799999999
340.4357666015625,6.480731201171875,0.314061792
337.6232666015625,1.521356201171875,0.0178066176
333.1774658203125,2.500091552734375,0.048629208
352.7477783203125,0.209075927734375,0.00022720336800000003
333.1701416015625,4.594012451171875,0.162599568
362.5329345703125,5.694036865234375,0.24315151200000004
348.5290283203125,0.532513427734375,0.00196960992
358.7829345703125,1.3815368652343751,0.0146155752
338.3337158203125,1.0985290527343752,0.0091328592
354.3884033203125,1.4489196777343751,0.0160602288
336.6930908203125,6.650872802734375,0.330597264
340.5529541015625,4.513153076171875,0.15586718400000002
356.9665283203125,1.6106384277343753,0.0198968304
348.0529541015625,6.238153076171875,0.290354808
339.5641845703125,4.076849365234375,0.128025192
349.4592041015625,3.7584655761718753,0.10887866399999999
359.4274658203125,3.3625915527343757,0.086999784
353.2092041015625,2.8959655761718754,0.06481355999999999
346.3610595703125,4.454193115234375,0.15218088
343.3141845703125,1.4893493652343752,0.0170387136
337.4548095703125,4.562005615234375,0.16025755199999997
355.6701416015625,2.869012451171875,0.063581448
338.4509033203125,2.9582946777343757,0.06819206399999998
346.2951416015625,5.025262451171875,0.19289666400000002
337.5134033203125,0.155169677734375,0.000107569032
336.2829345703125,6.556536865234375,0.32233773600000004
335.1623291015625,2.518621826171876,0.049296792
335.2868408203125,3.0930603027343757,0.074301096
356.1462158203125,3.0391540527343754,0.07108356
349.2321533203125,6.947357177734375,0.357281928
339.1540283203125,5.276263427734375,0.21181838400000003
349.6423095703125,4.777630615234375,0.173873256
344.4860595703125,0.572943115234375,0.00230202936
358.2555908203125,2.5539978027343757,0.05045229600000001


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/Grid.csv <==
/*temperature*/,/*burnup*/
333.15,0.1
333.15,0.38750000000000007
333.15,0.675
333.15,0.9625
333.15,1.2500000000000002
333.15,1.5375000000000003
333.15,1.8250000000000002
333.15,2.1125000000000003
333.15,2.4000000000000004
333.15,2.6875000000000004
333.15,2.9750000000000005
333.15,3.2625000000000006
333.15,3.5500000000000003
333.15,3.8375000000000004
333.15,4.125
333.15,4.4125000000000005
333.15,4.7
333.15,4.9875
333.15,5.275
333.15,5.5625
333.15,5.8500000000000005
333.15,6.1375
333.15,6.425000000000001
333.15,6.7125
333.15,7.0
334.4,0.1
334.4,0.38750000000000007
334.4,0.675
334.4,0.9625
334.4,1.2500000000000002
334.4,1.5375000000000003
334.4,1.8250000000000002
334.4,2.1125000000000003
334.4,2.4000000000000004
334.4,2.6875000000000004
334.4,2.9750000000000005
334.4,3.2625000000000006
334.4,3.5500000000000003
334.4,3.8375000000000004
334.4,4.125
334.4,4.4125000000000005
334.4,4.7
334.4,4.9875
334.4,5.275
334.4,5.5625
334.4,5.8500000000000005
334.4,6.1375
334.4,6.425000000000001
334.4,6.7125
334.4,7.0
335.65,0.1
335.65,0.38750000000000007
335.65,0.675
335.65,0.9625
335.65,1.2500000000000002
335.65,1.5375000000000003
335.65,1.8250000000000002
335.65,2.1125000000000003
335.65,2.4000000000000004
335.65,2.6875000000000004
335.65,2.9750000000000005
335.65,3.2625000000000006
335.65,3.5500000000000003
335.65,3.8375000000000004
335.65,4.125
335.65,4.4125000000000005
335.65,4.7
335.65,4.9875
335.65,5.275
335.65,5.5625
335.65,5.8500000000000005
335.65,6.1375
335.65,6.425000000000001
335.65,6.7125
335.65,7.0
336.9,0.1
336.9,0.38750000000000007
336.9,0.675
336.9,0.9625
336.9,1.2500000000000002
336.9,1.5375000000000003
336.9,1.8250000000000002
336.9,2.1125000000000003
336.9,2.4000000000000004
336.9,2.6875000000000004
336.9,2.9750000000000005
336.9,3.2625000000000006
336.9,3.5500000000000003
336.9,3.8375000000000004
336.9,4.125
336.9,4.4125000000000005
336.9,4.7
336.9,4.9875
336.9,5.275
336.9,5.5625
336.9,5.8500000000000005
336.9,6.1375
336.9,6.425000000000001
336.9,6.7125
336.9,7.0
338.15,0.1
338.15,0.38750000000000007
338.15,0.675
338.15,0.9625
338.15,1.2500000000000002
338.15,1.5375000000000003
338.15,1.8250000000000002
338.15,2.1125000000000003
338.15,2.4000000000000004
338.15,2.6875000000000004
338.15,2.9750000000000005
338.15,3.2625000000000006
338.15,3.5500000000000003
338.15,3.8375000000000004
338.15,4.125
338.15,4.4125000000000005
338.15,4.7
338.15,4.9875
338.15,5.275
338.15,5.5625
338.15,5.8500000000000005
338.15,6.1375
338.15,6.425000000000001
338.15,6.7125
338.15,7.0
339.4,0.1
339.4,0.38750000000000007
339.4,0.675
339.4,0.9625
339.4,1.2500000000000002
339.4,1.5375000000000003
339.4,1.8250000000000002
339.4,2.1125000000000003
339.4,2.4000000000000004
339.4,2.6875000000000004
339.4,2.9750000000000005
339.4,3.2625000000000006
339.4,3.5500000000000003
339.4,3.8375000000000004
339.4,4.125
339.4,4.4125000000000005
339.4,4.7
339.4,4.9875
339.4,5.275
339.4,5.5625
339.4,5.8500000000000005
339.4,6.1375
339.4,6.425000000000001
339.4,6.7125
339.4,7.0
340.65,0.1
340.65,0.38750000000000007
340.65,0.675
340.65,0.9625
340.65,1.2500000000000002
340.65,1.5375000000000003
340.65,1.8250000000000002
340.65,2.1125000000000003
340.65,2.4000000000000004
340.65,2.6875000000000004
340.65,2.9750000000000005
340.65,3.2625000000000006
340.65,3.5500000000000003
340.65,3.8375000000000004
340.65,4.125
340.65,4.4125000000000005
340.65,4.7
340.65,4.9875
340.65,5.275
340.65,5.5625
340.65,5.8500000000000005
340.65,6.1375
340.65,6.425000000000001
340.65,6.7125
340.65,7.0
341.9,0.1
341.9,0.38750000000000007
341.9,0.675
341.9,0.9625
341.9,1.2500000000000002
341.9,1.5375000000000003
341.9,1.8250000000000002
341.9,2.1125000000000003
341.9,2.4000000000000004
341.9,2.6875000000000004
341.9,2.9750000000000005
341.9,3.2625000000000006
341.9,3.5500000000000003
341.9,3.8375000000000004
341.9,4.125
341.9,4.4125000000000005
341.9,4.7
341.9,4.9875
341.9,5.275
341.9,5.5625
341.9,5.8500000000000005
341.9,6.1375
341.9,6.425000000000001
341.9,6.7125
341.9,7.0
343.15,0.1
343.15,0.38750000000000007
343.15,0.675
343.15,0.9625
343.15,1.2500000000000002
343.15,1.5375000000000003
343.15,1.8250000000000002
343.15,2.1125000000000003
343.15,2.4000000000000004
343.15,2.6875000000000004
343.15,2.9750000000000005
343.15,3.2625000000000006
343.15,3.5500000000000003
343.15,3.8375000000000004
343.15,4.125
343.15,4.4125000000000005
343.15,4.7
343.15,4.9875
343.15,5.275
343.15,5.5625
343.15,5.8500000000000005
343.15,6.1375
343.15,6.425000000000001
343.15,6.7125
343.15,7.0
344.4,0.1
344.4,0.38750000000000007
344.4,0.675
344.4,0.9625
344.4,1.2500000000000002
344.4,1.5375000000000003
344.4,1.8250000000000002
344.4,2.1125000000000003
344.4,2.4000000000000004
344.4,2.6875000000000004
344.4,2.9750000000000005
344.4,3.2625000000000006
344.4,3.5500000000000003
344.4,3.8375000000000004
344.4,4.125
344.4,4.4125000000000005
344.4,4.7
344.4,4.9875
344.4,5.275
344.4,5.5625
344.4,5.8500000000000005
344.4,6.1375
344.4,6.425000000000001
344.4,6.7125
344.4,7.0
345.65,0.1
345.65,0.38750000000000007
345.65,0.675
345.65,0.9625
345.65,1.2500000000000002
345.65,1.5375000000000003
345.65,1.8250000000000002
345.65,2.1125000000000003
345.65,2.4000000000000004
345.65,2.6875000000000004
345.65,2.9750000000000005
345.65,3.2625000000000006
345.65,3.5500000000000003
345.65,3.8375000000000004
345.65,4.125
345.65,4.4125000000000005
345.65,4.7
345.65,4.9875
345.65,5.275
345.65,5.5625
345.65,5.8500000000000005
345.65,6.1375
345.65,6.425000000000001
345.65,6.7125
345.65,7.0
346.9,0.1
346.9,0.38750000000000007
346.9,0.675
346.9,0.9625
346.9,1.2500000000000002
346.9,1.5375000000000003
346.9,1.8250000000000002
346.9,2.1125000000000003
346.9,2.4000000000000004
346.9,2.6875000000000004
346.9,2.9750000000000005
346.9,3.2625000000000006
346.9,3.5500000000000003
346.9,3.8375000000000004
346.9,4.125
346.9,4.4125000000000005
346.9,4.7
346.9,4.9875
346.9,5.275
346.9,5.5625
346.9,5.8500000000000005
346.9,6.1375
346.9,6.425000000000001
346.9,6.7125
346.9,7.0
348.15,0.1
348.15,0.38750000000000007
348.15,0.675
348.15,0.9625
348.15,1.2500000000000002
348.15,1.5375000000000003
348.15,1.8250000000000002
348.15,2.1125000000000003
348.15,2.4000000000000004
348.15,2.6875000000000004
348.15,2.9750000000000005
348.15,3.2625000000000006
348.15,3.5500000000000003
348.15,3.8375000000000004
348.15,4.125
348.15,4.4125000000000005
348.15,4.7
348.15,4.9875
348.15,5.275
348.15,5.5625
348.15,5.8500000000000005
348.15,6.1375
348.15,6.425000000000001
348.15,6.7125
348.15,7.0
349.4,0.1
349.4,0.38750000000000007
349.4,0.675
349.4,0.9625
349.4,1.2500000000000002
349.4,1.5375000000000003
349.4,1.8250000000000002
349.4,2.1125000000000003
349.4,2.4000000000000004
349.4,2.6875000000000004
349.4,2.9750000000000005
349.4,3.2625000000000006
349.4,3.5500000000000003
349.4,3.8375000000000004
349.4,4.125
349.4,4.4125000000000005
349.4,4.7
349.4,4.9875
349.4,5.275
349.4,5.5625
349.4,5.8500000000000005
349.4,6.1375
349.4,6.425000000000001
349.4,6.7125
349.4,7.0
350.65,0.1
350.65,0.38750000000000007
350.65,0.675
350.65,0.9625
350.65,1.2500000000000002
350.65,1.5375000000000003
350.65,1.8250000000000002
350.65,2.1125000000000003
350.65,2.4000000000000004
350.65,2.6875000000000004
350.65,2.9750000000000005
350.65,3.2625000000000006
350.65,3.5500000000000003
350.65,3.8375000000000004
350.65,4.125
350.65,4.4125000000000005
350.65,4.7
350.65,4.9875
350.65,5.275
350.65,5.5625
350.65,5.8500000000000005
350.65,6.1375
350.65,6.425000000000001
350.65,6.7125
350.65,7.0
351.9,0.1
351.9,0.38750000000000007
351.9,0.675
351.9,0.9625
351.9,1.2500000000000002
351.9,1.5375000000000003
351.9,1.8250000000000002
351.9,2.1125000000000003
351.9,2.4000000000000004
351.9,2.6875000000000004
351.9,2.9750000000000005
351.9,3.2625000000000006
351.9,3.5500000000000003
351.9,3.8375000000000004
351.9,4.125
351.9,4.4125000000000005
351.9,4.7
351.9,4.9875
351.9,5.275
351.9,5.5625
351.9,5.8500000000000005
351.9,6.1375
351.9,6.425000000000001
351.9,6.7125
351.9,7.0
353.15,0.1
353.15,0.38750000000000007
353.15,0.675
353.15,0.9625
353.15,1.2500000000000002
353.15,1.5375000000000003
353.15,1.8250000000000002
353.15,2.1125000000000003
353.15,2.4000000000000004
353.15,2.6875000000000004
353.15,2.9750000000000005
353.15,3.2625000000000006
353.15,3.5500000000000003
353.15,3.8375000000000004
353.15,4.125
353.15,4.4125000000000005
353.15,4.7
353.15,4.9875
353.15,5.275
353.15,5.5625
353.15,5.8500000000000005
353.15,6.1375
353.15,6.425000000000001
353.15,6.7125
353.15,7.0
354.4,0.1
354.4,0.38750000000000007
354.4,0.675
354.4,0.9625
354.4,1.2500000000000002
354.4,1.5375000000000003
354.4,1.8250000000000002
354.4,2.1125000000000003
354.4,2.4000000000000004
354.4,2.6875000000000004
354.4,2.9750000000000005
354.4,3.2625000000000006
354.4,3.5500000000000003
354.4,3.8375000000000004
354.4,4.125
354.4,4.4125000000000005
354.4,4.7
354.4,4.9875
354.4,5.275
354.4,5.5625
354.4,5.8500000000000005
354.4,6.1375
354.4,6.425000000000001
354.4,6.7125
354.4,7.0
355.65,0.1
355.65,0.38750000000000007
355.65,0.675
355.65,0.9625
355.65,1.2500000000000002
355.65,1.5375000000000003
355.65,1.8250000000000002
355.65,2.1125000000000003
355.65,2.4000000000000004
355.65,2.6875000000000004
355.65,2.9750000000000005
355.65,3.2625000000000006
355.65,3.5500000000000003
355.65,3.8375000000000004
355.65,4.125
355.65,4.4125000000000005
355.65,4.7
355.65,4.9875
355.65,5.275
355.65,5.5625
355.65,5.8500000000000005
355.65,6.1375
355.65,6.425000000000001
355.65,6.7125
355.65,7.0
356.9,0.1
356.9,0.38750000000000007
356.9,0.675
356.9,0.9625
356.9,1.2500000000000002
356.9,1.5375000000000003
356.9,1.8250000000000002
356.9,2.1125000000000003
356.9,2.4000000000000004
356.9,2.6875000000000004
356.9,2.9750000000000005
356.9,3.2625000000000006
356.9,3.5500000000000003
356.9,3.8375000000000004
356.9,4.125
356.9,4.4125000000000005
356.9,4.7
356.9,4.9875
356.9,5.275
356.9,5.5625
356.9,5.8500000000000005
356.9,6.1375
356.9,6.425000000000001
356.9,6.7125
356.9,7.0
358.15,0.1
358.15,0.38750000000000007
358.15,0.675
358.15,0.9625
358.15,1.2500000000000002
358.15,1.5375000000000003
358.15,1.8250000000000002
358.15,2.1125000000000003
358.15,2.4000000000000004
358.15,2.6875000000000004
358.15,2.9750000000000005
358.15,3.2625000000000006
358.15,3.5500000000000003
358.15,3.8375000000000004
358.15,4.125
358.15,4.4125000000000005
358.15,4.7
358.15,4.9875
358.15,5.275
358.15,5.5625
358.15,5.8500000000000005
358.15,6.1375
358.15,6.425000000000001
358.15,6.7125
358.15,7.0
359.4,0.1
359.4,0.38750000000000007
359.4,0.675
359.4,0.9625
359.4,1.2500000000000002
359.4,1.5375000000000003
359.4,1.8250000000000002
359.4,2.1125000000000003
359.4,2.4000000000000004
359.4,2.6875000000000004
359.4,2.9750000000000005
359.4,3.2625000000000006
359.4,3.5500000000000003
359.4,3.8375000000000004
359.4,4.125
359.4,4.4125000000000005
359.4,4.7
359.4,4.9875
359.4,5.275
359.4,5.5625
359.4,5.8500000000000005
359.4,6.1375
359.4,6.425000000000001
359.4,6.7125
359.4,7.0
360.65,0.1
360.65,0.38750000000000007
360.65,0.675
360.65,0.9625
360.65,1.2500000000000002
360.65,1.5375000000000003
360.65,1.8250000000000002
360.65,2.1125000000000003
360.65,2.4000000000000004
360.65,2.6875000000000004
360.65,2.9750000000000005
360.65,3.2625000000000006
360.65,3.5500000000000003
360.65,3.8375000000000004
360.65,4.125
360.65,4.4125000000000005
360.65,4.7
360.65,4.9875
360.65,5.275
360.65,5.5625
360.65,5.8500000000000005
360.65,6.1375
360.65,6.425000000000001
360.65,6.7125
360.65,7.0
361.9,0.1
361.9,0.38750000000000007
361.9,0.675
361.9,0.9625
361.9,1.2500000000000002
361.9,1.5375000000000003
361.9,1.8250000000000002
361.9,2.1125000000000003
361.9,2.4000000000000004
361.9,2.6875000000000004
361.9,2.9750000000000005
361.9,3.2625000000000006
361.9,3.5500000000000003
361.9,3.8375000000000004
361.9,4.125
361.9,4.4125000000000005
361.9,4.7
361.9,4.9875
361.9,5.275
361.9,5.5625
361.9,5.8500000000000005
361.9,6.1375
361.9,6.425000000000001
361.9,6.7125
361.9,7.0
363.15,0.1
363.15,0.38750000000000007
363.15,0.675
363.15,0.9625
363.15,1.2500000000000002
363.15,1.5375000000000003
363.15,1.8250000000000002
363.15,2.1125000000000003
363.15,2.4000000000000004
363.15,2.6875000000000004
363.15,2.9750000000000005
363.15,3.2625000000000006
363.15,3.5500000000000003
363.15,3.8375000000000004
363.15,4.125
363.15,4.4125000000000005
363.15,4.7
363.15,4.9875
363.15,5.275
363.15,5.5625
363.15,5.8500000000000005
363.15,6.1375
363.15,6.425000000000001
363.15,6.7125
363.15,7.0


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/Nd147Raw.csv <==
Temperature,Burnup,Yts
334.4,0.1,0.23379940800000001
334.4,0.3875000000000001,0.62639352
334.4,0.675,0.79369536
334.4,0.9625,0.86308488
334.4,1.2500000000000002,0.8927659199999999
334.4,1.5375000000000003,0.8982515999999999
334.4,1.825,0.9035320800000002
334.4,2.1125000000000003,0.9031946399999999
334.4,2.4000000000000004,0.90029904
334.4,2.6875000000000004,0.8999159999999999
334.4,2.9750000000000005,0.89620416
334.4,3.2625000000000006,0.89514168
334.4,3.5500000000000003,0.8918311199999999
334.4,3.8375,0.88916352
334.4,4.125,0.8885205599999999
334.4,4.4125000000000005,0.8895921600000001
334.4,4.7,0.8871936
334.4,4.9875,0.88395144
334.4,5.275,0.88047216
334.4,5.5625,0.8816486399999999
334.4,5.8500000000000005,0.88206816
334.4,6.1375,0.87983832
334.4,6.425000000000002,0.87649584
334.4,6.7125,0.87649128
334.4,7.0,0.87545616
336.9,0.1,0.233868264
336.9,0.3875000000000001,0.62703648
336.9,0.675,0.7920811199999999
336.9,0.9625,0.8649362399999999
336.9,1.2500000000000002,0.88623144
336.9,1.5375000000000003,0.9015302399999999
336.9,1.825,0.9022644
336.9,2.1125000000000003,0.9007368
336.9,2.4000000000000004,0.9019862399999998
336.9,2.6875000000000004,0.9009191999999999
336.9,2.9750000000000005,0.89644128
336.9,3.2625000000000006,0.8942570399999998
336.9,3.5500000000000003,0.8933541599999999
336.9,3.8375,0.8911106400000001
336.9,4.125,0.8893641599999998
336.9,4.4125000000000005,0.8848953599999999
336.9,4.7,0.8885661600000001
336.9,4.9875,0.88325832
336.9,5.275,0.88426608
336.9,5.5625,0.8803535999999998
336.9,5.8500000000000005,0.8815802399999999
336.9,6.1375,0.8804995200000001
336.9,6.425000000000002,0.87964224
336.9,6.7125,0.8750320799999999
336.9,7.0,0.8760307199999999
340.65,0.1,0.23383223999999997
340.65,0.3875000000000001,0.62721432
340.65,0.675,0.7923
340.65,0.9625,0.86297544
340.65,1.2500000000000002,0.8918539200000001
340.65,1.5375000000000003,0.9000847200000001
340.65,1.825,0.9034773599999999
340.65,2.1125000000000003,0.9022826399999999
340.65,2.4000000000000004,0.9004039200000001
340.65,2.6875000000000004,0.90033096
340.65,2.9750000000000005,0.8980646400000001
340.65,3.2625000000000006,0.8923053599999999
340.65,3.5500000000000003,0.89153016
340.65,3.8375,0.8928525600000001
340.65,4.125,0.89049048
340.65,4.4125000000000005,0.8863910400000001
340.65,4.7,0.8869017599999999
340.65,4.9875,0.8838784800000001
340.65,5.275,0.88278408
340.65,5.5625,0.88116984
340.65,5.8500000000000005,0.8808460799999999
340.65,6.1375,0.8814799200000001
340.65,6.425000000000002,0.8772983999999999
340.65,6.7125,0.8768652
340.65,7.0,0.87649128


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/Pu2392dComplement.csv <==
Temperature,Burnup,Yts
361.9982666015625,1.9526062011718752,232.638432
358.4826416015625,5.240887451171875,405.70092000000005
338.8610595703125,6.179193115234375,434.39928
342.5524658203125,4.656341552734375,389.025
351.2829345703125,3.1065368652343754,315.32171999999997
362.7087158203125,2.392279052734376,266.954256
348.0602783203125,0.855950927734375,117.49113599999998
348.8732666015625,2.383856201171876,267.10428
349.4079345703125,6.125286865234375,430.45168799999993
353.6852783203125,3.012200927734375,309.46804799999995
333.2873291015625,6.399871826171875,441.298104
347.7087158203125,5.842279052734375,424.207224
353.4509033203125,6.408294677734375,435.83431199999995
341.4977783203125,1.071575927734375,144.39057599999998
342.8967041015625,4.4053405761718745,379.064136
338.8024658203125,0.343841552734375,44.6620992
339.8498291015625,5.752996826171875,423.94639200000006
336.5759033203125,1.664544677734375,207.35368799999998
362.1227783203125,6.677825927734375,439.14988800000003
358.5998291015625,6.615496826171875,439.02266399999996
360.3649658203125,0.5594665527343751,77.33303999999998
343.7170166015625,5.0791687011718745,403.35479999999995
354.4982666015625,0.22760620117187505,26.3991168
356.9079345703125,4.400286865234375,377.160792
346.6467041015625,3.542840576171875,339.649776
353.9123291015625,1.656121826171875,206.500056
362.4743408203125,1.1524353027343752,153.366024
333.4704345703125,1.597161865234375,201.031248
334.6423095703125,1.327630615234375,172.939368
341.9592041015625,2.033465576171875,240.500328
344.0685791015625,3.704559326171875,349.61748
359.5446533203125,1.5567321777343752,196.785888
338.5607666015625,2.599481201171875,283.37892
339.0954345703125,2.8909118652343757,303.4224
340.5016845703125,6.879974365234375,449.2512
335.3454345703125,3.753411865234375,352.07759999999996
339.2638916015625,0.173699951171875,17.9918448
351.1071533203125,2.203607177734375,253.61808
335.5212158203125,0.882904052734375,121.011912
343.4899658203125,5.303216552734375,410.96863199999996
350.6310791015625,1.332684326171875,173.302344
357.1935791015625,4.998309326171875,398.4815279999999
357.7795166015625,2.2760437011718757,258.49728000000005
343.8342041015625,6.777215576171875,447.24890400000004
358.7243408203125,5.464935302734375,411.2860080000001
336.7516845703125,0.842474365234375,115.786152
356.4977783203125,4.521575927734375,380.89269600000006
337.2790283203125,3.120013427734375,317.70340799999997
340.0915283203125,4.629388427734375,388.38432
341.7248291015625,5.321746826171875,411.482088
334.3420166015625,2.060418701171875,242.83960800000003
356.2560791015625,6.076434326171875,428.580264
357.3766845703125,2.998724365234376,308.60711999999995
343.4826416015625,1.790887451171875,218.988528
340.7360595703125,6.610443115234375,442.89501600000006
352.9748291015625,6.184246826171875,431.669208
357.4352783203125,5.599700927734375,415.654488
353.5680908203125,1.0446228027343751,140.73984
342.6696533203125,6.300482177734375,435.9432959999999
338.9196533203125,1.9879821777343751,236.63481599999997
361.3610595703125,1.004193115234375,136.10277599999998
350.5798095703125,3.268255615234376,324.775056
348.4118408203125,2.661810302734376,287.10124799999994
340.9045166015625,2.707293701171875,290.816736
354.1467041015625,5.267840576171875,406.112232
343.1310791015625,6.507684326171875,439.79649600000005
351.7516845703125,4.292474365234375,373.32264000000004
334.1735595703125,5.963568115234375,429.85432800000007
361.7638916015625,5.348699951171875,408.68407199999996
340.7946533203125,2.4192321777343757,270.913248
339.7399658203125,2.715716552734375,291.138216
355.9045166015625,6.157293701171875,430.487256
359.7204345703125,0.734661865234375,102.090648
355.9704345703125,6.772161865234375,442.85899200000006
340.2087158203125,4.117279052734375,369.321696
333.7560791015625,0.901434326171875,123.47750400000001
335.3967041015625,6.130340576171875,434.601288
346.8884033203125,6.623919677734375,441.73403999999994
333.9391845703125,5.370599365234375,414.91257599999994
361.4196533203125,3.712982177734376,346.70546399999995
354.8571533203125,4.791107177734375,391.094784
362.5842041015625,4.189715576171875,368.236872
333.7048095703125,1.9745056152343752,236.40727200000003
347.0055908203125,1.6914978027343752,209.550696
349.3493408203125,1.5836853027343751,199.151616
334.9352783203125,0.4247009277343751,57.231648
361.5368408203125,2.230560302734375,254.94321599999998
353.8610595703125,2.729193115234376,292.495728
352.2790283203125,6.570013427734375,438.976608
357.1423095703125,6.502630615234375,438.29352000000006
333.8805908203125,1.260247802734375,166.124448
360.9435791015625,2.4108093261718757,268.619112
336.1071533203125,5.653607177734375,422.09594400000003
359.7717041015625,2.249090576171876,257.35363199999995
361.8298095703125,5.855755615234375,421.299768
349.5837158203125,1.9610290527343752,233.34614399999998
352.0446533203125,3.281732177734375,324.782352
344.5373291015625,2.087371826171875,244.44746400000002
362.1154541015625,0.4162780761718751,56.257176
341.8493408203125,6.758685302734375,446.080632
338.0920166015625,4.647918701171875,389.44908000000004
352.0373291015625,3.812371826171875,351.94764000000004
352.3888916015625,1.4674499511718753,187.77624
347.8259033203125,4.252044677734375,372.17899199999994
354.6227783203125,4.952825927734375,396.176448
359.4860595703125,4.022943115234375,361.185288
349.8180908203125,5.357122802734375,410.7848639999999
351.9274658203125,1.6375915527343752,204.581664
334.5837158203125,5.411029052734375,415.20988800000003
352.1618408203125,5.249310302734375,407.871936
357.2009033203125,2.095794677734375,244.62439199999997
339.3810791015625,2.195184326171875,254.64727199999996
358.3727783203125,0.640325927734375,88.96468800000001
340.4430908203125,0.613372802734375,85.02803999999999
360.4748291015625,4.459246826171875,378.85848
334.9279541015625,6.669403076171875,447.12350399999997
341.6735595703125,4.238568115234375,372.50594400000006
344.0173095703125,6.071380615234375,430.926384
355.5602783203125,6.030950927734375,427.38919200000004
343.8415283203125,0.316888427734375,40.4776152
348.5217041015625,6.561590576171875,441.363768
341.2048095703125,0.249505615234375,29.882181600000003
350.6384033203125,5.761419677734375,421.5551280000001
360.4821533203125,2.634857177734375,284.284992
346.4196533203125,0.26298217773437504,32.0408856
360.8923095703125,0.465130615234375,63.571416
336.5173095703125,4.346380615234375,377.87853599999994
357.3107666015625,3.461981201171876,334.32096
352.9235595703125,5.101068115234375,402.079368
351.0998291015625,4.890496826171875,395.68944
346.7638916015625,1.8986999511718752,228.42179999999996
348.4704345703125,5.047161865234375,401.202024
352.4548095703125,1.1120056152343751,149.15623200000002
344.0759033203125,3.389544677734375,331.919664
345.4748291015625,1.009246826171875,137.107344
340.4357666015625,6.480731201171875,440.779632
337.6232666015625,1.521356201171875,193.30934399999998
333.1774658203125,2.500091552734375,277.259856
352.7477783203125,0.209075927734375,23.536212
333.1701416015625,4.594012451171875,388.70124000000004
362.5329345703125,5.694036865234375,418.11962400000004
348.5290283203125,0.532513427734375,73.511304
358.7829345703125,1.3815368652343751,178.984104
338.3337158203125,1.0985290527343752,147.541536
354.3884033203125,1.4489196777343751,185.317488
336.6930908203125,6.650872802734375,445.35057600000005
340.5529541015625,4.513153076171875,383.09928
356.9665283203125,1.6106384277343753,201.178992
348.0529541015625,6.238153076171875,433.04724
339.5641845703125,4.076849365234375,365.991528
349.4592041015625,3.7584655761718753,350.394048
359.4274658203125,3.3625915527343757,328.930584
353.2092041015625,2.8959655761718754,302.45932799999997
346.3610595703125,4.454193115234375,381.299904
343.3141845703125,1.4893493652343752,190.062624
337.4548095703125,4.562005615234375,387.197808
355.6701416015625,2.869012451171875,300.409152
338.4509033203125,2.9582946777343757,308.701056
346.2951416015625,5.025262451171875,402.472896
337.5134033203125,0.155169677734375,15.241161599999998
336.2829345703125,6.556536865234375,444.5151839999999
335.1623291015625,2.518621826171876,278.270808
335.2868408203125,3.0930603027343757,316.102392
356.1462158203125,3.0391540527343754,310.09915200000006
349.2321533203125,6.947357177734375,448.94659199999995
339.1540283203125,5.276263427734375,410.102232
349.6423095703125,4.777630615234375,392.155896
344.4860595703125,0.572943115234375,79.13287199999999
358.2555908203125,2.5539978027343757,279.520704


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/Sm151Raw.csv <==
Temperature,Burnup,Yts
334.4,0.1,0.03126678
334.4,0.3875000000000001,0.12468727200000002
334.4,0.675,0.175714584
334.4,0.9625,0.206428008
334.4,1.2500000000000002,0.22800091200000003
334.4,1.5375000000000003,0.242702808
334.4,1.825,0.25651367999999997
334.4,2.1125000000000003,0.26787628799999996
334.4,2.4000000000000004,0.27781754399999997
334.4,2.6875000000000004,0.287502072
334.4,2.9750000000000005,0.29577938400000003
334.4,3.2625000000000006,0.30411187199999995
334.4,3.5500000000000003,0.311257848
334.4,3.8375,0.31820136
334.4,4.125,0.32564692800000006
334.4,4.4125000000000005,0.333099792
334.4,4.7,0.33927312
334.4,4.9875,0.34476564
334.4,5.275,0.349679496
334.4,5.5625,0.356392728
334.4,5.8500000000000005,0.362633088
334.4,6.1375,0.36772204799999997
334.4,6.425000000000002,0.37214570399999997
334.4,6.7125,0.37759992
334.4,7.0,0.38280105600000003
336.9,0.1,0.03128419920000001
336.9,0.3875000000000001,0.12492347999999999
336.9,0.675,0.17559146399999997
336.9,0.9625,0.20726613600000002
336.9,1.2500000000000002,0.226758768
336.9,1.5375000000000003,0.24407673600000002
336.9,1.825,0.25677588000000007
336.9,2.1125000000000003,0.26792006399999996
336.9,2.4000000000000004,0.27889872000000004
336.9,2.6875000000000004,0.28860513600000004
336.9,2.9750000000000005,0.296501232
336.9,3.2625000000000006,0.304551456
336.9,3.5500000000000003,0.31263679199999994
336.9,3.8375,0.319648704
336.9,4.125,0.32664374399999996
336.9,4.4125000000000005,0.332252088
336.9,4.7,0.340590504
336.9,4.9875,0.345502992
336.9,5.275,0.352166064
336.9,5.5625,0.356767104
336.9,5.8500000000000005,0.363480336
336.9,6.1375,0.368950056
336.9,6.425000000000002,0.37430486400000007
336.9,6.7125,0.37821369600000004
336.9,7.0,0.384099288
340.65,0.1,0.0312874824
340.65,0.3875000000000001,0.12511591200000002
340.65,0.675,0.176016912
340.65,0.9625,0.20728848
340.65,1.2500000000000002,0.22886913599999997
340.65,1.5375000000000003,0.24451176
340.65,1.825,0.258108768
340.65,2.1125000000000003,0.269309952
340.65,2.4000000000000004,0.279567216
340.65,2.6875000000000004,0.289421832
340.65,2.9750000000000005,0.29808036
340.65,3.2625000000000006,0.304943616
340.65,3.5500000000000003,0.31314432000000003
340.65,3.8375,0.32156435999999994
340.65,4.125,0.328250688
340.65,4.4125000000000005,0.33396756
340.65,4.7,0.34133104799999997
340.65,4.9875,0.347302824
340.65,5.275,0.3530538959999999
340.65,5.5625,0.35865311999999994
340.65,5.8500000000000005,0.364453896
340.65,6.1375,0.37064865599999997
340.65,6.425000000000002,0.374780016
340.65,6.7125,0.380375592
340.65,7.0,0.385984392


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/Sr902dComplement.csv <==
Temperature,Burnup,Yts
361.9982666015625,1.9526062011718752,7.149624
358.4826416015625,5.240887451171875,16.6015464
338.8610595703125,6.179193115234375,18.932162400000003
342.5524658203125,4.656341552734375,15.1014432
351.2829345703125,3.1065368652343754,10.7484216
362.7087158203125,2.392279052734376,8.541062400000001
348.0602783203125,0.855950927734375,3.34167744
348.8732666015625,2.383856201171876,8.521956
349.4079345703125,6.125286865234375,18.778171200000003
353.6852783203125,3.012200927734375,10.465656
333.2873291015625,6.399871826171875,19.492632
347.7087158203125,5.842279052734375,18.111408
353.4509033203125,6.408294677734375,19.4460744
341.4977783203125,1.071575927734375,4.137579839999999
342.8967041015625,4.4053405761718745,14.4161664
338.8024658203125,0.343841552734375,1.39247352
339.8498291015625,5.752996826171875,17.9042472
336.5759033203125,1.664544677734375,6.2024664
362.1227783203125,6.677825927734375,20.067648
358.5998291015625,6.615496826171875,19.930118399999998
360.3649658203125,0.5594665527343751,2.2298400000000003
343.7170166015625,5.0791687011718745,16.2016344
354.4982666015625,0.22760620117187505,0.9291957599999999
356.9079345703125,4.400286865234375,14.4049032
346.6467041015625,3.542840576171875,12.0195672
353.9123291015625,1.656121826171875,6.177751199999999
362.4743408203125,1.1524353027343752,4.41352824
333.4704345703125,1.597161865234375,5.9759256
334.6423095703125,1.327630615234375,5.03538
341.9592041015625,2.033465576171875,7.427191199999999
344.0685791015625,3.704559326171875,12.532384799999999
359.5446533203125,1.5567321777343752,5.838760799999999
338.5607666015625,2.599481201171875,9.2042232
339.0954345703125,2.8909118652343757,10.115128799999999
340.5016845703125,6.879974365234375,20.603448
335.3454345703125,3.753411865234375,12.6391344
339.2638916015625,0.173699951171875,0.7118160000000001
351.1071533203125,2.203607177734375,7.963766400000001
335.5212158203125,0.882904052734375,3.4462564800000006
343.4899658203125,5.303216552734375,16.801320000000004
350.6310791015625,1.332684326171875,5.049333600000001
357.1935791015625,4.998309326171875,15.986721600000001
357.7795166015625,2.2760437011718757,8.1789528
343.8342041015625,6.777215576171875,20.3940528
358.7243408203125,5.464935302734375,17.1222072
336.7516845703125,0.842474365234375,3.2952612
356.4977783203125,4.521575927734375,14.695876800000002
337.2790283203125,3.120013427734375,10.8077016
340.0915283203125,4.629388427734375,15.029076
341.7248291015625,5.321746826171875,16.837435199999998
334.3420166015625,2.060418701171875,7.5099552
356.2560791015625,6.076434326171875,18.682639199999997
357.3766845703125,2.998724365234376,10.430954400000001
343.4826416015625,1.790887451171875,6.6212568
340.7360595703125,6.610443115234375,19.9295712
352.9748291015625,6.184246826171875,18.9457056
357.4352783203125,5.599700927734375,17.4826296
353.5680908203125,1.0446228027343751,4.02731904
342.6696533203125,6.300482177734375,19.205124
338.9196533203125,1.9879821777343751,7.2763919999999995
361.3610595703125,1.004193115234375,3.88525224
350.5798095703125,3.268255615234376,11.227358400000002
348.4118408203125,2.661810302734376,9.392733600000001
340.9045166015625,2.707293701171875,9.543487200000001
354.1467041015625,5.267840576171875,16.630091999999998
343.1310791015625,6.507684326171875,19.667553599999998
351.7516845703125,4.292474365234375,14.1063144
334.1735595703125,5.963568115234375,18.401424
361.7638916015625,5.348699951171875,16.883856
340.7946533203125,2.4192321777343757,8.661218400000001
339.7399658203125,2.715716552734375,9.5580336
355.9045166015625,6.157293701171875,18.873247199999998
359.7204345703125,0.734661865234375,2.90352072
355.9704345703125,6.772161865234375,20.311288800000003
340.2087158203125,4.117279052734375,13.694364
333.7560791015625,0.901434326171875,3.5176979999999998
335.3967041015625,6.130340576171875,18.8404152
346.8884033203125,6.623919677734375,19.9533744
333.9391845703125,5.370599365234375,16.9804824
361.4196533203125,3.712982177734376,12.4947192
354.8571533203125,4.791107177734375,15.4138944
362.5842041015625,4.189715576171875,13.840375199999999
333.7048095703125,1.9745056152343752,7.2550512
347.0055908203125,1.6914978027343752,6.2838168
349.3493408203125,1.5836853027343751,5.918834400000001
334.9352783203125,0.4247009277343751,1.7127679199999999
361.5368408203125,2.230560302734375,8.0353584
353.8610595703125,2.729193115234376,9.6405696
352.2790283203125,6.570013427734375,19.8040344
357.1423095703125,6.502630615234375,19.71972
333.8805908203125,1.260247802734375,4.815086399999999
360.9435791015625,2.4108093261718757,8.606863200000001
336.1071533203125,5.653607177734375,17.670228
359.7717041015625,2.249090576171876,8.1232296
361.8298095703125,5.855755615234375,18.1087632
349.5837158203125,1.9610290527343752,7.1681832
352.0446533203125,3.281732177734375,11.2440024
344.5373291015625,2.087371826171875,7.5887064
362.1154541015625,0.4162780761718751,1.6825898399999997
341.8493408203125,6.758685302734375,20.2956024
338.0920166015625,4.647918701171875,15.082610399999998
352.0373291015625,3.812371826171875,12.7667688
352.3888916015625,1.4674499511718753,5.530139999999999
347.8259033203125,4.252044677734375,13.995506400000002
354.6227783203125,4.952825927734375,15.8212392
359.4860595703125,4.022943115234375,13.368324000000001
349.8180908203125,5.357122802734375,16.9093464
351.9274658203125,1.6375915527343752,6.1096248
334.5837158203125,5.411029052734375,17.0549016
352.1618408203125,5.249310302734375,16.6540776
357.2009033203125,2.095794677734375,7.613148
339.3810791015625,2.195184326171875,7.976260799999999
358.3727783203125,0.640325927734375,2.5423732799999996
340.4430908203125,0.613372802734375,2.44091784
360.4748291015625,4.459246826171875,14.5599432
334.9279541015625,6.669403076171875,20.1557472
341.6735595703125,4.238568115234375,13.962583200000001
344.0173095703125,6.071380615234375,18.686743200000002
355.5602783203125,6.030950927734375,18.5600664
343.8415283203125,0.316888427734375,1.2857923199999999
348.5217041015625,6.561590576171875,19.8681936
341.2048095703125,0.249505615234375,1.020072
350.6384033203125,5.761419677734375,17.902605599999998
360.4821533203125,2.634857177734375,9.2995272
346.4196533203125,0.26298217773437504,1.07356536
360.8923095703125,0.465130615234375,1.8706761600000004
336.5173095703125,4.346380615234375,14.2714776
357.3107666015625,3.461981201171876,11.7762912
352.9235595703125,5.101068115234375,16.2389352
351.0998291015625,4.890496826171875,15.7001256
346.7638916015625,1.8986999511718752,6.975432
348.4704345703125,5.047161865234375,16.106604
352.4548095703125,1.1120056152343751,4.2832900799999996
344.0759033203125,3.389544677734375,11.5802568
345.4748291015625,1.009246826171875,3.91804776
340.4357666015625,6.480731201171875,19.6498608
337.6232666015625,1.521356201171875,5.7147288000000005
333.1774658203125,2.500091552734375,8.915575200000001
352.7477783203125,0.209075927734375,0.85628136
333.1701416015625,4.594012451171875,14.9600832
362.5329345703125,5.694036865234375,17.7586008
348.5290283203125,0.532513427734375,2.1333048
358.7829345703125,1.3815368652343751,5.2347888000000005
338.3337158203125,1.0985290527343752,4.2356472
354.3884033203125,1.4489196777343751,5.4500664
336.6930908203125,6.650872802734375,20.054013599999998
340.5529541015625,4.513153076171875,14.680691999999999
356.9665283203125,1.6106384277343753,5.9972208
348.0529541015625,6.238153076171875,19.0359936
339.5641845703125,4.076849365234375,13.525051200000002
349.4592041015625,3.7584655761718753,12.643375200000001
359.4274658203125,3.3625915527343757,11.489558400000002
353.2092041015625,2.8959655761718754,10.119278399999999
346.3610595703125,4.454193115234375,14.5769064
343.3141845703125,1.4893493652343752,5.6059728
337.4548095703125,4.562005615234375,14.8867584
355.6701416015625,2.869012451171875,10.029993600000001
338.4509033203125,2.9582946777343757,10.3536168
346.2951416015625,5.025262451171875,16.1153592
337.5134033203125,0.155169677734375,0.63738312
336.2829345703125,6.556536865234375,19.879092
335.1623291015625,2.518621826171876,8.9672856
335.2868408203125,3.0930603027343757,10.7204232
356.1462158203125,3.0391540527343754,10.51308
349.2321533203125,6.947357177734375,20.780786399999997
339.1540283203125,5.276263427734375,16.6983096
349.6423095703125,4.777630615234375,15.4195488
344.4860595703125,0.572943115234375,2.28181488
358.2555908203125,2.5539978027343757,9.0710712


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Images/Xe135Raw.csv <==
Temperature,Burnup,Yts
334.4,0.1,0.0081324408
334.4,0.3875000000000001,0.0083234592
334.4,0.675,0.0085014816
334.4,0.9625,0.0086312136
334.4,1.2500000000000002,0.0087565224
334.4,1.5375000000000003,0.008791041599999999
334.4,1.825,0.0088790952
334.4,2.1125000000000003,0.0089265648
334.4,2.4000000000000004,0.008951644799999998
334.4,2.6875000000000004,0.008987851199999999
334.4,2.9750000000000005,0.008987395200000001
334.4,3.2625000000000006,0.009002808000000001
334.4,3.5500000000000003,0.008986528799999999
334.4,3.8375,0.0089723016
334.4,4.125,0.008974672800000002
334.4,4.4125000000000005,0.0089846136
334.4,4.7,0.0089582112
334.4,4.9875,0.0089179464
334.4,5.275,0.008873440799999998
334.4,5.5625,0.0088771344
334.4,5.8500000000000005,0.008861904
334.4,6.1375,0.0088281144
334.4,6.425000000000002,0.0087761304
334.4,6.7125,0.0087570696
334.4,7.0,0.00872328
336.9,0.1,0.0081287928
336.9,0.3875000000000001,0.0083330352
336.9,0.675,0.008485156800000001
336.9,0.9625,0.0086479944
336.9,1.2500000000000002,0.008691588
336.9,1.5375000000000003,0.008828844
336.9,1.825,0.0088679232
336.9,2.1125000000000003,0.0089065464
336.9,2.4000000000000004,0.008966008800000001
336.9,2.6875000000000004,0.0090054528
336.9,2.9750000000000005,0.0089902224
336.9,3.2625000000000006,0.0089925024
336.9,3.5500000000000003,0.009006091199999998
336.9,3.8375,0.0089954664
336.9,4.125,0.008984112
336.9,4.4125000000000005,0.008940792
336.9,4.7,0.0089729856
336.9,4.9875,0.008919542400000001
336.9,5.275,0.008916578399999998
336.9,5.5625,0.0088659168
336.9,5.8500000000000005,0.0088700664
336.9,6.1375,0.008834635200000001
336.9,6.425000000000002,0.008811151199999999
336.9,6.7125,0.0087455784
336.9,7.0,0.0087310776
340.65,0.1,0.0081223176
340.65,0.3875000000000001,0.008333172
340.65,0.675,0.0084855672
340.65,0.9625,0.008631624
340.65,1.2500000000000002,0.0087498648
340.65,1.5375000000000003,0.0088133856
340.65,1.825,0.008886801599999999
340.65,2.1125000000000003,0.008925288
340.65,2.4000000000000004,0.0089582568
340.65,2.6875000000000004,0.0089944176
340.65,2.9750000000000005,0.009011472000000001
340.65,3.2625000000000006,0.0089728032
340.65,3.5500000000000003,0.008986164
340.65,3.8375,0.0090161232
340.65,4.125,0.008995147200000001
340.65,4.4125000000000005,0.008955064799999999
340.65,4.7,0.0089595792
340.65,4.9875,0.0089326296
340.65,5.275,0.008912018399999999
340.65,5.5625,0.008877544800000001
340.65,5.8500000000000005,0.008863728
340.65,6.1375,0.0088524648
340.65,6.425000000000002,0.008787804
340.65,6.7125,0.0087666
340.65,7.0,0.0087471288


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Tables/Checkerboard_all_2space.csv <==
Nuclide,mean_isotope,Spline-RMSE,GPR-RMSE,RatioCubicGPR,SplineRsquared,GPRRsquared,GPRPredictionin1sigma,GPRPredictionin2sigma
$^{85}\mathrm{Rb} $,2.0561483224704005,$3.8\cdot 10^{-3}$,\cellcolor{Gray}$3.4\cdot 10^{-3}$,1.1211265529515628,0.9999881888279909,0.9999906031192158,74.35897435897436,92.62820512820514
$^{90}\mathrm{Sr} $,11.5504532608896,$2.2\cdot 10^{-2}$,\cellcolor{Gray}$1.8\cdot 10^{-2}$,1.1829651935805536,0.9999863699416798,0.99999026011608,75.32051282051282,93.26923076923077
$^{106}\mathrm{Ru} $,4.3397494121088,$1.9\cdot 10^{-2}$,\cellcolor{Gray}$7.7\cdot 10^{-3}$,2.446209584143987,0.9999609193453234,0.9999934690778997,75.96153846153845,91.98717948717949
$^{110}\mathrm{Cd} $,0.11709530187192958,$4.9\cdot 10^{-4}$,\cellcolor{Gray}$3.4\cdot 10^{-4}$,1.4394791125045983,0.99998438557454,0.999992464444481,85.8974358974359,95.51282051282051
$^{135}\mathrm{Cs} $,2.5784273234688,$5.2\cdot 10^{-3}$,\cellcolor{Gray}$4.3\cdot 10^{-3}$,1.1933897640017563,0.999988553840688,0.999991962977774,75.32051282051282,92.3076923076923
$^{137}\mathrm{Cs} $,24.476815362432,$4.2\cdot 10^{-2}$,\cellcolor{Gray}$4.1\cdot 10^{-2}$,1.020110899092746,0.999991326295104,0.9999916649181917,77.24358974358975,91.98717948717949
$^{137}\mathrm{Ba} $,0.16981773525987842,$3.4\cdot 10^{-4}$,\cellcolor{Gray}$3.3\cdot 10^{-4}$,1.0249659311808448,0.9999947995551152,0.9999950498126301,99.35897435897436,99.67948717948718
$^{143}\mathrm{Nd} $,16.524794392354558,$2.1\cdot 10^{-1}$,\cellcolor{Gray}$2.8\cdot 10^{-2}$,7.694393634550361,0.9995112350419185,0.9999917443502258,74.35897435897436,93.58974358974359
$^{147}\mathrm{Nd} $,0.847539624768,$6.6\cdot 10^{-2}$,\cellcolor{Gray}$1.2\cdot 10^{-3}$,51.31211298199768,0.7585941732184005,0.9999083129603358,64.74358974358975,92.3076923076923
$^{148}\mathrm{Nd} $,7.563249000537599,$1.3\cdot 10^{-2}$,\cellcolor{Gray}$1.2\cdot 10^{-2}$,1.0255750270910828,0.9999911449481781,0.9999915810829059,71.47435897435898,89.42307692307693
$^{147}\mathrm{Sm} $,0.4961471924369127,$1.1\cdot 10^{-3}$,\cellcolor{Gray}$9.9\cdot 10^{-4}$,1.1181489128147493,0.9999937049545683,0.9999949649988156,77.88461538461539,91.66666666666666
$^{151}\mathrm{Sm} $,0.29347478954879996,$1.3\cdot 10^{-2}$,\cellcolor{Gray}$4.6\cdot 10^{-4}$,28.178886883874863,0.9759809987466015,0.9999697512608072,100.0,100.0
$^{154}\mathrm{Eu} $,0.12755407819212286,$3.0\cdot 10^{-4}$,\cellcolor{Gray}$2.8\cdot 10^{-4}$,1.0679048915700824,0.9999928926316565,0.9999937677671386,92.94871794871796,98.71794871794873
$^{239}\mathrm{Pu} $,301.75855186944,$9.9\cdot 10^{-1}$,\cellcolor{Gray}$4.9\cdot 10^{-1}$,2.0190782133642253,0.9999398670847931,0.9999852495260995,69.87179487179486,92.94871794871796
$^{240}\mathrm{Pu} $,75.1537166934144,$5.8\cdot 10^{-1}$,\cellcolor{Gray}$1.4\cdot 10^{-1}$,4.1380367059563365,0.9998892983456318,0.9999935350460791,74.67948717948718,91.66666666666666
$^{241}\mathrm{Pu} $,13.602905556247832,$5.4\cdot 10^{-2}$,\cellcolor{Gray}$3.1\cdot 10^{-2}$,1.7030805593241027,0.9999789890854958,0.9999927560645355,78.52564102564102,91.34615384615384
$^{241}\mathrm{Am} $,0.11377797377158645,$1.8\cdot 10^{-3}$,\cellcolor{Gray}$3.1\cdot 10^{-4}$,5.933100708079475,0.999779167630873,0.9999937266532746,79.48717948717949,91.98717948717949


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Tables/Even_all_2space.csv <==
Nuclide,mean_isotope,Spline-RMSE,GPR-RMSE,RatioCubicGPR,SplineRsquared,GPRRsquared,GPRPredictionin1sigma,GPRPredictionin2sigma
$^{85}\mathrm{Rb} $,2.0561483224704005,$3.9\cdot 10^{-3}$,\cellcolor{Gray}$3.4\cdot 10^{-3}$,1.1399617589613085,$1.2\cdot 10^{-5}$,$9.8\cdot 10^{-6}$,73.68421052631578,91.00877192982456
$^{90}\mathrm{Sr} $,11.5504532608896,$2.3\cdot 10^{-2}$,\cellcolor{Gray}$1.9\cdot 10^{-2}$,1.1993298489575115,$1.4\cdot 10^{-5}$,$1.0\cdot 10^{-5}$,73.90350877192982,91.66666666666666
$^{106}\mathrm{Ru} $,4.3397494121088,$1.8\cdot 10^{-2}$,\cellcolor{Gray}$7.8\cdot 10^{-3}$,2.365458394268485,$3.8\cdot 10^{-5}$,$6.8\cdot 10^{-6}$,75.21929824561403,90.13157894736842
$^{110}\mathrm{Cd} $,0.11709530187192958,$4.8\cdot 10^{-4}$,\cellcolor{Gray}$3.2\cdot 10^{-4}$,1.4909254366487843,$1.6\cdot 10^{-5}$,$7.2\cdot 10^{-6}$,68.85964912280701,84.21052631578947
$^{135}\mathrm{Cs} $,2.5784273234688,$5.0\cdot 10^{-3}$,\cellcolor{Gray}$4.4\cdot 10^{-3}$,1.1513743635879314,$1.1\cdot 10^{-5}$,$8.3\cdot 10^{-6}$,75.0,91.44736842105263
$^{137}\mathrm{Cs} $,24.476815362432,$4.2\cdot 10^{-2}$,\cellcolor{Gray}$4.1\cdot 10^{-2}$,1.0164393031940921,$8.8\cdot 10^{-6}$,$8.5\cdot 10^{-6}$,65.35087719298247,83.99122807017544
$^{137}\mathrm{Ba} $,0.16981773525987842,$3.4\cdot 10^{-4}$,\cellcolor{Gray}$3.3\cdot 10^{-4}$,1.0151482093824358,$5.2\cdot 10^{-6}$,$5.0\cdot 10^{-6}$,98.46491228070175,99.56140350877193
$^{143}\mathrm{Nd} $,16.524794392354558,$2.2\cdot 10^{-1}$,\cellcolor{Gray}$3.0\cdot 10^{-2}$,7.3236233149625765,$5.2\cdot 10^{-4}$,$9.7\cdot 10^{-6}$,66.00877192982456,90.5701754385965
$^{147}\mathrm{Nd} $,0.847539624768,$6.8\cdot 10^{-2}$,\cellcolor{Gray}$8.8\cdot 10^{-3}$,7.768293861322435,$3.3\cdot 10^{-1}$,$5.5\cdot 10^{-3}$,64.69298245614034,95.83333333333334
$^{148}\mathrm{Nd} $,7.563249000537599,$1.3\cdot 10^{-2}$,\cellcolor{Gray}$1.2\cdot 10^{-2}$,1.019502281979532,$9.0\cdot 10^{-6}$,$8.7\cdot 10^{-6}$,75.87719298245614,92.54385964912281
$^{147}\mathrm{Sm} $,0.4961471924369127,$1.1\cdot 10^{-3}$,\cellcolor{Gray}$1.0\cdot 10^{-3}$,1.11052779329682,$6.4\cdot 10^{-6}$,$5.2\cdot 10^{-6}$,77.19298245614034,92.32456140350878
$^{151}\mathrm{Sm} $,0.29347478954879996,$1.3\cdot 10^{-2}$,\cellcolor{Gray}$6.8\cdot 10^{-4}$,19.89245859425107,$2.7\cdot 10^{-2}$,$7.0\cdot 10^{-5}$,100.0,100.0
$^{154}\mathrm{Eu} $,0.12755407819212286,$2.8\cdot 10^{-4}$,\cellcolor{Gray}$2.6\cdot 10^{-4}$,1.0825520394293204,$6.7\cdot 10^{-6}$,$5.7\cdot 10^{-6}$,82.01754385964912,96.05263157894737
$^{239}\mathrm{Pu} $,301.75855186944,$1.0\cdot 10^{0}$,\cellcolor{Gray}$5.2\cdot 10^{-1}$,1.9547699856987646,$6.5\cdot 10^{-5}$,$1.7\cdot 10^{-5}$,63.1578947368421,92.54385964912281
$^{240}\mathrm{Pu} $,75.1537166934144,$5.8\cdot 10^{-1}$,\cellcolor{Gray}$1.4\cdot 10^{-1}$,4.083304294792766,$1.1\cdot 10^{-4}$,$6.6\cdot 10^{-6}$,74.3421052631579,90.5701754385965
$^{241}\mathrm{Pu} $,13.602905556247832,$5.4\cdot 10^{-2}$,\cellcolor{Gray}$3.3\cdot 10^{-2}$,1.6435218568066507,$2.1\cdot 10^{-5}$,$8.0\cdot 10^{-6}$,74.12280701754386,89.47368421052632
$^{241}\mathrm{Am} $,0.11377797377158645,$1.8\cdot 10^{-3}$,\cellcolor{Gray}$3.1\cdot 10^{-4}$,6.007601777188097,$2.3\cdot 10^{-4}$,$6.5\cdot 10^{-6}$,77.63157894736842,91.00877192982456


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Tables/Even_all_4space.csv <==
Nuclide,mean_isotope,Spline-RMSE,GPR-RMSE,RatioCubicGPR,SplineRsquared,GPRRsquared,GPRPredictionin1sigma,GPRPredictionin2sigma
$^{85}\mathrm{Rb} $,2.0561483224704005,$4.6\cdot 10^{-3}$,\cellcolor{Gray}$3.6\cdot 10^{-3}$,1.2625063085922212,0.9999823245581398,0.9999889107246951,69.79166666666666,89.75694444444444
$^{90}\mathrm{Sr} $,11.5504532608896,$2.7\cdot 10^{-2}$,\cellcolor{Gray}$2.0\cdot 10^{-2}$,1.3192930029540213,0.9999792678951152,0.9999880886529332,68.57638888888889,89.40972222222221
$^{106}\mathrm{Ru} $,4.3397494121088,$2.1\cdot 10^{-2}$,\cellcolor{Gray}$8.7\cdot 10^{-3}$,2.402993161030749,0.9999510159985584,0.999991517005418,71.35416666666666,87.84722222222221
$^{110}\mathrm{Cd} $,0.11709530187192958,$5.7\cdot 10^{-4}$,\cellcolor{Gray}$3.4\cdot 10^{-4}$,1.667892959971447,0.9999782112764912,0.999992167589576,78.29861111111111,91.31944444444444
$^{135}\mathrm{Cs} $,2.5784273234688,$5.5\cdot 10^{-3}$,\cellcolor{Gray}$4.6\cdot 10^{-3}$,1.1864400639386603,0.9999868748045553,0.9999906757443603,71.70138888888889,90.27777777777779
$^{137}\mathrm{Cs} $,24.476815362432,$4.7\cdot 10^{-2}$,\cellcolor{Gray}$4.4\cdot 10^{-2}$,1.0761893902186694,0.9999887432210566,0.9999902806611074,74.47916666666666,91.49305555555556
$^{137}\mathrm{Ba} $,0.16981773525987842,$4.0\cdot 10^{-4}$,\cellcolor{Gray}$3.6\cdot 10^{-4}$,1.1004972045246615,0.999992737085104,0.9999940030135454,100.0,100.0
$^{143}\mathrm{Nd} $,16.524794392354558,$2.7\cdot 10^{-1}$,\cellcolor{Gray}$8.2\cdot 10^{-2}$,3.326047357906298,0.9991952357845543,0.9999272535508653,90.625,97.22222222222221
$^{147}\mathrm{Nd} $,0.847539624768,$8.7\cdot 10^{-2}$,\cellcolor{Gray}$7.8\cdot 10^{-2}$,1.11233643843068,0.5087607246834311,0.6029723497288016,88.88888888888889,98.09027777777779
$^{148}\mathrm{Nd} $,7.563249000537599,$1.4\cdot 10^{-2}$,\cellcolor{Gray}$1.3\cdot 10^{-2}$,1.0791176220838246,0.9999884439578335,0.9999900763474884,73.26388888888889,91.31944444444444
$^{147}\mathrm{Sm} $,0.4961471924369127,$1.3\cdot 10^{-3}$,\cellcolor{Gray}$1.1\cdot 10^{-3}$,1.2138278201722867,0.9999906096996246,0.9999936266860766,73.78472222222221,90.45138888888889
$^{151}\mathrm{Sm} $,0.29347478954879996,$1.7\cdot 10^{-2}$,\cellcolor{Gray}$8.4\cdot 10^{-3}$,2.0258285038997736,0.9567494058798729,0.9894613077449748,98.09027777777779,99.47916666666666
$^{154}\mathrm{Eu} $,0.12755407819212286,$3.4\cdot 10^{-4}$,\cellcolor{Gray}$2.8\cdot 10^{-4}$,1.201066127665811,0.9999904399923331,0.9999933728865994,65.45138888888889,82.8125
$^{239}\mathrm{Pu} $,301.75855186944,\cellcolor{Gray}$1.7\cdot 10^{1}$,$2.5\cdot 10^{1}$,0.6962044690084576,0.9997977196561125,0.9995826695536698,46.875,96.52777777777779
$^{240}\mathrm{Pu} $,75.1537166934144,$6.7\cdot 10^{-1}$,\cellcolor{Gray}$1.8\cdot 10^{-1}$,3.658500551853931,0.9998515531439145,0.9999889091519709,58.854166666666664,77.60416666666666
$^{241}\mathrm{Pu} $,13.602905556247832,$6.0\cdot 10^{-2}$,\cellcolor{Gray}$5.4\cdot 10^{-2}$,1.1113632751207727,0.9999735491248638,0.99997858451263,34.02777777777778,70.48611111111111
$^{241}\mathrm{Am} $,0.11377797377158645,$2.1\cdot 10^{-3}$,\cellcolor{Gray}$3.0\cdot 10^{-4}$,7.015222351889914,0.9996879071635297,0.9999936583697224,76.90972222222221,90.10416666666666


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Tables/SobolNew169_Sobol_all_2space.csv <==
Nuclide,mean_isotope,Spline-RMSE,GPR-RMSE,RatioCubicGPR,SplineRsquared,GPRRsquared,GPRPredictionin1sigma,GPRPredictionin2sigma
$^{85}\mathrm{Rb} $,2.0561483224704005,$1.0\cdot 10^{-2}$,\cellcolor{Gray}$6.1\cdot 10^{-3}$,1.6493220534489625,$8.3\cdot 10^{-5}$,$3.0\cdot 10^{-5}$,100.0,100.0
$^{90}\mathrm{Sr} $,11.5504532608896,$5.8\cdot 10^{-2}$,\cellcolor{Gray}$3.3\cdot 10^{-2}$,1.7407180389730577,$9.3\cdot 10^{-5}$,$3.0\cdot 10^{-5}$,96.0,100.0
$^{106}\mathrm{Ru} $,4.3397494121088,$2.8\cdot 10^{-2}$,\cellcolor{Gray}$2.3\cdot 10^{-2}$,1.2177932630270512,$8.6\cdot 10^{-5}$,$5.8\cdot 10^{-5}$,100.0,100.0
$^{110}\mathrm{Cd} $,0.11709530187192958,$1.4\cdot 10^{-3}$,\cellcolor{Gray}$7.4\cdot 10^{-4}$,2.008390765336926,$1.4\cdot 10^{-4}$,$3.5\cdot 10^{-5}$,100.0,100.0
$^{135}\mathrm{Cs} $,2.5784273234688,$1.1\cdot 10^{-2}$,\cellcolor{Gray}$7.7\cdot 10^{-3}$,1.50886027254812,$5.6\cdot 10^{-5}$,$2.4\cdot 10^{-5}$,100.0,100.0
$^{137}\mathrm{Cs} $,24.476815362432,$1.1\cdot 10^{-1}$,\cellcolor{Gray}$4.0\cdot 10^{-2}$,2.744723150855203,$5.9\cdot 10^{-5}$,$7.8\cdot 10^{-6}$,92.96,99.83999999999999
$^{137}\mathrm{Ba} $,0.16981773525987842,$1.4\cdot 10^{-3}$,\cellcolor{Gray}$3.4\cdot 10^{-4}$,4.242593046528721,$9.3\cdot 10^{-5}$,$5.1\cdot 10^{-6}$,100.0,100.0
$^{143}\mathrm{Nd} $,16.524794392354558,$2.0\cdot 10^{-1}$,\cellcolor{Gray}$5.8\cdot 10^{-2}$,3.444983468750733,$4.2\cdot 10^{-4}$,$3.5\cdot 10^{-5}$,90.56,93.92
$^{147}\mathrm{Nd} $,0.847539624768,$7.6\cdot 10^{-2}$,\cellcolor{Gray}$3.9\cdot 10^{-3}$,19.65668180975611,$3.1\cdot 10^{-1}$,$8.1\cdot 10^{-4}$,100.0,100.0
$^{148}\mathrm{Nd} $,7.563249000537599,$3.3\cdot 10^{-2}$,\cellcolor{Gray}$1.4\cdot 10^{-2}$,2.3076461240187434,$5.6\cdot 10^{-5}$,$1.0\cdot 10^{-5}$,100.0,100.0
$^{147}\mathrm{Sm} $,0.4961471924369127,$3.9\cdot 10^{-3}$,\cellcolor{Gray}$1.8\cdot 10^{-3}$,2.1596441429042095,$7.8\cdot 10^{-5}$,$1.6\cdot 10^{-5}$,100.0,100.0
$^{151}\mathrm{Sm} $,0.29347478954879996,$1.5\cdot 10^{-2}$,\cellcolor{Gray}$1.5\cdot 10^{-3}$,10.114269549983323,$3.4\cdot 10^{-2}$,$3.3\cdot 10^{-4}$,100.0,100.0
$^{154}\mathrm{Eu} $,0.12755407819212286,$9.9\cdot 10^{-4}$,\cellcolor{Gray}$4.0\cdot 10^{-4}$,2.4431223581611174,$7.8\cdot 10^{-5}$,$1.3\cdot 10^{-5}$,100.0,100.0
$^{239}\mathrm{Pu} $,301.75855186944,$2.2\cdot 10^{0}$,\cellcolor{Gray}$9.8\cdot 10^{-1}$,2.2789208892613075,$3.0\cdot 10^{-4}$,$5.9\cdot 10^{-5}$,9.120000000000001,17.28
$^{240}\mathrm{Pu} $,75.1537166934144,$7.3\cdot 10^{-1}$,\cellcolor{Gray}$4.7\cdot 10^{-1}$,1.5356891268369217,$1.7\cdot 10^{-4}$,$7.2\cdot 10^{-5}$,16.96,31.04
$^{241}\mathrm{Pu} $,13.602905556247832,$1.1\cdot 10^{-1}$,\cellcolor{Gray}$9.6\cdot 10^{-2}$,1.1667723067990616,$9.0\cdot 10^{-5}$,$6.6\cdot 10^{-5}$,71.04,90.72
$^{241}\mathrm{Am} $,0.11377797377158645,$1.7\cdot 10^{-3}$,\cellcolor{Gray}$8.0\cdot 10^{-4}$,2.181524937928079,$1.9\cdot 10^{-4}$,$4.1\cdot 10^{-5}$,100.0,100.0


==> Paper GPR - Annals of Nuclear Energy (Publishing)/Sections/Tables/Sobol_all_2space.csv <==
Nuclide,mean_isotope,Spline-RMSE,GPR-RMSE,RatioCubicGPR,SplineRsquared,GPRRsquared,GPRPredictionin1sigma,GPRPredictionin2sigma
$^{85}\mathrm{Rb} $,2.0561483224704005,$3.8\cdot 10^{-3}$,\cellcolor{Gray}$3.3\cdot 10^{-3}$,1.1394548084375904,0.999988120096914,0.9999908500507159,73.6,91.2
$^{90}\mathrm{Sr} $,11.5504532608896,$2.2\cdot 10^{-2}$,\cellcolor{Gray}$1.8\cdot 10^{-2}$,1.2091642826668716,0.9999860474979064,0.9999904570757587,73.44000000000001,91.36
$^{106}\mathrm{Ru} $,4.3397494121088,$2.0\cdot 10^{-2}$,\cellcolor{Gray}$7.7\cdot 10^{-3}$,2.5944274945155605,0.9999568156668003,0.9999935843133864,75.52,90.4
$^{110}\mathrm{Cd} $,0.11709530187192958,$4.5\cdot 10^{-4}$,\cellcolor{Gray}$3.2\cdot 10^{-4}$,1.3998085500669535,0.9999864104441886,0.9999930646564713,90.88000000000001,96.96000000000001
$^{135}\mathrm{Cs} $,2.5784273234688,$5.2\cdot 10^{-3}$,\cellcolor{Gray}$4.3\cdot 10^{-3}$,1.212119535647848,0.9999885218156563,0.9999921876391706,75.36,91.67999999999999
$^{137}\mathrm{Cs} $,24.476815362432,$4.1\cdot 10^{-2}$,\cellcolor{Gray}$4.0\cdot 10^{-2}$,1.0285440883462933,0.9999915585894085,0.9999920206190388,96.32,98.56
$^{137}\mathrm{Ba} $,0.16981773525987842,$3.7\cdot 10^{-4}$,\cellcolor{Gray}$3.2\cdot 10^{-4}$,1.1341048492140313,0.9999940424924785,0.9999953681105601,99.03999999999999,100.0
$^{143}\mathrm{Nd} $,16.524794392354558,$2.3\cdot 10^{-1}$,\cellcolor{Gray}$2.8\cdot 10^{-2}$,8.12599243300902,0.9994424405705136,0.9999915561922261,70.88,91.52
$^{147}\mathrm{Nd} $,0.847539624768,$7.1\cdot 10^{-2}$,\cellcolor{Gray}$1.2\cdot 10^{-3}$,57.35101117623261,0.722692739187754,0.9999156900014241,64.8,93.92
$^{148}\mathrm{Nd} $,7.563249000537599,$1.2\cdot 10^{-2}$,\cellcolor{Gray}$1.2\cdot 10^{-2}$,1.0247985159359807,0.9999914318202505,0.9999918414760414,66.56,85.6
$^{147}\mathrm{Sm} $,0.4961471924369127,$1.1\cdot 10^{-3}$,\cellcolor{Gray}$9.8\cdot 10^{-4}$,1.2042851746083445,0.9999928564116656,0.9999950744158915,73.11999999999999,91.52
$^{151}\mathrm{Sm} $,0.29347478954879996,$1.4\cdot 10^{-2}$,\cellcolor{Gray}$4.6\cdot 10^{-4}$,30.770347846443432,0.9722304207023872,0.9999706705115202,70.88,87.36
$^{154}\mathrm{Eu} $,0.12755407819212286,$2.8\cdot 10^{-4}$,\cellcolor{Gray}$2.6\cdot 10^{-4}$,1.0641686593180995,0.9999936416773896,0.9999943853636809,99.68,100.0
$^{239}\mathrm{Pu} $,301.75855186944,$1.0\cdot 10^{1}$,\cellcolor{Gray}$5.9\cdot 10^{-1}$,1.714507995160134,0.9999361447963409,0.999978277126907,68.16,89.28
$^{240}\mathrm{Pu} $,75.1537166934144,$6.1\cdot 10^{-1}$,\cellcolor{Gray}$1.3\cdot 10^{-1}$,4.469675221240131,0.9998768978043915,0.9999938381110891,75.36,90.56
$^{241}\mathrm{Pu} $,13.602905556247832,$5.8\cdot 10^{-2}$,\cellcolor{Gray}$3.3\cdot 10^{-2}$,1.7840231596114609,0.9999751344003769,0.9999921873573415,74.4,89.75999999999999
$^{241}\mathrm{Am} $,0.11377797377158645,$1.8\cdot 10^{-3}$,\cellcolor{Gray}$3.0\cdot 10^{-4}$,6.011902926918633,0.9997788624778706,0.9999938815907905,85.6,94.56


==> Paper GPR - Annals of Nuclear Energy (Publishing)/manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



==> Sections/Images/1dSobolEu154GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,3.39598248e-05,0.00012912382663016198,0.02751949172806857
333.15,0.3875000000000001,0.0009712708799999999,0.0010798725339343646,0.02746500487450759
333.15,0.675,0.0032833596,0.003376042138612992,0.027575443109914572
333.15,0.9625,0.0069442416000000005,0.007010156741475301,0.027501075253224243
333.15,1.2500000000000002,0.0119648472,0.011973035763311199,0.027358492724926204
333.15,1.5375000000000003,0.0182307432,0.018253891574343567,0.027643309957214198
333.15,1.825,0.0257619024,0.025840427724798914,0.027471533312767995
333.15,2.1125000000000003,0.0346365288,0.03471893890042607,0.027698317620054144
333.15,2.4000000000000004,0.0447159528,0.044874411492201116,0.027566974717790124
333.15,2.6875000000000004,0.056222976,0.05629062323821914,0.02756386635496668
333.15,2.9750000000000005,0.068937624,0.0689502430354674,0.027391684369657728
333.15,3.2625000000000006,0.08278224,0.08283492876529444,0.02750905096490096
333.15,3.5500000000000003,0.097821576,0.09792542370755798,0.02750313770972359
333.15,3.8375,0.114160056,0.11420164928272414,0.027753705904659393
333.15,4.125,0.131703744,0.13164279622583197,0.027487932785303735
333.15,4.4125000000000005,0.149705256,0.15022741127820619,0.0275737328434556
333.15,4.7,0.170399904,0.16993347943612186,0.027632959066358043
333.15,4.9875,0.190919904,0.1907385030370639,0.02753911217527573
333.15,5.275,0.21279467999999999,0.2126195744297022,0.02754192308827175
333.15,5.5625,0.23487830399999995,0.23555344431842867,0.027507370427994123
333.15,5.8500000000000005,0.258407448,0.25951658433193137,0.027424095786645068
333.15,6.1375,0.284152752,0.2844852433845687,0.02738838012191272
333.15,6.425000000000002,0.31084836,0.31043549840552703,0.027557506362194194
333.15,6.7125,0.337769688,0.33734329875623553,0.027542975069109382
333.15,7.0,0.365084544,0.3651845032252771,0.027535839307641308
334.4,0.1,3.40139064e-05,0.00010872448514523403,0.027651561425753937
334.4,0.3875000000000001,0.00097087872,0.0010609196790918596,0.02752585240440249
334.4,0.675,0.0032887130400000002,0.0033577088668547417,0.0275212841479871
334.4,0.9625,0.0069465672,0.006991562466765508,0.027525278541886307
334.4,1.2500000000000002,0.0119616096,0.011953248203440417,0.027296703664251385
334.4,1.5375000000000003,0.018168088800000003,0.018231927338979242,0.027549009206636048
334.4,1.825,0.025804401600000002,0.025815254393263765,0.027527672296815284
334.4,2.1125000000000003,0.034677933599999995,0.03468947696879876,0.02759129298241929
334.4,2.4000000000000004,0.044773956,0.044839535993722035,0.027633819897447245
334.4,2.6875000000000004,0.05626538400000001,0.05624916622617038,0.027470336141409753
334.4,2.9750000000000005,0.06876708,0.06890099584390019,0.027501495627737266
334.4,3.2625000000000006,0.082728432,0.08277664451804476,0.02758578368961764
334.4,3.5500000000000003,0.097657416,0.09785682004941436,0.02767178750439656
334.4,3.8375,0.113800272,0.11412141133274811,0.02748608754451144
334.4,4.125,0.131351256,0.13154957941306822,0.02762800764424618
334.4,4.4125000000000005,0.150262944,0.15011984450408758,0.027563778584711707
334.4,4.7,0.16991973600000002,0.16981016866811138,0.02739380167950312
334.4,4.9875,0.19039231199999998,0.190598034196636,0.027478678090716663
334.4,5.275,0.21188313599999997,0.21246051731267973,0.027421420351069484
334.4,5.5625,0.23538035999999996,0.23537435616248903,0.027558951040319985
334.4,5.8500000000000005,0.25964138400000003,0.2593160133710453,0.02743743161812547
334.4,6.1375,0.2845098,0.28426173269093036,0.027596540047568827
334.4,6.425000000000002,0.30952459200000004,0.3101875898360261,0.02757539269038132
334.4,6.7125,0.336916968,0.337069536441557,0.027490018393695165
334.4,7.0,0.364294752,0.36488343833964426,0.027716783336513597
335.65,0.1,3.400962e-05,8.96525827440986e-05,0.027568271913830978
335.65,0.3875000000000001,0.00097104288,0.0010433629084292684,0.02750323427841854
335.65,0.675,0.0032877280799999994,0.0033408392005426363,0.02755109228589677
335.65,0.9625,0.0069664488,0.0069744985608363175,0.027581614635252515
335.65,1.2500000000000002,0.0119062056,0.011935056259821192,0.027517604809563587
335.65,1.5375000000000003,0.018242872799999997,0.01821162285657532,0.027550342168243803
335.65,1.825,0.025782103200000003,0.02579180384063584,0.02758745451511885
335.65,2.1125000000000003,0.034628457599999996,0.03466179945683982,0.027504081192272652
335.65,2.4000000000000004,0.044850792,0.04480650507901231,0.027691887377789527
335.65,2.6875000000000004,0.05611627200000001,0.056209612367721665,0.027500324343213558
335.65,2.9750000000000005,0.06858741600000001,0.06885370887296802,0.027409406435679424
335.65,3.2625000000000006,0.082658208,0.08272037602953372,0.0276163285076062
335.65,3.5500000000000003,0.097523352,0.09779028591089374,0.02753695217547239
335.65,3.8375,0.11381532000000001,0.11404329482072116,0.027664060892002858
335.65,4.125,0.131232696,0.1314585344407161,0.027473929092813713
335.65,4.4125000000000005,0.14997156,0.15001449797347136,0.02760877089880143
335.65,4.7,0.16958731200000002,0.16968912454732232,0.027430465998038663
335.65,4.9875,0.190425144,0.19045987661686156,0.027668730191150227
335.65,5.275,0.21256166399999998,0.21230381395276077,0.02756606261339452
335.65,5.5625,0.23545742400000003,0.23519766214312124,0.027450121912228596
335.65,5.8500000000000005,0.25894233600000005,0.25911787484842097,0.02756388455492732
335.65,6.1375,0.284773824,0.2840406904895838,0.027315279459602895
335.65,6.425000000000002,0.309546936,0.30994218352598396,0.027697881837161275
335.65,6.7125,0.33619466400000003,0.33679830829787816,0.02748894573618825
335.65,7.0,0.364375464,0.36458493685765536,0.02775740986711085
336.9,0.1,3.4065662400000004e-05,7.190791034214494e-05,0.027558698779319674
336.9,0.3875000000000001,0.00097246104,0.0010272020128619663,0.027613916202982078
336.9,0.675,0.0032813896800000003,0.0033254332050156182,0.027544231324509682
336.9,0.9625,0.0069607488,0.006958964906077669,0.02739318890075501
336.9,1.2500000000000002,0.0118703184,0.0119184599716569,0.027540929807532366
336.9,1.5375000000000003,0.0182314272,0.018192978362352036,0.027419664142000238
336.9,1.825,0.0257711592,0.02577007621066081,0.027438550522191834
336.9,2.1125000000000003,0.0345747864,0.0346359063122781,0.027693084431685194
336.9,2.4000000000000004,0.0448247544,0.044775318604326264,0.02747129580491298
336.9,2.6875000000000004,0.056274503999999996,0.056171961780483115,0.02742030768515788
336.9,2.9750000000000005,0.0687078,0.06880838231868772,0.027529043980557017
336.9,3.2625000000000006,0.08262765600000001,0.08266612348271042,0.027540393435042974
336.9,3.5500000000000003,0.09771076799999999,0.09772582154028411,0.027544219594892536
336.9,3.8375,0.113918832,0.11396730025628704,0.02758484524209754
336.9,4.125,0.131296992,0.13136966138718226,0.02768257310225584
336.9,4.4125000000000005,0.14948135999999998,0.14991137199998447,0.027564814211033815
336.9,4.7,0.170014584,0.16957034743965282,0.027498990829790983
336.9,4.9875,0.190199424,0.19032403041535062,0.02773108604794733
336.9,5.275,0.21263644800000003,0.21214946465050455,0.027525108043680226
336.9,5.5625,0.23491067999999998,0.2350233626392912,0.027495500062938397
336.9,5.8500000000000005,0.259681056,0.25892216912995636,0.027512551336236066
336.9,6.1375,0.284227536,0.28382211727710505,0.02756148535499837
336.9,6.425000000000002,0.309942288,0.3096992803117391,0.02758251417724154
336.9,6.7125,0.335769672,0.3365296148217751,0.027578700398764068
336.9,7.0,0.36427286400000003,0.36428899973325907,0.027480135695768203
338.15,0.1,3.41625624e-05,5.5490637820621025e-05,0.027489667334698237
338.15,0.3875000000000001,0.0009704774400000001,0.00101243725374571,0.027493072006249553
338.15,0.675,0.0032875228799999997,0.003311490919477064,0.02751570109524915
338.15,0.9625,0.0069606576,0.006944961502489522,0.027438528112021958
338.15,1.2500000000000002,0.0119146872,0.011903459548032166,0.027478531271037374
338.15,1.5375000000000003,0.0182072136,0.018175993908580546,0.027477209687823235
338.15,1.825,0.025775172000000002,0.025750071555609835,0.027543700672421352
338.15,2.1125000000000003,0.03466854,0.0346117977441982,0.02749039976038169
338.15,2.4000000000000004,0.04471490400000001,0.04474597705317207,0.02753868261399656
338.15,2.6875000000000004,0.056171448,0.056136214634336004,0.027374614466013705
338.15,2.9750000000000005,0.06880584,0.06876501631173715,0.0275082251925618
338.15,3.2625000000000006,0.082698336,0.08261388683837147,0.027726454575328373
338.15,3.5500000000000003,0.097532928,0.09766342708133116,0.02752761197351029
338.15,3.8375,0.11367441599999999,0.11389342774398806,0.027613230990720303
338.15,4.125,0.13091212800000002,0.13128296073597498,0.02749014948876672
338.15,4.4125000000000005,0.15033180000000002,0.14981046675350818,0.027407483854418782
338.15,4.7,0.16922388,0.1694538376717976,0.027388943716912473
338.15,4.9875,0.190448856,0.19019049637617055,0.027562143647095576
338.15,5.275,0.21178190399999997,0.2119974698632836,0.02753031454128402
338.15,5.5625,0.23527958400000004,0.2348514582913205,0.027695590724125637
338.15,5.8500000000000005,0.258831984,0.2587288968298377,0.02749452269684221
338.15,6.1375,0.282858168,0.28360601388983253,0.027591040017516156
338.15,6.425000000000002,0.30875076,0.30945888074213873,0.027518111751855697
338.15,6.7125,0.33681117599999993,0.3362634568757219,0.027525455923851982
338.15,7.0,0.36320263199999997,0.3639956273323534,0.02762280591564454
339.4,0.1,3.4177063200000004e-05,4.0400935060802556e-05,0.027320976701499394
339.4,0.3875000000000001,0.0009692371199999999,0.0009990686964194695,0.027463298027432036
339.4,0.675,0.003288672,0.0032990124876726423,0.027686543487552805
339.4,0.9625,0.0069461568,0.006932488611427687,0.027554376521650183
339.4,1.2500000000000002,0.0119206152,0.011890054936675817,0.02756578756532352
339.4,1.5375000000000003,0.018153132,0.01816066970434546,0.02763659891719649
339.4,1.825,0.025835683199999997,0.025731789993093016,0.02766175086715592
339.4,2.1125000000000003,0.0346455576,0.034589473778735724,0.027671051253262587
339.4,2.4000000000000004,0.0446646072,0.04471848025566849,0.02766206568533087
339.4,2.6875000000000004,0.056163696,0.056102371046890406,0.027424129798340243
339.4,2.9750000000000005,0.068824992,0.06872361102199762,0.027631390854094374
339.4,3.2625000000000006,0.082582512,0.0825636665408217,0.02774713424170128
339.4,3.5500000000000003,0.09767793599999999,0.09760310280845845,0.02739782790994168
339.4,3.8375,0.113643408,0.1138216774406377,0.027503130623425086
339.4,4.125,0.13137770399999998,0.13119843290526345,0.027558275725667436
339.4,4.4125000000000005,0.14987488799999998,0.14971178261300835,0.027707143740708637
339.4,4.7,0.169386216,0.16933959566192594,0.02758712831066293
339.4,4.9875,0.18997644000000002,0.1900592746561348,0.027576903958509612
339.4,5.275,0.21155891999999998,0.21184783024448747,0.027540937074953673
339.4,5.5625,0.23469818400000003,0.23468194941283615,0.027650890558051745
339.4,5.8500000000000005,0.258978816,0.2585380587190643,0.027601771838195302
339.4,6.1375,0.283660728,0.2833923807198,0.02758607085292064
339.4,6.425000000000002,0.30944524800000006,0.30922098570579243,0.027478920144711694
339.4,6.7125,0.334944312,0.3359998352437859,0.027696657829683724
339.4,7.0,0.36379816800000003,0.3637048208310394,0.027437792214942355
340.65,0.1,3.40593696e-05,2.6638671384804358e-05,0.027642700322138867
340.65,0.3875000000000001,0.00097278024,0.0009870963147476652,0.02746103455078507
340.65,0.675,0.0032827303200000002,0.003287997961873526,0.027436515781435952
340.65,0.9625,0.006943284,0.006921546154485411,0.027493531164932535
340.65,1.2500000000000002,0.011937760799999999,0.011878246307469129,0.02753391773460775
340.65,1.5375000000000003,0.0181861008,0.01814700546215542,0.027565084657077153
340.65,1.825,0.025759257600000005,0.02571523148390699,0.027431549839860545
340.65,2.1125000000000003,0.0346016904,0.03456893465111087,0.027488193274884637
340.65,2.4000000000000004,0.044696207999999994,0.04469282839476457,0.027458091335992023
340.65,2.6875000000000004,0.056202912,0.05607043110962086,0.027577838684739755
340.65,2.9750000000000005,0.068780304,0.06868416659321476,0.027490331122291798
340.65,3.2625000000000006,0.08225282399999999,0.08251546265540005,0.02758633822009379
340.65,3.5500000000000003,0.097407984,0.0975448486824626,0.027576026480331608
340.65,3.8375,0.11400364799999999,0.11375204964679513,0.027471393831858988
340.65,4.125,0.13124364,0.13111607772516645,0.02757482989108008
340.65,4.4125000000000005,0.14954018400000002,0.14961531995745087,0.027589183885215054
340.65,4.7,0.16929501600000002,0.1692276217759359,0.027597771093003844
340.65,4.9875,0.189794496,0.18993036562114152,0.027449769122819836
340.65,5.275,0.21187812000000003,0.2117005458986584,0.027495510750421875
340.65,5.5625,0.234421392,0.23451483657882088,0.027656149281347193
340.65,5.8500000000000005,0.25847858399999996,0.25834965495444995,0.027402787533282437
340.65,6.1375,0.28414408799999996,0.2831812184465324,0.027401175052553885
340.65,6.425000000000002,0.308856552,0.30898559567314066,0.02749383537785598
340.65,6.7125,0.335509296,0.3357387505140175,0.027534692384270535
340.65,7.0,0.36329975999999997,0.3634165809219099,0.0275184839395354
341.9,0.1,3.41049696e-05,1.4204003606049787e-05,0.027535011449441524
341.9,0.3875000000000001,0.0009703634399999999,0.0009765201740692397,0.027737414666737313
341.9,0.675,0.003288672,0.0032784473290119187,0.02752481222689397
341.9,0.9625,0.0069385416000000005,0.006912134183933855,0.0275244520863079
341.9,1.2500000000000002,0.011905248,0.011868033634276506,0.02754452538727371
341.9,1.5375000000000003,0.0181491648,0.01813500156097632,0.027511521951854113
341.9,1.825,0.0257151168,0.025700396354746483,0.02760874643954146
341.9,2.1125000000000003,0.0345780696,0.03455018037439142,0.0275847347570774
341.9,2.4000000000000004,0.0446066496,0.04466902156193482,0.02758644602682538
341.9,2.6875000000000004,0.05615047200000001,0.056040395031611984,0.027499176191286046
341.9,2.9750000000000005,0.06859106400000001,0.06864668318220207,0.027635021953122244
341.9,3.2625000000000006,0.082441608,0.08246927537812337,0.02758760998372903
341.9,3.5500000000000003,0.097370592,0.09748866513458068,0.027652810190599893
341.9,3.8375,0.11361422400000003,0.11368454448007041,0.027543891829455772
341.9,4.125,0.131326176,0.13103589577066668,0.027680476399456713
341.9,4.4125000000000005,0.14918085600000003,0.14952107904819154,0.027564562766431072
341.9,4.7,0.16922342399999998,0.16911791618370872,0.02764490943887987
341.9,4.9875,0.189510864,0.1898037697808344,0.02740615562492815
341.9,5.275,0.211549344,0.21155561736157577,0.027646573717657878
341.9,5.5625,0.23461108799999997,0.23435012028585062,0.02753812113856692
341.9,5.8500000000000005,0.25842432,0.2581636863984685,0.02742284435551992
341.9,6.1375,0.28278156,0.28297252780182597,0.027419002120707584
341.9,6.425000000000002,0.30930160799999995,0.3087527112714372,0.027471585828121117
341.9,6.7125,0.33484855199999997,0.33548020337900963,0.02762368304460639
341.9,7.0,0.362320728,0.36313090845437124,0.027576805306126585
343.15,0.1,3.3998356799999995e-05,3.097023199116755e-06,0.027586916245544296
343.15,0.3875000000000001,0.0009710383200000002,0.0009673403658587015,0.027635354191460938
343.15,0.675,0.0032803636799999996,0.0032703606936301255,0.027588023222386113
343.15,0.9625,0.0069514464,0.006904252843518713,0.027625621634436034
343.15,1.2500000000000002,0.011914915199999999,0.011859417086979226,0.027499601428786716
343.15,1.5375000000000003,0.018155822399999997,0.018124657987740364,0.027419221812878734
343.15,1.825,0.025760534400000003,0.025687284357323495,0.027482415831953044
343.15,2.1125000000000003,0.034591840799999996,0.03453321089630623,0.027429567859530882
343.15,2.4000000000000004,0.0447648816,0.044647059900924935,0.027772615585263883
343.15,2.6875000000000004,0.05589420000000001,0.056012262760592624,0.027721864379595347
343.15,2.9750000000000005,0.06846384,0.06861116082816293,0.02768976265915385
343.15,3.2625000000000006,0.08242929600000001,0.0824251047873984,0.02760308085198406
343.15,3.5500000000000003,0.097503744,0.09743455234776173,0.027497051230883567
343.15,3.8375,0.11348107199999999,0.1136191623847684,0.02759365955742654
343.15,4.125,0.13076712000000001,0.13095788717244206,0.027428903895126897
343.15,4.4125000000000005,0.14958487199999998,0.14942906000284045,0.02736703228759754
343.15,4.7,0.169217496,0.16901047932954927,0.027411812488654205
343.15,4.9875,0.189839184,0.18967948738350154,0.027631429146984098
343.15,5.275,0.21162732,0.21141304510367998,0.02756419153916607
343.15,5.5625,0.234309216,0.23418780093902689,0.027795842172465963
343.15,5.8500000000000005,0.25838510400000003,0.2579801534039503,0.027632461926237063
343.15,6.1375,0.282682152,0.2827663090209009,0.02759714080956321
343.15,6.425000000000002,0.30881095199999997,0.3085223331802072,0.027657864628496582
343.15,6.7125,0.33564928799999993,0.33522419479271093,0.027493863473679627
343.15,7.0,0.36183782400000003,0.3628478040164738,0.027502687943563062
344.4,0.1,3.4134564000000005e-05,-6.682256768253403e-06,0.027512260689934103
344.4,0.3875000000000001,0.0009697843199999999,0.0009595569293194411,0.027655084311606182
344.4,0.675,0.00328195968,0.0032637381994738285,0.02753922065579107
344.4,0.9625,0.0069319296,0.006897902146307755,0.027648665180160795
344.4,1.2500000000000002,0.011946607199999999,0.01185239661330613,0.027573156664667583
344.4,1.5375000000000003,0.0181358496,0.018115974703244192,0.02777023864847312
344.4,1.825,0.0257690616,0.025675895674587085,0.027448247618944967
344.4,2.1125000000000003,0.0346149144,0.03451802651741444,0.027599663336404807
344.4,2.4000000000000004,0.0446137632,0.04462694349014164,0.027715350663674605
344.4,2.6875000000000004,0.05603647199999999,0.05598603447951182,0.02754375935920662
344.4,2.9750000000000005,0.068742,0.06857759968791077,0.027660810723190137
344.4,3.2625000000000006,0.082455744,0.08238295109230974,0.027493766263382693
344.4,3.5500000000000003,0.097310856,0.09738251026973457,0.02755363590716913
344.4,3.8375,0.113617872,0.11355590329555014,0.027471221018069432
344.4,4.125,0.13086561600000002,0.13088205216571275,0.02766546048208537
344.4,4.4125000000000005,0.149014872,0.149339263291838,0.027443462412935212
344.4,4.7,0.168461904,0.1689053113833388,0.027598804917287337
344.4,4.9875,0.189708768,0.1895575187035664,0.027545139403153538
344.4,5.275,0.21138199200000002,0.2112728295170047,0.027662556829024233
344.4,5.5625,0.234658968,0.23402787890424773,0.027490865685766332
344.4,5.8500000000000005,0.25754150400000003,0.2577990563106579,0.02743866374264838
344.4,6.1375,0.28266527999999996,0.2825625629270279,0.027657741942973137
344.4,6.425000000000002,0.30886020000000003,0.3082944620920435,0.027513181512797222
344.4,6.7125,0.334863144,0.33497072516022275,0.02764382076679178
344.4,7.0,0.363501768,0.36256726852296295,0.027666305863544273
345.65,0.1,3.41773824e-05,-1.5133784024873309e-05,0.02743193264425343
345.65,0.3875000000000001,0.0009715855199999998,0.0009531698644514308,0.027524212789621416
345.65,0.675,0.0032804822400000003,0.003258579598255054,0.027453950120270035
345.65,0.9625,0.0069459288,0.006893082079233198,0.027598673310283945
345.65,1.2500000000000002,0.011899092,0.011846972200189418,0.027436680164921273
345.65,1.5375000000000003,0.0181850976,0.018108951798962325,0.02734695709876147
345.65,1.825,0.0257292528,0.0256662304764185,0.027575068046889778
345.65,2.1125000000000003,0.0346337472,0.034504627146241515,0.027620979163465977
345.65,2.4000000000000004,0.044722884,0.044608672381856104,0.02748171422333695
345.65,2.6875000000000004,0.05606930400000001,0.05596171039745422,0.027589451063449615
345.65,2.9750000000000005,0.06867679199999999,0.06854599998359803,0.027450778041916857
345.65,3.2625000000000006,0.082257384,0.08234281437126414,0.027636349689945338
345.65,3.5500000000000003,0.09729079200000001,0.09733253926639732,0.02744195639845049
345.65,3.8375,0.11353260000000001,0.1134947674868392,0.0275042978286416
345.65,4.125,0.13095772800000002,0.13080839088115667,0.0275911558297936
345.65,4.4125000000000005,0.14928619199999998,0.1492516890327943,0.027706142085667598
345.65,4.7,0.16868899200000004,0.16880241272404317,0.027520524635453725
345.65,4.9875,0.189751176,0.18943786425067283,0.027444417795882057
345.65,5.275,0.211461336,0.21113497083677016,0.027617779248568466
345.65,5.5625,0.233825856,0.2338703547564959,0.027536199201480278
345.65,5.8500000000000005,0.25699430399999995,0.25762039588959085,0.02763875872216362
345.65,6.1375,0.282475128,0.28236128982076614,0.027719226998197746
345.65,6.425000000000002,0.307978752,0.30806909852965747,0.027596829441570016
345.65,6.7125,0.3340314,0.334719795108799,0.02763458797348251
345.65,7.0,0.36159158399999997,0.3622893025618891,0.0275494042125391
346.9,0.1,3.41698584e-05,-2.2257636977496276e-05,0.027584362862192024
346.9,0.3875000000000001,0.0009706644,0.0009481791843224951,0.027504998069652002
346.9,0.675,0.00327599064,0.003254885177465139,0.027610051469388403
346.9,0.9625,0.006942144,0.006889792720701796,0.027464451052153775
346.9,1.2500000000000002,0.011899502400000001,0.011843143978306991,0.0275216772688399
346.9,1.5375000000000003,0.0181222152,0.01810358934023369,0.027534466571391525
346.9,1.825,0.0257503656,0.02565828861907206,0.02750512568933544
346.9,2.1125000000000003,0.034596765599999996,0.034493012874262,0.027639345981904026
346.9,2.4000000000000004,0.044625254399999995,0.04459224656300051,0.027732925050074242
346.9,2.6875000000000004,0.055917,0.05593929031840297,0.027529895037641305
346.9,2.9750000000000005,0.068513544,0.06851636151920787,0.02751214232686544
346.9,3.2625000000000006,0.08239236,0.08230469466346496,0.02749564001892293
346.9,3.5500000000000003,0.09747091199999999,0.09728463939002113,0.02755019410266944
346.9,3.8375,0.11330596799999999,0.11343575503704233,0.02751693863286719
346.9,4.125,0.13081773600000002,0.13073690360626516,0.027600207880268703
346.9,4.4125000000000005,0.14877684,0.14916633746092953,0.027496327186951306
346.9,4.7,0.16842405600000002,0.16870178373062827,0.027553021400161075
346.9,4.9875,0.189942696,0.18932052410322753,0.027440728714368156
346.9,5.275,0.21105458400000002,0.21099946945501002,0.027484839923565305
346.9,5.5625,0.23380989600000004,0.23371522878326273,0.027290109749359283
346.9,5.8500000000000005,0.25708550399999996,0.25744417251971496,0.027440492405150726
346.9,6.1375,0.28220107199999994,0.2821624904600474,0.027556919813463907
346.9,6.425000000000002,0.30791855999999995,0.30784624295042196,0.027577327854673477
346.9,6.7125,0.333834864,0.33447140552704935,0.027567900260726304
346.9,7.0,0.36215064,0.36201390694345525,0.02754610130258092
348.15,0.1,3.41800728e-05,-2.80537110837753e-05,0.02768083778157324
348.15,0.3875000000000001,0.0009697888799999999,0.000944584967339332,0.02745260048912574
348.15,0.675,0.00328151736,0.0032526547802906175,0.027430753402476336
348.15,0.9625,0.0069467496,0.006888034149120245,0.027563509707297217
348.15,1.2500000000000002,0.0118968576,0.011840911921523256,0.02751576528924682
348.15,1.5375000000000003,0.018183273600000004,0.018099887313990537,0.027638063174823476
348.15,1.825,0.025758072000000003,0.02565207028549682,0.027513026371227583
348.15,2.1125000000000003,0.0345517128,0.03448318362306914,0.027499750021040225
348.15,2.4000000000000004,0.044670216000000006,0.04457766620345616,0.02741840452928855
348.15,2.6875000000000004,0.056119008000000005,0.05591877446451049,0.027525326400191844
348.15,2.9750000000000005,0.06850670400000002,0.06848868462143504,0.02742531373276965
348.15,3.2625000000000006,0.08220129600000001,0.08226859224333578,0.027614340619599803
348.15,3.5500000000000003,0.097239264,0.09723881074514831,0.027594581357621915
348.15,3.8375,0.113412216,0.11337886635126097,0.02743271547135173
348.15,4.125,0.130890696,0.13066759056319066,0.027579576766431482
348.15,4.4125000000000005,0.14909877600000002,0.14908320877226058,0.02754653259008097
348.15,4.7,0.168390312,0.16860342449456867,0.02753523323854286
348.15,4.9875,0.18946116,0.18920549881007764,0.02749574562094222
348.15,5.275,0.211033608,0.21086632595977475,0.0275910128189639
348.15,5.5625,0.23391249600000003,0.23356250141578527,0.027551211146052686
348.15,5.8500000000000005,0.256774512,0.25727038652772505,0.027532664252051406
348.15,6.1375,0.28204238400000003,0.2819661652107698,0.027513694035020637
348.15,6.425000000000002,0.307049424,0.3076258961906754,0.027640941448126514
348.15,6.7125,0.33410937599999996,0.33422555696382095,0.027566595926463475
348.15,7.0,0.36100425599999997,0.361741082438661,0.027677488655618972
349.4,0.1,3.4176288e-05,-3.252187566585296e-05,0.027550967307705166
349.4,0.3875000000000001,0.000970368,0.000942387200434186,0.027542009180777257
349.4,0.675,0.0032796477599999997,0.0032518884982060264,0.027660314065280186
349.4,0.9625,0.0069386328,0.006887806116200587,0.027441544692428033
349.4,1.2500000000000002,0.0118889232,0.011840276029838226,0.027635424935036575
349.4,1.5375000000000003,0.0181208016,0.01809784581170734,0.027445190983503936
349.4,1.825,0.025679594400000002,0.02564757535808268,0.02750210508372107
349.4,2.1125000000000003,0.0345815808,0.034475139627883164,0.027540182281014913
349.4,2.4000000000000004,0.044651246400000004,0.04456493125095186,0.027469225173021444
349.4,2.6875000000000004,0.055999535999999996,0.05590016303179361,0.027462761269939722
349.4,2.9750000000000005,0.06839042399999999,0.06846296932948284,0.027522624056986595
349.4,3.2625000000000006,0.08239464,0.08223450722848671,0.02759075372067614
349.4,3.5500000000000003,0.09726936,0.09719505348859232,0.027568663668712367
349.4,3.8375,0.11344687199999998,0.11332410140335956,0.02750994734928701
349.4,4.125,0.130892064,0.13060045202635673,0.02743142779602544
349.4,4.4125000000000005,0.14864779200000003,0.14900230326734654,0.027478262761249102
349.4,4.7,0.16870677600000003,0.1685073352772201,0.02765034708718341
349.4,4.9875,0.189347616,0.18909278859337558,0.02730867489494431
349.4,5.275,0.21111887999999998,0.21073554042947112,0.027754065156445542
349.4,5.5625,0.23323442400000005,0.23341217315063953,0.027403118350590023
349.4,5.8500000000000005,0.25651732800000004,0.25709903843633275,0.027490682873975745
349.4,6.1375,0.281976264,0.28177231475245823,0.027654297061781907
349.4,6.425000000000002,0.307304784,0.3074080586163157,0.02768133420061947
349.4,6.7125,0.333107088,0.33398224985035085,0.02751821494571163
349.4,7.0,0.361386384,0.3614708295963533,0.027537977021268326
350.65,0.1,3.42252624e-05,-3.566227446941128e-05,0.027699989727709953
350.65,0.3875000000000001,0.0009681655199999999,0.0009415860142849286,0.027612315720687154
350.65,0.675,0.0032853021599999997,0.0032525863573469316,0.027286768830835025
350.65,0.9625,0.006952859999999999,0.006889108909434158,0.027544457040077883
350.65,1.2500000000000002,0.011899137599999998,0.011841236394726423,0.027527102405289522
350.65,1.5375000000000003,0.018160838400000004,0.018097464650435102,0.02760359474387004
350.65,1.825,0.025669790400000003,0.02564480386296522,0.027519777571143093
350.65,2.1125000000000003,0.034573874399999996,0.034468880823365106,0.027507436743990844
350.65,2.4000000000000004,0.044695843199999995,0.044554041757758775,0.027540165456046574
350.65,2.6875000000000004,0.05599634399999999,0.055883455732760975,0.027469435021199903
350.65,2.9750000000000005,0.06846748799999999,0.06843921572175807,0.027441578123020904
350.65,3.2625000000000006,0.08232852,0.08220243947517204,0.02748313769782767
350.65,3.5500000000000003,0.097323168,0.09715336777716664,0.027533261910236948
350.65,3.8375,0.11332876799999998,0.11327146025867704,0.0274549592445032
350.65,4.125,0.130717416,0.130535487708272,0.027414424677274958
350.65,4.4125000000000005,0.149161704,0.14892362119447544,0.02757795503130807
350.65,4.7,0.168059712,0.1684135164052773,0.027576377272665147
350.65,4.9875,0.188794488,0.1889823936752738,0.027640706234953266
350.65,5.275,0.210671544,0.21060711330840398,0.02747627425387004
350.65,5.5625,0.23358144,0.2332642442230457,0.027628306991716176
350.65,5.8500000000000005,0.257246016,0.25693012865063936,0.027696679499161683
350.65,6.1375,0.281758296,0.2815809393334008,0.02768305188597999
350.65,6.425000000000002,0.307310256,0.3071927308807326,0.027539989000013358
350.65,6.7125,0.33401498399999996,0.33374148508831647,0.027421782479615766
350.65,7.0,0.36178082399999995,0.36120314908298956,0.027454162774855212
351.9,0.1,3.40481976e-05,-3.7474802952131014e-05,0.027513490406120108
351.9,0.3875000000000001,0.00097411176,0.0009421810299256733,0.02753133987041768
351.9,0.675,0.00327772344,0.00325474834464555,0.027551887661053563
351.9,0.9625,0.006948847199999999,0.0068919423458719264,0.02750597236911401
351.9,1.2500000000000002,0.011904928799999999,0.01184379283323879,0.027467019149467777
351.9,1.5375000000000003,0.0181660824,0.01809874397391946,0.0274763675937813
351.9,1.825,0.0256455312,0.02564375589161895,0.027750860358445425
351.9,2.1125000000000003,0.0344903352,0.03446440710497266,0.027819483929534674
351.9,2.4000000000000004,0.044589732,0.04454499771080912,0.027393745065689812
351.9,2.6875000000000004,0.055861368,0.05586865284183616,0.027438007801395214
351.9,2.9750000000000005,0.068404104,0.06841742373292176,0.027583489233698202
351.9,3.2625000000000006,0.082155696,0.08217238915327306,0.027558724604444713
351.9,3.5500000000000003,0.097003968,0.09711375359780348,0.02763642692591793
351.9,3.8375,0.11343319199999999,0.1132209431785692,0.02746468152065832
351.9,4.125,0.130424664,0.13047269828846153,0.027517461442916686
351.9,4.4125000000000005,0.149039496,0.14884716263205403,0.027644726049492706
351.9,4.7,0.16806700800000002,0.16832196810089267,0.02749028366179783
351.9,4.9875,0.188643552,0.18887431442167035,0.027441909853425685
351.9,5.275,0.21023241599999998,0.2104810448579291,0.027702564596490068
351.9,5.5625,0.23268768,0.23311871503810522,0.027473185948353365
351.9,5.8500000000000005,0.25641518399999996,0.25676365766722087,0.027544321277064212
351.9,6.1375,0.281182368,0.2813920395939191,0.027645989218159535
351.9,6.425000000000002,0.307514088,0.3069799133628918,0.027579596983008794
351.9,6.7125,0.333847176,0.3335032630697515,0.027320793138957675
351.9,7.0,0.36067411200000005,0.36093804168263705,0.027525760751202753
353.15,0.1,3.41862288e-05,-3.795956565630365e-05,0.02736390547024414
353.15,0.3875000000000001,0.00097376976,0.000944172691661263,0.027684007525124517
353.15,0.675,0.0032847276,0.0032583744731696646,0.027650850483086388
353.15,0.9625,0.006935258399999999,0.006896306438581676,0.027452363543669717
353.15,1.2500000000000002,0.0119226672,0.011847945423782077,0.027523641780195104
353.15,1.5375000000000003,0.018147431999999998,0.018101683795228238,0.027568825072227673
353.15,1.825,0.025640515200000002,0.025644431404840504,0.027493059414045014
353.15,2.1125000000000003,0.034484817599999995,0.03446171857724814,0.0276674234504389
353.15,2.4000000000000004,0.0445824816,0.04453779929305195,0.027588000737677046
353.15,2.6875000000000004,0.055902408,0.0558557542936802,0.02745257832320213
353.15,2.9750000000000005,0.068202552,0.06839759353285518,0.027709526480153738
353.15,3.2625000000000006,0.08227653599999998,0.08214435639346764,0.027485902968170408
353.15,3.5500000000000003,0.09714168000000001,0.09707621108118074,0.027688457901495458
353.15,3.8375,0.11305471199999999,0.11317255020223939,0.027671264978095102
353.15,4.125,0.13052544,0.13041208358397624,0.02744376170667358
353.15,4.4125000000000005,0.14911838399999996,0.14877292784143803,0.027444599323747192
353.15,4.7,0.168519816,0.16823269045554076,0.027640515202640544
353.15,4.9875,0.18882458400000002,0.18876855098937873,0.027677850215355758
353.15,5.275,0.210454032,0.21035733531326664,0.027432008663073555
353.15,5.5625,0.23280669599999998,0.23297558594864842,0.027542679259986488
353.15,5.8500000000000005,0.2557476,0.2565996258519755,0.027602250942426753
353.15,6.1375,0.28166208,0.281205615860708,0.027408602915398005
353.15,6.425000000000002,0.30662124,0.3067696067553862,0.02755682643956605
353.15,6.7125,0.33469488,0.33326758448724875,0.02748334921322246
353.15,7.0,0.36019257600000004,0.3606755080486853,0.02755836989446718
354.4,0.1,3.4162836e-05,-3.711649724300048e-05,0.027597400982368576
354.4,0.3875000000000001,0.0009734186399999999,0.0009475607773392625,0.0274964060357908
354.4,0.675,0.00328076496,0.0032634645599702444,0.027574547959066626
354.4,0.9625,0.006946020000000001,0.006902201239834566,0.027569158190850023
354.4,1.2500000000000002,0.011890656,0.011853694166356274,0.027605011504894732
354.4,1.5375000000000003,0.018185736,0.01810628400981909,0.02756906428632518
354.4,1.825,0.025712289599999997,0.025646830298087578,0.027682687177865414
354.4,2.1125000000000003,0.0345216168,0.034460815174852596,0.02750544311224188
354.4,2.4000000000000004,0.0445136256,0.044532446334605985,0.027541223869521028
354.4,2.6875000000000004,0.055870032,0.05584476023203881,0.027500073720401697
354.4,2.9750000000000005,0.068373096,0.06837972504315157,0.027467830844237824
354.4,3.2625000000000006,0.081955968,0.08211834122189136,0.027692814105421293
354.4,3.5500000000000003,0.09703452,0.09704074031877291,0.027557525908581935
354.4,3.8375,0.11304422400000001,0.1131262814603655,0.027624739359819638
354.4,4.125,0.130569216,0.13035364401298538,0.02760407725139163
354.4,4.4125000000000005,0.148899504,0.14870091686183087,0.027600508198694182
354.4,4.7,0.16847786399999998,0.16814568387432302,0.027500029088776357
354.4,4.9875,0.18850310399999998,0.18866510371816142,0.027421730224870534
354.4,5.275,0.210068712,0.21023598521019599,0.02761075088606309
354.4,5.5625,0.233148696,0.23283485743818347,0.027653092472016857
354.4,5.8500000000000005,0.256469448,0.25643803355773354,0.027479536657388698
354.4,6.1375,0.28081437600000003,0.2810216686042078,0.02749737557558351
354.4,6.425000000000002,0.306684624,0.3065618115286562,0.02758743249571083
354.4,6.7125,0.33230316,0.333034449850452,0.027597348980268947
354.4,7.0,0.360085416,0.3604155486385068,0.02770037489256645
355.65,0.1,3.4160738400000004e-05,-3.4945584644424654e-05,0.027495686277362798
355.65,0.3875000000000001,0.0009712799999999999,0.0009523452216207567,0.027420239898937212
355.65,0.675,0.00328575816,0.0032700188271996833,0.02743971091595421
355.65,0.9625,0.006923037599999998,0.006909626788833945,0.02740028873310128
355.65,1.2500000000000002,0.0119115408,0.011861039074029175,0.027398660126300465
355.65,1.5375000000000003,0.018184231199999998,0.018112544578488682,0.02766379364900655
355.65,1.825,0.0257103288,0.02565095279351258,0.027571134819659646
355.65,2.1125000000000003,0.0344787072,0.034461697054599505,0.02753718089935651
355.65,2.4000000000000004,0.0446301792,0.04452893882240347,0.027483895565507847
355.65,2.6875000000000004,0.055753752,0.0558356704870307,0.027633334347220522
355.65,2.9750000000000005,0.06844149600000002,0.06836381838142105,0.027414300645137
355.65,3.2625000000000006,0.08207224799999999,0.08209434373001875,0.02756711589705908
355.65,3.5500000000000003,0.0969342,0.09700734140205455,0.02744162982807641
355.65,3.8375,0.112991784,0.11308213710976102,0.027500394680765143
355.65,4.125,0.130369488,0.13029737939253994,0.027447229281882736
355.65,4.4125000000000005,0.14857255200000002,0.14863112998072386,0.027464440790405727
355.65,4.7,0.16835747999999998,0.16806094838337504,0.027550508140939248
355.65,4.9875,0.18850401600000002,0.1885639726733574,0.027474519691338246
355.65,5.275,0.210631872,0.21011699456178495,0.027412207645514625
355.65,5.5625,0.232725984,0.2326965296373883,0.02762425438012466
355.65,5.8500000000000005,0.255791832,0.2562788812026641,0.027584571894203977
355.65,6.1375,0.280938408,0.2808401983732657,0.027635171227723708
355.65,6.425000000000002,0.30607586400000003,0.3063565280878032,0.027500828822818995
355.65,6.7125,0.333493776,0.3328038597474118,0.027349024451580984
355.65,7.0,0.359956824,0.3601581643276436,0.02738698482922122
356.9,0.1,3.418654800000001e-05,-3.14468801317358e-05,0.0274157869824748
356.9,0.3875000000000001,0.00097277112,0.0009585261682514001,0.0273689525209924
356.9,0.675,0.0032871945599999997,0.003278037013502197,0.027515832153267313
356.9,0.9625,0.0069374015999999995,0.006918582667410592,0.027540245022547486
356.9,1.2500000000000002,0.011887919999999998,0.011869979963851737,0.0275554982898573
356.9,1.5375000000000003,0.018093441600000003,0.018120465592711507,0.02748626042219526
356.9,1.825,0.025685431199999997,0.02565679862975974,0.027557389611931743
356.9,2.1125000000000003,0.034437074399999996,0.03446436400740423,0.027711794622327063
356.9,2.4000000000000004,0.0443909616,0.04452727684791889,0.027657192679454136
356.9,2.6875000000000004,0.05575192800000001,0.05582848521546935,0.027575589303669913
356.9,2.9750000000000005,0.06851536800000001,0.068349873586867,0.027509040870848354
356.9,3.2625000000000006,0.08188619999999999,0.0820723638263753,0.02751576249885939
356.9,3.5500000000000003,0.097086048,0.09697601446170355,0.02742216597461604
356.9,3.8375,0.11331052800000001,0.11304011709815479,0.02773127390712235
356.9,4.125,0.13047528,0.13024329007547017,0.02745829926579697
356.9,4.4125000000000005,0.14815029600000001,0.14856356727652378,0.027552530653264146
356.9,4.7,0.168404448,0.1679784842309848,0.0274722179509143
356.9,4.9875,0.188519976,0.18846515818166135,0.027418109338611888
356.9,5.275,0.209673816,0.2100003638515417,0.027544868124504424
356.9,5.5625,0.232308288,0.23256060293829653,0.02746346958075929
356.9,5.8500000000000005,0.256544232,0.25612216912652985,0.027565925507770518
356.9,6.1375,0.280842192,0.28066120550764406,0.027633450600726014
356.9,6.425000000000002,0.30551772,0.30615375694247104,0.027571030135073497
356.9,6.7125,0.333148584,0.33257581475311077,0.027581896576146087
356.9,7.0,0.360788112,0.3599033554819936,0.02750930376105042
358.15,0.1,3.4163793600000004e-05,-2.662054051844054e-05,0.027564135755854865
358.15,0.3875000000000001,0.00097174968,0.0009661033558754223,0.027546695889305216
358.15,0.675,0.0032864968800000002,0.0032875191972845386,0.027448259245184597
358.15,0.9625,0.006936900000000001,0.006929069293733742,0.027602637185344583
358.15,1.2500000000000002,0.0118789824,0.011880516901162888,0.0275300695879453
358.15,1.5375000000000003,0.018131016,0.018130046856470752,0.02748920808855508
358.15,1.825,0.025649452800000003,0.025664367702286736,0.02765553877736025
358.15,2.1125000000000003,0.034450982399999996,0.03446881611167352,0.02753706583191988
358.15,2.4000000000000004,0.0445403928,0.04452746034581333,0.0274002172113043
358.15,2.6875000000000004,0.05570085599999999,0.05582320431281246,0.027476547572975282
358.15,2.9750000000000005,0.068254536,0.06833789054187929,0.02757162800259582
358.15,3.2625000000000006,0.081923592,0.08205240168084224,0.02751337294144534
358.15,3.5500000000000003,0.09668476799999999,0.09694675930170306,0.02757290291989601
358.15,3.8375,0.11278749599999999,0.11300022158236026,0.027582403845627695
358.15,4.125,0.129952704,0.13019137597030161,0.027571791585457566
358.15,4.4125000000000005,0.148608576,0.14849822886684072,0.027476203417488517
358.15,4.7,0.16774644,0.1678982916523725,0.02751244155810571
358.15,4.9875,0.188416008,0.18836866055670026,0.02770280321544414
358.15,5.275,0.209851656,0.2098860931056018,0.02753946302884585
358.15,5.5625,0.23227682400000002,0.23242707758919623,0.027569645728967352
358.15,5.8500000000000005,0.256380528,0.2559678977082966,0.02740139775978003
358.15,6.1375,0.280999056,0.2804846905561902,0.027484921352881286
358.15,6.425000000000002,0.305557392,0.3059534987721848,0.0273576482534508
358.15,6.7125,0.33223704,0.3323503153510572,0.027547854319787183
358.15,7.0,0.3586668,0.3596511229378954,0.02767009035111927
359.4,0.1,3.4155540000000005e-05,-2.0466395923207648e-05,0.027538454645889953
359.4,0.3875000000000001,0.0009710155199999999,0.0009750768759673317,0.027616303865203133
359.4,0.675,0.0032866473600000005,0.0032984652348010263,0.027539215214906453
359.4,0.9625,0.0069267312,0.006941086393379828,0.02747699567363092
359.4,1.2500000000000002,0.011858416799999999,0.011892649912098222,0.027568650313951035
359.4,1.5375000000000003,0.018094992,0.01814128840896978,0.027424124165936495
359.4,1.825,0.025671751200000002,0.02567366018097482,0.027571758263628076
359.4,2.1125000000000003,0.0343638408,0.03447505322366168,0.02746185108805698
359.4,2.4000000000000004,0.044560092,0.04452948921154447,0.027611132774132487
359.4,2.6875000000000004,0.05577974399999999,0.055819827765992217,0.027500536450680114
359.4,2.9750000000000005,0.068202552,0.06832786931179688,0.027485255944558182
359.4,3.2625000000000006,0.081915384,0.08203445713660612,0.027559597980269235
359.4,3.5500000000000003,0.097008072,0.09691957614420549,0.02739808399922116
359.4,3.8375,0.11269355999999998,0.11296245073225869,0.02749153439837505
359.4,4.125,0.130357632,0.13014163731225442,0.027640989982742732
359.4,4.4125000000000005,0.14852786399999998,0.14843511499996265,0.027462240858111404
359.4,4.7,0.16782760800000002,0.16782037068674152,0.027447445667957156
359.4,4.9875,0.187708752,0.1882744799422198,0.027380533818169732
359.4,5.275,0.20980468800000002,0.20977418274213452,0.02753834870371998
359.4,5.5625,0.23234704799999997,0.232295953982121,0.027609563919641693
359.4,5.8500000000000005,0.25618581599999996,0.2558160672223879,0.02757307200443446
359.4,6.1375,0.28086225600000003,0.2803106537149209,0.027563456353401967
359.4,6.425000000000002,0.30553596000000005,0.3057557537337578,0.027458879344664563
359.4,6.7125,0.331875888,0.3321273620770304,0.027489405250776366
359.4,7.0,0.35950401600000004,0.35940146708738274,0.0274958263038748
360.65,0.1,3.40592784e-05,-1.2984563956208728e-05,0.02758577204197187
360.65,0.3875000000000001,0.0009721920000000001,0.0009854466893237934,0.027654519461338574
360.65,0.675,0.003282516,0.003310875295932908,0.02750716026909154
360.65,0.9625,0.006942600000000001,0.006954633901009893,0.02744291572430325
360.65,1.2500000000000002,0.011867172,0.011906378800640896,0.027396798992663316
360.65,1.5375000000000003,0.0181653072,0.018154190145666257,0.02752728002766925
360.65,1.825,0.025604992799999997,0.02568467592207832,0.027343494708904213
360.65,2.1125000000000003,0.0344349768,0.03448307543484325,0.027607350665575726
360.65,2.4000000000000004,0.0444955224,0.04453336358885797,0.027512206834727364
360.65,2.6875000000000004,0.05576150400000001,0.055818355575008624,0.02757967280778084
360.65,2.9750000000000005,0.068064384,0.06831981001422988,0.027414278689378038
360.65,3.2625000000000006,0.081933168,0.08201853029820924,0.027439363420500355
360.65,3.5500000000000003,0.09674724,0.09689446509375316,0.02749278190580978
360.65,3.8375,0.112877328,0.1129268042995621,0.027473625236727812
360.65,4.125,0.130008792,0.13009407414053198,0.027497576224442453
360.65,4.4125000000000005,0.14892093599999998,0.14837422568895736,0.027448443731369652
360.65,4.7,0.167761944,0.1677447215170409,0.02755951357407333
360.65,4.9875,0.187846008,0.18818261633821998,0.02749040752153872
360.65,5.275,0.20938425600000002,0.20966463294408894,0.027576662999564763
360.65,5.5625,0.232224384,0.2321672323000199,0.027574161126084983
360.65,5.8500000000000005,0.254796384,0.2556666781000409,0.02738374847266953
360.65,6.1375,0.27960278400000005,0.2801390955196155,0.027637719192133887
360.65,6.425000000000002,0.305513616,0.30556052237603726,0.027493849596929958
360.65,6.7125,0.33143858400000004,0.33190695540147075,0.027514414103813993
360.65,7.0,0.35983872,0.35915438870145505,0.027469016742468943
361.9,0.1,3.41772e-05,-4.1750707529819575e-06,0.027634435932507657
361.9,0.3875000000000001,0.00097096992,0.0009972126783346635,0.02741522472456442
361.9,0.675,0.0032832866400000003,0.0033247490539854707,0.02753754623590667
361.9,0.9625,0.006927551999999998,0.006969711868895112,0.027477872353116516
361.9,1.2500000000000002,0.011885184,0.011921703436113026,0.027570204072478004
361.9,1.5375000000000003,0.0181441944,0.01816875197508569,0.027475018036030422
361.9,1.825,0.0256589376,0.025697414834122717,0.027493786766260585
361.9,2.1125000000000003,0.0345191544,0.03449288244465906,0.0274431793856498
361.9,2.4000000000000004,0.0445626,0.04453908324253365,0.02743991235335747
361.9,2.6875000000000004,0.055778376,0.055818787700658345,0.027371960897099253
361.9,2.9750000000000005,0.06835759200000001,0.06831371242702584,0.027500033179010595
361.9,3.2625000000000006,0.082024368,0.08200462124405836,0.027561076867474454
361.9,3.5500000000000003,0.096797856,0.0968714258497869,0.027452784707667433
361.9,3.8375,0.11279251200000001,0.11289328266323638,0.027555561386376333
361.9,4.125,0.12992124,0.13004868653354104,0.02762484547966955
361.9,4.4125000000000005,0.14792229599999998,0.14831556106450275,0.027579594725881472
361.9,4.7,0.167514336,0.1676713443392875,0.027550484580362848
361.9,4.9875,0.188240448,0.18809307022820893,0.027699486501806342
361.9,5.275,0.20913345600000002,0.20955744399895634,0.027582494451205346
361.9,5.5625,0.23187280800000004,0.2320409128826555,0.02759007487808637
361.9,5.8500000000000005,0.25565594399999997,0.25551973068101796,0.027580384784756922
361.9,6.1375,0.27979476000000003,0.2799700161270875,0.02758607853855861
361.9,6.425000000000002,0.305001984,0.3053678050910569,0.02751409695618984
361.9,6.7125,0.33217593600000006,0.3316890958993611,0.027610587752669037
361.9,7.0,0.358747056,0.3589098880414682,0.027477748285293018
363.15,0.1,3.41344728e-05,5.9620314153130405e-06,0.027569776334143755
363.15,0.3875000000000001,0.0009709425599999999,0.0010103748429999837,0.02748605323538175
363.15,0.675,0.0032879332800000004,0.0033400865612298464,0.027500310685478202
363.15,0.9625,0.006937492799999999,0.006986320127154222,0.027500281251423755
363.15,1.2500000000000002,0.011889060000000002,0.011938623936124701,0.027486816464936982
363.15,1.5375000000000003,0.0181806744,0.018184974054041528,0.02752140700988404
363.15,1.825,0.0256378704,0.02571187689097243,0.027559663100945975
363.15,2.1125000000000003,0.0344124504,0.03450447451446491,0.027341639128461877
363.15,2.4000000000000004,0.0443664744,0.04454664815950371,0.02759925902667883
363.15,2.6875000000000004,0.05555676000000001,0.0558211241952125,0.02756004084447683
363.15,2.9750000000000005,0.068348472,0.06830957658938817,0.027451213014944475
363.15,3.2625000000000006,0.08191812000000001,0.08199272981733997,0.027571901858550428
363.15,3.5500000000000003,0.096500544,0.09685045875206927,0.02752642971049715
363.15,3.8375,0.11271408000000001,0.11286188565340026,0.027507433441827087
363.15,4.125,0.129915312,0.1300054745435527,0.02759746869423786
363.15,4.4125000000000005,0.14833406400000002,0.14825912111353104,0.027397234960158896
363.15,4.7,0.167797056,0.16760023927109136,0.027540436748060438
363.15,4.9875,0.18807218400000003,0.18800584153378,0.02750657195034566
363.15,5.275,0.209304912,0.2094526160112791,0.027566596804215138
363.15,5.5625,0.23182948799999997,0.2319169959913835,0.027334286624328012
363.15,5.8500000000000005,0.25575307199999997,0.25537522520053946,0.027644977301750265
363.15,6.1375,0.27885995999999996,0.2798034160731162,0.027599230392684408
363.15,6.425000000000002,0.305399616,0.30517760246686715,0.027617657634375563
363.15,6.7125,0.330911904,0.3314737839888705,0.027727390118728667
363.15,7.0,0.35843971199999997,0.3586679658653539,0.027584435486138183


==> Sections/Images/1dSobolNd147GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.23335526399999995,0.25159734570114944,0.05016433192530386
333.15,0.3875000000000001,0.62648472,0.6228451749080574,0.11193131461106666
333.15,0.675,0.7923045600000002,0.7948410039078845,0.11333828963273998
333.15,0.9625,0.86194032,0.8630022617834912,0.11363995899559523
333.15,1.2500000000000002,0.8927385599999998,0.8886726544916956,0.11463670090304486
333.15,1.5375000000000003,0.9012794400000002,0.8996385896867718,0.1149798511583253
333.15,1.825,0.9021276,0.9038863628660422,0.11501997364256053
333.15,2.1125000000000003,0.9014846400000001,0.9033881806405365,0.11507414480043746
333.15,2.4000000000000004,0.89888088,0.9005350222805916,0.11506946365947406
333.15,2.6875000000000004,0.89908608,0.8979506699481767,0.11500544641034995
333.15,2.9750000000000005,0.89794608,0.8965668012889815,0.11477448314840438
333.15,3.2625000000000006,0.89545632,0.8955140125274642,0.11397364728670432
333.15,3.5500000000000003,0.8922323999999999,0.893739633233389,0.11318105721930498
333.15,3.8375,0.8918083200000001,0.89127194704667,0.11307032163011294
333.15,4.125,0.8908142400000001,0.8889315771925119,0.11400025785511114
333.15,4.4125000000000005,0.88455792,0.8872323851046736,0.11497419451326119
333.15,4.7,0.8878319999999998,0.8858990201956051,0.11484151984978155
333.15,4.9875,0.8851415999999999,0.8844140457796461,0.11478448828470518
333.15,5.275,0.8830211999999998,0.8827382033572719,0.1150460310649007
333.15,5.5625,0.87968328,0.8812747438549298,0.11427490895019125
333.15,5.8500000000000005,0.8776996800000001,0.8801962618498905,0.1141063862165288
333.15,6.1375,0.8776814400000001,0.879112198505167,0.11423425350044478
333.15,6.425000000000002,0.8790175200000002,0.8777283173155035,0.11464021849881441
333.15,6.7125,0.87826512,0.8769855861979206,0.11339430489598079
333.15,7.0,0.87595776,0.8794125392319322,0.059638070415839094
334.4,0.1,0.23379940800000001,0.2515973505589967,0.05009940093863518
334.4,0.3875000000000001,0.62639352,0.6228451795643891,0.11194336236300581
334.4,0.675,0.79369536,0.7948410080942521,0.11329025184648549
334.4,0.9625,0.86308488,0.863002265257217,0.11366714261081726
334.4,1.2500000000000002,0.8927659199999999,0.8886726570584229,0.11459045770396946
334.4,1.5375000000000003,0.8982515999999999,0.8996385912323204,0.11492942176258929
334.4,1.825,0.9035320800000002,0.9038863633571242,0.11502000814200147
334.4,2.1125000000000003,0.9031946399999999,0.9033881801374637,0.11500025557034656
334.4,2.4000000000000004,0.90029904,0.9005350209157985,0.1150977873073449
334.4,2.6875000000000004,0.8999159999999999,0.8979506679179888,0.11499425165472063
334.4,2.9750000000000005,0.89620416,0.8965667988163902,0.11472680371677069
334.4,3.2625000000000006,0.89514168,0.8955140098513888,0.11406280386654934
334.4,3.5500000000000003,0.8918311199999999,0.8937396305739574,0.11326926897733822
334.4,3.8375,0.88916352,0.8912719445912594,0.11305667813568415
334.4,4.125,0.8885205599999999,0.8889315750878742,0.11400704878655436
334.4,4.4125000000000005,0.8895921600000001,0.8872323834410077,0.11502286383431407
334.4,4.7,0.8871936,0.8858990190215895,0.1148148394001417
334.4,4.9875,0.88395144,0.8844140450924175,0.11473833458777256
334.4,5.275,0.88047216,0.882738203116026,0.11498384028612728
334.4,5.5625,0.8816486399999999,0.8812747439938072,0.11424916258978689
334.4,5.8500000000000005,0.88206816,0.8801962622804822,0.11410120564879565
334.4,6.1375,0.87983832,0.8791121991311893,0.11422386669567096
334.4,6.425000000000002,0.87649584,0.8777283180442521,0.11472735118738965
334.4,6.7125,0.87649128,0.876985586948503,0.11336964225631621
334.4,7.0,0.87545616,0.8794125399413525,0.059679339793735166
335.65,0.1,0.233358,0.2515973554146963,0.05009172987903699
335.65,0.3875000000000001,0.62655768,0.6228451842196471,0.11196235553946422
335.65,0.675,0.79318008,0.7948410122802617,0.1133238151425204
335.65,0.9625,0.86510496,0.8630022687298691,0.11372305080526511
335.65,1.2500000000000002,0.8891452799999999,0.8886726596258661,0.11460095490418008
335.65,1.5375000000000003,0.9020592,0.8996385927778688,0.11493498303450617
335.65,1.825,0.9028617599999998,0.9038863638525015,0.11510655047529653
335.65,2.1125000000000003,0.9020546399999999,0.903388179633675,0.11496916563558915
335.65,2.4000000000000004,0.9021504,0.9005350195497527,0.11509361211236974
335.65,2.6875000000000004,0.89814672,0.8979506658831479,0.1150568378379099
335.65,2.9750000000000005,0.8946218399999999,0.8965667963461255,0.11466215518080958
335.65,3.2625000000000006,0.8948179199999999,0.8955140071746871,0.11404175652252081
335.65,3.5500000000000003,0.8909784000000001,0.8937396279141681,0.11323117698087763
335.65,3.8375,0.8899387200000001,0.8912719421365647,0.11307507209230033
335.65,4.125,0.8880326399999999,0.8889315729807311,0.11406811414924727
335.65,4.4125000000000005,0.8872209600000001,0.8872323817794894,0.11496599147415401
335.65,4.7,0.88536048,0.8858990178432788,0.11479757455908098
335.65,4.9875,0.8839149599999998,0.8844140444037571,0.11480094715827412
335.65,5.275,0.88392864,0.8827382028769278,0.11496270675292464
335.65,5.5625,0.88179,0.881274744131253,0.11422086826001068
335.65,5.8500000000000005,0.8797243199999999,0.8801962627107159,0.11414167796250826
335.65,6.1375,0.8805861599999999,0.8791121997579274,0.11417347619262097
335.65,6.425000000000002,0.8770749599999998,0.8777283187755063,0.11471373477157104
335.65,6.7125,0.8752737600000001,0.8769855877012331,0.11342841223885668
335.65,7.0,0.8753968799999999,0.8794125406507729,0.05962470242047453
336.9,0.1,0.233868264,0.2515973602714697,0.050175930245671706
336.9,0.3875000000000001,0.62703648,0.6228451888731154,0.11194599033866584
336.9,0.675,0.7920811199999999,0.7948410164655556,0.11329464480603914
336.9,0.9625,0.8649362399999999,0.8630022722028791,0.11368869767759325
336.9,1.2500000000000002,0.88623144,0.888672662193667,0.11460677752932551
336.9,1.5375000000000003,0.9015302399999999,0.8996385943219857,0.11492645221264515
336.9,1.825,0.9022644,0.9038863643428678,0.11505588993678147
336.9,2.1125000000000003,0.9007368,0.9033881791279177,0.11506049129665878
336.9,2.4000000000000004,0.9019862399999998,0.9005350181872862,0.11511811506141408
336.9,2.6875000000000004,0.9009191999999999,0.89795066385296,0.11502949681133051
336.9,2.9750000000000005,0.89644128,0.8965667938722814,0.11472958571402915
336.9,3.2625000000000006,0.8942570399999998,0.8955140044984328,0.11401364170572854
336.9,3.5500000000000003,0.8933541599999999,0.8937396252547365,0.11319154211799966
336.9,3.8375,0.8911106400000001,0.89127193968187,0.11305138239435265
336.9,4.125,0.8893641599999998,0.8889315708757356,0.11398035202226572
336.9,4.4125000000000005,0.8848953599999999,0.8872323801176131,0.11496308827855103
336.9,4.7,0.8885661600000001,0.8858990166689054,0.11484392938335818
336.9,4.9875,0.88325832,0.8844140437158127,0.11477245235889127
336.9,5.275,0.88426608,0.8827382026371137,0.1150575218569788
336.9,5.5625,0.8803535999999998,0.8812747442708463,0.11426655976766899
336.9,5.8500000000000005,0.8815802399999999,0.8801962631402338,0.11407191603911505
336.9,6.1375,0.8804995200000001,0.8791122003850236,0.1141650267187473
336.9,6.425000000000002,0.87964224,0.8777283195049709,0.114696924157627
336.9,6.7125,0.8750320799999999,0.8769855884525315,0.11342049865478819
336.9,7.0,0.8760307199999999,0.8794125413594774,0.059662493168289865
338.15,0.1,0.234555912,0.2515973651314646,0.050071159111502006
338.15,0.3875000000000001,0.62620656,0.6228451935283734,0.111892952407291
338.15,0.675,0.79318464,0.7948410206508494,0.1132749210045872
338.15,0.9625,0.8651688,0.8630022756751732,0.11367729922866122
338.15,1.2500000000000002,0.8898384,0.8886726647632578,0.11459984438010241
338.15,1.5375000000000003,0.9009283199999999,0.8996385958664603,0.11484588526776521
338.15,1.825,0.90314904,0.9038863648339499,0.11505470229651113
338.15,2.1125000000000003,0.9037053600000001,0.903388178624487,0.11501297152843017
338.15,2.4000000000000004,0.90025344,0.9005350168196297,0.11514132362480359
338.15,2.6875000000000004,0.8996469600000001,0.8979506618191928,0.11502994512380707
338.15,2.9750000000000005,0.8978731200000001,0.896566791400764,0.11469743016472185
338.15,3.2625000000000006,0.8959670399999998,0.8955140018219995,0.11399915781845013
338.15,3.5500000000000003,0.8919679199999999,0.8937396225963787,0.1131810265388066
338.15,3.8375,0.88930488,0.8912719372278912,0.11303366684859607
338.15,4.125,0.8866555200000001,0.8889315687689504,0.11395498499624174
338.15,4.4125000000000005,0.89049048,0.8872323784564526,0.11496976426577844
338.15,4.7,0.8837781600000001,0.885899015493816,0.11482277790903087
338.15,4.9875,0.8848999200000001,0.8844140430278682,0.11474079798496489
338.15,5.275,0.88214112,0.8827382023965836,0.11509362030696851
338.15,5.5625,0.8827384799999999,0.881274744408292,0.11427035966339802
338.15,5.8500000000000005,0.88082328,0.8801962635697517,0.11405956371964952
338.15,6.1375,0.87676944,0.8791122010099721,0.11422972398039512
338.15,6.425000000000002,0.87662352,0.8777283202347933,0.11473371482241504
338.15,6.7125,0.8782833600000002,0.8769855892056195,0.11338022635813239
338.15,7.0,0.87587112,0.8794125420681819,0.05965226909045975
339.4,0.1,0.234559104,0.2515973699889539,0.05017177342895575
339.4,0.3875000000000001,0.62530368,0.6228451981821996,0.1119528633184839
339.4,0.675,0.79349016,0.7948410248354274,0.11329546752123668
339.4,0.9625,0.86308944,0.8630022791481833,0.11371599772912251
339.4,1.2500000000000002,0.8907276000000001,0.888672667330343,0.11466025517703285
339.4,1.5375000000000003,0.8982060000000001,0.899638597411651,0.1149439661359068
339.4,1.825,0.90523752,0.9038863653264637,0.11506178035394907
339.4,2.1125000000000003,0.903108,0.9033881781214141,0.11507242319593874
339.4,2.4000000000000004,0.8995055999999999,0.9005350154559104,0.11508920493784505
339.4,2.6875000000000004,0.8997928800000001,0.897950659789363,0.11494946708630893
339.4,2.9750000000000005,0.8977408800000001,0.8965667889290676,0.11467974400596641
339.4,3.2625000000000006,0.89533776,0.8955139991452082,0.11404837851248073
339.4,3.5500000000000003,0.8938284,0.8937396199353365,0.11323815377804171
339.4,3.8375,0.8904357600000001,0.8912719347717648,0.11302939722996032
339.4,4.125,0.8907504000000002,0.8889315666628811,0.11398504729116131
339.4,4.4125000000000005,0.8882834399999999,0.8872323767924288,0.11498192050781493
339.4,4.7,0.8858392800000001,0.8858990143190846,0.11483147146406347
339.4,4.9875,0.88456704,0.884414042338492,0.11480221104539468
339.4,5.275,0.8812656,0.8827382021560536,0.1150659896245866
339.4,5.5625,0.8814525599999999,0.8812747445457377,0.11425908662177825
339.4,5.8500000000000005,0.88079136,0.8801962640010592,0.11407354832255164
339.4,6.1375,0.8801484,0.8791122016367102,0.11421821712250525
339.4,6.425000000000002,0.87864816,0.8777283209646158,0.11468448015126012
339.4,6.7125,0.87473112,0.8769855899551282,0.1133914698376123
339.4,7.0,0.87632712,0.8794125427776023,0.059636217285012214
340.65,0.1,0.23383223999999997,0.2515973748468011,0.050057356913835366
340.65,0.3875000000000001,0.62721432,0.6228452028367417,0.1118907027187875
340.65,0.675,0.7923,0.7948410290232267,0.11336672762289161
340.65,0.9625,0.86297544,0.8630022826244146,0.11369564987928157
340.65,1.2500000000000002,0.8918539200000001,0.8886726698992179,0.11459486736105956
340.65,1.5375000000000003,0.9000847200000001,0.8996385989579153,0.11491188027176734
340.65,1.825,0.9034773599999999,0.9038863658200513,0.11506331810578875
340.65,2.1125000000000003,0.9022826399999999,0.9033881776185203,0.11506233980253242
340.65,2.4000000000000004,0.9004039200000001,0.9005350140909384,0.1150133637446315
340.65,2.6875000000000004,0.90033096,0.8979506577572065,0.11506834406217471
340.65,2.9750000000000005,0.8980646400000001,0.8965667864559393,0.11466144358733099
340.65,3.2625000000000006,0.8923053599999999,0.8955139964704751,0.11400685541105257
340.65,3.5500000000000003,0.89153016,0.893739617275368,0.11322451355837339
340.65,3.8375,0.8928525600000001,0.8912719323170701,0.11299908303618873
340.65,4.125,0.89049048,0.8889315645546642,0.11398861194889702
340.65,4.4125000000000005,0.8863910400000001,0.8872323751273312,0.11503753172976688
340.65,4.7,0.8869017599999999,0.8858990131429215,0.11480824546598026
340.65,4.9875,0.8838784800000001,0.8844140416526951,0.1147907242650587
340.65,5.275,0.88278408,0.8827382019155235,0.1150164834444021
340.65,5.5625,0.88116984,0.8812747446846151,0.11420654495177443
340.65,5.8500000000000005,0.8808460799999999,0.8801962644298613,0.11410099083953355
340.65,6.1375,0.8814799200000001,0.8791122022634484,0.11419592306040803
340.65,6.425000000000002,0.8772983999999999,0.8777283216955121,0.11471791816335429
340.65,6.7125,0.8768652,0.8769855907067845,0.11338736108047133
340.65,7.0,0.87649128,0.8794125434859489,0.05962878019343751
341.9,0.1,0.23391204,0.2515973797039325,0.05009558081510641
341.9,0.3875000000000001,0.62606976,0.6228452074934314,0.11196079275937168
341.9,0.675,0.79376376,0.7948410332085205,0.11331927399110808
341.9,0.9625,0.8626288799999999,0.8630022860959929,0.11370067199507855
341.9,1.2500000000000002,0.890112,0.8886726724659452,0.11459142253508364
341.9,1.5375000000000003,0.8981603999999999,0.89963860050239,0.11492966985074364
341.9,1.825,0.9019315200000001,0.9038863663104176,0.11504641841721493
341.9,2.1125000000000003,0.90260184,0.9033881771149106,0.11495377530867548
341.9,2.4000000000000004,0.89917272,0.9005350127263243,0.11514999764033909
341.9,2.6875000000000004,0.9000756000000001,0.8979506557239761,0.11496349624201363
341.9,2.9750000000000005,0.8961266399999999,0.8965667839865695,0.11464844734568164
341.9,3.2625000000000006,0.89450328,0.8955139937955631,0.11399639956246144
341.9,3.5500000000000003,0.89188128,0.8937396146161154,0.11322926805782219
341.9,3.8375,0.89028528,0.8912719298613017,0.11303207827860395
341.9,4.125,0.89180376,0.8889315624511003,0.11404965711115972
341.9,4.4125000000000005,0.8851415999999999,0.887232373465097,0.11500953285979498
341.9,4.7,0.88602168,0.8858990119678322,0.11482604812256103
341.9,4.9875,0.88278408,0.8844140409640348,0.1147679542709014
341.9,5.275,0.88230072,0.8827382016735619,0.11502459032382784
341.9,5.5625,0.88249224,0.8812747448242084,0.11425205584218727
341.9,5.8500000000000005,0.8809236,0.8801962648600951,0.11409327199270897
341.9,6.1375,0.87844752,0.8791122028905446,0.11417307249593485
341.9,6.425000000000002,0.87876672,0.8777283224249766,0.11468424414207963
341.9,6.7125,0.8752692,0.8769855914587987,0.11339988182143544
341.9,7.0,0.8744529600000001,0.8794125441946533,0.059743390411488705
343.15,0.1,0.233353896,0.25159738456106384,0.05009649038178198
343.15,0.3875000000000001,0.6263570399999999,0.6228452121483314,0.11192283823706953
343.15,0.675,0.79204464,0.7948410373941723,0.11332693015865311
343.15,0.9625,0.8636776800000001,0.863002289568645,0.11365962790060714
343.15,1.2500000000000002,0.89048136,0.8886726750330304,0.1145675717930942
343.15,1.5375000000000003,0.8994052800000001,0.8996386020475806,0.11493832880472396
343.15,1.825,0.9037281599999999,0.9038863668018576,0.11499650707866911
343.15,2.1125000000000003,0.9026383200000001,0.9033881766096902,0.11504794952044382
343.15,2.4000000000000004,0.9025516800000001,0.9005350113631418,0.11507543218731796
343.15,2.6875000000000004,0.8966099999999999,0.8979506536914618,0.11500013999354036
343.15,2.9750000000000005,0.89470392,0.8965667815145152,0.11471663465288086
343.15,3.2625000000000006,0.89469024,0.8955139911170716,0.11403044740195711
343.15,3.5500000000000003,0.89354112,0.8937396119590104,0.1131873794102616
343.15,3.8375,0.8902533600000002,0.8912719274069648,0.11303781965608801
343.15,4.125,0.8884248000000001,0.8889315603468206,0.11398282257699509
343.15,4.4125000000000005,0.8885388000000001,0.8872323718014311,0.11505075867720346
343.15,4.7,0.8860764,0.8858990107952484,0.11474845502077567
343.15,4.9875,0.8840015999999999,0.8844140402768061,0.1147816313050496
343.15,5.275,0.8825196000000001,0.8827382014316001,0.11504915149153183
343.15,5.5625,0.8812929600000001,0.88127474496237,0.11427297767574711
343.15,5.8500000000000005,0.8809874400000001,0.8801962652910447,0.11410704100621541
343.15,6.1375,0.8774808000000001,0.8791122035176406,0.11414561691922563
343.15,6.425000000000002,0.8796103200000001,0.8777283231544412,0.11469023852960789
343.15,6.7125,0.8780371200000001,0.876985592210455,0.11343156407972453
343.15,7.0,0.8735455200000001,0.8794125449047896,0.05963326270687384
344.4,0.1,0.23443780800000003,0.2515973894189111,0.05010586667036905
344.4,0.3875000000000001,0.62574144,0.6228452168028735,0.11192588156148099
344.4,0.675,0.7922316,0.7948410415808979,0.11333560715298178
344.4,0.9625,0.86209992,0.8630022930395074,0.11365924331991108
344.4,1.2500000000000002,0.8932447200000001,0.8886726776033369,0.11465189796259052
344.4,1.5375000000000003,0.89819688,0.8996386035927711,0.1149543280356863
344.4,1.825,0.9035457600000001,0.9038863672943716,0.11505313171073679
344.4,2.1125000000000003,0.90323112,0.9033881761073332,0.11507496595304345
344.4,2.4000000000000004,0.90006648,0.9005350099974541,0.11505749646709332
344.4,2.6875000000000004,0.8989584,0.8979506516607371,0.11504013087604022
344.4,2.9750000000000005,0.8986619999999998,0.8965667790444294,0.11472148235016488
344.4,3.2625000000000006,0.8950048800000001,0.8955139884429649,0.11404765056911668
344.4,3.5500000000000003,0.89285712,0.8937396092968944,0.11320138287699258
344.4,3.8375,0.8917080000000001,0.891271924953344,0.11300534200788491
344.4,4.125,0.88888536,0.8889315582378878,0.11401063926489284
344.4,4.4125000000000005,0.8850686399999999,0.8872323701395548,0.11496499534973903
344.4,4.7,0.8825925600000001,0.8858990096183693,0.11472835473404651
344.4,4.9875,0.88361856,0.8844140395874299,0.11475333524012864
344.4,5.275,0.883158,0.8827382011925018,0.11502227140291171
344.4,5.5625,0.88268832,0.8812747450998157,0.11424576383013775
344.4,5.8500000000000005,0.87963768,0.8801962657216363,0.11412844695144268
344.4,6.1375,0.87878496,0.879112204143663,0.11420769230896394
344.4,6.425000000000002,0.8802031199999999,0.8777283238842636,0.1146819957972056
344.4,6.7125,0.87680136,0.8769855929624693,0.11339369346503553
344.4,7.0,0.87792312,0.879412545613494,0.0596699645137686
345.65,0.1,0.23455180799999997,0.2515973942764004,0.05010110840187519
345.65,0.3875000000000001,0.6265987199999999,0.6228452214599212,0.11192121211402103
345.65,0.675,0.79230912,0.7948410457658337,0.1133104325016658
345.65,0.9625,0.86324904,0.863002296514307,0.11363728699039452
345.65,1.2500000000000002,0.8900709600000001,0.8886726801672007,0.11462044112015349
345.65,1.5375000000000003,0.9007139999999999,0.89963860513653,0.11495240386392204
345.65,1.825,0.9034044,0.9038863677847377,0.11506250830765657
345.65,2.1125000000000003,0.9044668800000001,0.9033881755992493,0.11509314013568539
345.65,2.4000000000000004,0.9024057600000002,0.9005350086340926,0.11515031640930665
345.65,2.6875000000000004,0.9004176,0.897950649631265,0.11501767567815724
345.65,2.9750000000000005,0.89791416,0.8965667765698695,0.11468693982018258
345.65,3.2625000000000006,0.8935730400000002,0.8955139857662632,0.114022294200021
345.65,3.5500000000000003,0.89234184,0.8937396066381788,0.11329954836842815
345.65,3.8375,0.89162136,0.8912719224982913,0.11305964988105704
345.65,4.125,0.8904722399999999,0.8889315561325343,0.1139866873054449
345.65,4.4125000000000005,0.8863682399999999,0.887232368474815,0.1149741243794149
345.65,4.7,0.88435272,0.8858990084422063,0.11485694102376531
345.65,4.9875,0.8855155200000001,0.8844140388973378,0.11477286909068585
345.65,5.275,0.88458528,0.8827382009519719,0.11499675510118575
345.65,5.5625,0.8813932800000001,0.8812747452386932,0.11429058565796647
345.65,5.8500000000000005,0.87773616,0.8801962661504383,0.11408762987147691
345.65,6.1375,0.8790312000000001,0.8791122047689695,0.11414847867071078
345.65,6.425000000000002,0.8765414399999999,0.8777283246151598,0.11468939698596317
345.65,6.7125,0.8763636,0.8769855937141255,0.11340830812993005
345.65,7.0,0.8750594399999999,0.8794125463229144,0.0596306427524246
346.9,0.1,0.23433475199999995,0.2515973991349635,0.05001999199509862
346.9,0.3875000000000001,0.62630232,0.6228452261137474,0.11189475100547172
346.9,0.675,0.7911919199999999,0.7948410499525592,0.11332220677132394
346.9,0.9625,0.86270184,0.8630022999858853,0.11365749979534817
346.9,1.2500000000000002,0.8900846400000001,0.8886726827382232,0.11463031212630422
346.9,1.5375000000000003,0.8981102400000002,0.8996386066820785,0.11493186496837839
346.9,1.825,0.9038695200000002,0.9038863682779674,0.11499855581086854
346.9,2.1125000000000003,0.9036324000000002,0.903388175098861,0.11504394249579407
346.9,2.4000000000000004,0.9007276799999998,0.9005350072682258,0.11509358021901739
346.9,2.6875000000000004,0.8986665599999999,0.8979506475960661,0.11498705073422238
346.9,2.9750000000000005,0.89696568,0.8965667741001416,0.11473119076499759
346.9,3.2625000000000006,0.8952876000000001,0.8955139830901878,0.11403911757043383
346.9,3.5500000000000003,0.89375088,0.8937396039803579,0.11316064867205021
346.9,3.8375,0.8899524000000001,0.8912719200435967,0.11302160539950688
346.9,4.125,0.8889355200000001,0.888931554026465,0.11403224973226647
346.9,4.4125000000000005,0.88508688,0.8872323668111491,0.11497876486011173
346.9,4.7,0.8841064799999999,0.8858990072685486,0.11484553785711722
346.9,4.9875,0.88657344,0.8844140382101093,0.11472569250034517
346.9,5.275,0.8824876799999999,0.8827382007114418,0.11506278368708699
346.9,5.5625,0.8815072799999999,0.8812747453775707,0.11430448437353821
346.9,5.8500000000000005,0.8789354399999999,0.8801962665817459,0.11407885859142648
346.9,6.1375,0.8796012000000001,0.8791122053971393,0.11422650633202656
346.9,6.425000000000002,0.8782833600000002,0.8777283253446244,0.11471215812994082
346.9,6.7125,0.8755884,0.8769855944661398,0.11337932046334114
346.9,7.0,0.8771661599999999,0.8794125470305452,0.05965692871371302
348.15,0.1,0.234207984,0.2515974039917369,0.050169696160428434
348.15,0.3875000000000001,0.6256092000000001,0.6228452307679316,0.11195560414508104
348.15,0.675,0.7920902400000001,0.7948410541400006,0.1132711729145062
348.15,0.9625,0.86412456,0.8630023034588953,0.11367195691891212
348.15,1.2500000000000002,0.8904768000000001,0.8886726853045925,0.11468436232119973
348.15,1.5375000000000003,0.9013660800000002,0.8996386082272692,0.11489892811704444
348.15,1.825,0.9045352799999999,0.9038863687676179,0.11507698187258077
348.15,2.1125000000000003,0.9029484000000001,0.903388174591851,0.11507674570416442
348.15,2.4000000000000004,0.901968,0.9005350059023589,0.115133820925223
348.15,2.6875000000000004,0.9021184799999998,0.897950645567131,0.11500415153373766
348.15,2.9750000000000005,0.8971663199999999,0.8965667716254028,0.11473560592857082
348.15,3.2625000000000006,0.89396976,0.895513980414023,0.11403980725522501
348.15,3.5500000000000003,0.89279328,0.8937396013200315,0.1132274074660401
348.15,3.8375,0.8918219999999999,0.8912719175874702,0.11306612153569776
348.15,4.125,0.8905315199999999,0.8889315519200377,0.1140230447349354
348.15,4.4125000000000005,0.8874444,0.8872323651499887,0.11500824986759176
348.15,4.7,0.8847494399999999,0.8858990060938172,0.11480071470008262
348.15,4.9875,0.8850686399999999,0.8844140375207331,0.11477950535784413
348.15,5.275,0.8831762400000001,0.8827382004680483,0.11502262688267774
348.15,5.5625,0.8816486399999999,0.8812747455164481,0.1142398896221341
348.15,5.8500000000000005,0.87790032,0.8801962670109058,0.11415487415309036
348.15,6.1375,0.8797425600000001,0.8791122060231616,0.11415401353291318
348.15,6.425000000000002,0.8765232,0.877728326073731,0.11469975174388486
348.15,6.7125,0.87665544,0.8769855952170802,0.11338668334915485
348.15,7.0,0.87435264,0.8794125477396075,0.059615401144310645
349.4,0.1,0.23447246400000005,0.2515974088499421,0.050139711236806675
349.4,0.3875000000000001,0.62583264,0.6228452354239055,0.11189848162333979
349.4,0.675,0.79179384,0.7948410583267262,0.11334887620478942
349.4,0.9625,0.8629298400000001,0.863002306933695,0.11369685377958975
349.4,1.2500000000000002,0.8895465599999999,0.8886726878716777,0.11464833770501423
349.4,1.5375000000000003,0.89812392,0.8996386097746073,0.11494845042896834
349.4,1.825,0.9022142400000001,0.9038863692615634,0.11505073947556725
349.4,2.1125000000000003,0.9038968800000001,0.9033881740882412,0.11515659462514209
349.4,2.4000000000000004,0.90186312,0.9005350045382817,0.11507658949384694
349.4,2.6875000000000004,0.8996925599999999,0.8979506435328269,0.11498802384874669
349.4,2.9750000000000005,0.89593056,0.8965667691549591,0.11472396880615983
349.4,3.2625000000000006,0.8959852799999999,0.8955139777381265,0.11402328961847556
349.4,3.5500000000000003,0.89339064,0.8937395986589892,0.11316591918395853
349.4,3.8375,0.8911881600000001,0.8912719151320596,0.1130349023080321
349.4,4.125,0.8908689599999998,0.8889315498125366,0.11398647289475196
349.4,4.4125000000000005,0.88504128,0.8872323634870387,0.11498545846156719
349.4,4.7,0.88622232,0.8858990049165802,0.11475281269294876
349.4,4.9875,0.88542432,0.8844140368327886,0.11483370804349954
349.4,5.275,0.88334496,0.8827382002296659,0.11502211662096777
349.4,5.5625,0.8799295199999999,0.8812747456538939,0.11423137473360495
349.4,5.8500000000000005,0.8784110399999999,0.8801962674414975,0.11411552527452727
349.4,6.1375,0.8801256000000001,0.8791122066481102,0.11415593808800682
349.4,6.425000000000002,0.8771570399999999,0.877728326805701,0.11470563293618687
349.4,6.7125,0.8757936,0.8769855959683786,0.11341612793128854
349.4,7.0,0.8759075999999999,0.87941254844867,0.05959539579730089
350.65,0.1,0.23455180799999997,0.2515974137088631,0.05011309259097018
350.65,0.3875000000000001,0.62420016,0.6228452400809531,0.11196284012090472
350.65,0.675,0.7932530400000001,0.794841062512378,0.11330085670592574
350.65,0.9625,0.8647264800000001,0.8630023104049154,0.11368067243763508
350.65,1.2500000000000002,0.8904494399999999,0.8886726904419844,0.11461784073295561
350.65,1.5375000000000003,0.8998293599999998,0.899638611318724,0.1148817525793655
350.65,1.825,0.9021640800000001,0.9038863697540772,0.11504217996188615
350.65,2.1125000000000003,0.90386496,0.9033881735849895,0.11504881326402203
350.65,2.4000000000000004,0.90348648,0.9005350031736676,0.11512125331656958
350.65,2.6875000000000004,0.9002944799999999,0.8979506415029971,0.11497556977191273
350.65,2.9750000000000005,0.89795064,0.8965667666848733,0.11472462618320468
350.65,3.2625000000000006,0.8959716000000001,0.895513975062409,0.11401009260457018
350.65,3.5500000000000003,0.8940792000000001,0.8937395959997366,0.11319537253331209
350.65,3.8375,0.8919040799999998,0.8912719126780808,0.11304412211702888
350.65,4.125,0.8901165600000001,0.8889315477075411,0.11396445196881368
350.65,4.4125000000000005,0.88815576,0.8872323618233727,0.11500887234269506
350.65,4.7,0.8848041599999998,0.8858990037425647,0.11480299123632097
350.65,4.9875,0.8831260799999999,0.8844140361448442,0.11478363328058601
350.65,5.275,0.8823143999999999,0.8827381999884201,0.11499917499306175
350.65,5.5625,0.8821046399999999,0.8812747457927712,0.1143292719474236
350.65,5.8500000000000005,0.8809874400000001,0.8801962678720892,0.11414920028221842
350.65,6.1375,0.87937776,0.87911220727628,0.11418970965003053
350.65,6.425000000000002,0.8782149599999999,0.8777283275340918,0.11465824518535686
350.65,6.7125,0.8787028799999999,0.8769855967211087,0.11338582700502205
350.65,7.0,0.8771433599999999,0.8794125491577325,0.0595896753205597
351.9,0.1,0.23355818400000003,0.25159741856671036,0.05004905732977533
351.9,0.3875000000000001,0.62785272,0.6228452447340634,0.1119403105277965
351.9,0.675,0.79164792,0.7948410666980297,0.11327966400275354
351.9,0.9625,0.86369136,0.8630023138782833,0.11362324303385751
351.9,1.2500000000000002,0.8911608,0.8886726930105012,0.11461295009412775
351.9,1.5375000000000003,0.9012885599999999,0.8996386128639147,0.11489476661737276
351.9,1.825,0.901626,0.9038863702455173,0.11500539815404551
351.9,2.1125000000000003,0.90236928,0.9033881730788742,0.11510498381286546
351.9,2.4000000000000004,0.90123384,0.9005350018094115,0.11509005107331699
351.9,2.6875000000000004,0.8988307199999999,0.8979506394681561,0.11493712954413732
351.9,2.9750000000000005,0.89640936,0.8965667642133559,0.11464799274992897
351.9,3.2625000000000006,0.89447136,0.8955139723843651,0.11402996540971967
351.9,3.5500000000000003,0.8921184000000001,0.8937395933413789,0.11317234013574187
351.9,3.8375,0.8933860800000001,0.8912719102226703,0.11303919680565043
351.9,4.125,0.8882424,0.8889315456014717,0.11402983196440374
351.9,4.4125000000000005,0.8883928799999999,0.8872323601604227,0.11490638467720356
351.9,4.7,0.88443024,0.8858990025667596,0.11482390735419022
351.9,4.9875,0.88307136,0.8844140354561838,0.11474689969391033
351.9,5.275,0.8818219200000001,0.8827381997486059,0.11503113029193744
351.9,5.5625,0.87911328,0.8812747459309328,0.11430095977163214
351.9,5.8500000000000005,0.87787296,0.880196268301607,0.11411851292949352
351.9,6.1375,0.8780644800000001,0.8791122079015865,0.11421325567635326
351.9,6.425000000000002,0.8785204800000002,0.8777283282646301,0.1146924672451038
351.9,6.7125,0.8782605599999999,0.8769855974727649,0.11341122853533217
351.9,7.0,0.87617664,0.8794125498667948,0.05958117836402301
353.15,0.1,0.2342016,0.2515974234234838,0.05005650078080175
353.15,0.3875000000000001,0.62822664,0.6228452493893214,0.11196619394633026
353.15,0.675,0.7929155999999999,0.7948410708822498,0.1133074387582773
353.15,0.9625,0.8624510400000001,0.8630023173530829,0.11363964500968968
353.15,1.2500000000000002,0.8920955999999999,0.8886726955790182,0.1145743105401753
353.15,1.5375000000000003,0.899346,0.8996386144108949,0.11492139131483659
353.15,1.825,0.9006866399999999,0.9038863707340938,0.1150833012565477
353.15,2.1125000000000003,0.9019223999999999,0.903388172578128,0.11509460909126336
353.15,2.4000000000000004,0.90111984,0.9005350004442605,0.11507043705713042
353.15,2.6875000000000004,0.8996013600000001,0.8979506374372523,0.11500117814020387
353.15,2.9750000000000005,0.8945716800000001,0.8965667617404067,0.11468733085954032
353.15,3.2625000000000006,0.8962406400000001,0.8955139697111532,0.11403426527063765
353.15,3.5500000000000003,0.8932036799999997,0.8937395906828421,0.11317176336405896
353.15,3.8375,0.8905907999999999,0.8912719077694073,0.11301107939990619
353.15,4.125,0.89003448,0.8889315434954024,0.11399402818683047
353.15,4.4125000000000005,0.88847952,0.8872323584963988,0.11499592177188109
353.15,4.7,0.8868744000000002,0.8858990013938177,0.11473815069644654
353.15,4.9875,0.8839332,0.8844140347660917,0.11475705911740466
353.15,5.275,0.8828479199999999,0.8827381995059282,0.11496520975502254
353.15,5.5625,0.8810011200000001,0.8812747460676627,0.11427767430015212
353.15,5.8500000000000005,0.87785928,0.8801962687314828,0.11411593559854699
353.15,6.1375,0.8798793600000002,0.8791122085301143,0.11421733355293126
353.15,6.425000000000002,0.87735768,0.8777283289944526,0.1146443433449178
353.15,6.7125,0.8803308000000001,0.8769855982237054,0.11340277118172648
353.15,7.0,0.8750457599999999,0.8794125505754994,0.05962650420086236
354.4,0.1,0.234169224,0.2515974282809731,0.05015626004426944
354.4,0.3875000000000001,0.6273648,0.6228452540445794,0.11199707131234667
354.4,0.675,0.7921723199999999,0.7948410750689753,0.11329858995542677
354.4,0.9625,0.86373696,0.8630023208253771,0.11370194670481591
354.4,1.2500000000000002,0.8898110400000001,0.8886726981446716,0.11465248883329564
354.4,1.5375000000000003,0.9018266399999999,0.8996386159539379,0.1149033223028091
354.4,1.825,0.9036552,0.9038863712291132,0.11501789593952585
354.4,2.1125000000000003,0.9033633600000001,0.9033881720738024,0.11507383011210653
354.4,2.4000000000000004,0.90029904,0.9005349990794674,0.1150918751682531
354.4,2.6875000000000004,0.89909064,0.8979506354067066,0.11504477712952402
354.4,2.9750000000000005,0.8971115999999999,0.896566759269605,0.11468857396091649
354.4,3.2625000000000006,0.8937645599999998,0.8955139670335566,0.11402070949696967
354.4,3.5500000000000003,0.8929711199999999,0.8937395880203682,0.11317135968642343
354.4,3.8375,0.8907777600000002,0.8912719053125651,0.113100461786847
354.4,4.125,0.88997064,0.8889315413893331,0.11404210426038656
354.4,4.4125000000000005,0.8883928799999999,0.8872323568355963,0.11499605421474751
354.4,4.7,0.8872528799999999,0.885899000215865,0.11480200383810157
354.4,4.9875,0.8830211999999998,0.884414034079579,0.11477710577143978
354.4,5.275,0.8822688000000001,0.88273819926683,0.11507705567412355
354.4,5.5625,0.8827248000000001,0.8812747462079719,0.11421300402532503
354.4,5.8500000000000005,0.8809783199999999,0.8801962691624324,0.11408759902023585
354.4,6.1375,0.8792318400000001,0.8791122091557787,0.11422285873257512
354.4,6.425000000000002,0.8779687199999999,0.8777283297242751,0.11469452429463406
354.4,6.7125,0.87515064,0.8769855989753617,0.11342102868728265
354.4,7.0,0.8764274400000001,0.8794125512842039,0.059640960707950094
355.65,0.1,0.23420068800000002,0.25159743314061,0.05010768483296125
355.65,0.3875000000000001,0.6264983999999999,0.6228452587001952,0.11195957400109992
355.65,0.675,0.7937318399999999,0.7948410792549849,0.11334243324496845
355.65,0.9625,0.8615162399999999,0.8630023242973133,0.11365538899104038
355.65,1.2500000000000002,0.8915711999999999,0.8886727007131886,0.11463327427318729
355.65,1.5375000000000003,0.90245136,0.899638617501634,0.1149547410462962
355.65,1.825,0.90378744,0.9038863717191216,0.11503160886404352
355.65,2.1125000000000003,0.90236928,0.903388171568761,0.11507863250098248
355.65,2.4000000000000004,0.9024376800000001,0.9005349977146744,0.11506511339488247
355.65,2.6875000000000004,0.89810112,0.8979506333747291,0.11501848798228145
355.65,2.9750000000000005,0.8978685600000001,0.89656675679594,0.1146849487105204
355.65,3.2625000000000006,0.89465832,0.8955139643577497,0.11407097719128945
355.65,3.5500000000000003,0.8929802400000001,0.8937395853603998,0.1131962788958805
355.65,3.8375,0.89054064,0.89127190285966,0.11298910058454413
355.65,4.125,0.89014848,0.8889315392829058,0.11400197939201867
355.65,4.4125000000000005,0.8871479999999999,0.8872323551712146,0.11495558397829159
355.65,4.7,0.8871662400000001,0.8858989990407756,0.11482410367843075
355.65,4.9875,0.8836915200000002,0.8844140333916345,0.11473758881898989
355.65,5.275,0.8836641599999998,0.8827381990270159,0.11500148257223906
355.65,5.5625,0.88143432,0.8812747463461335,0.1142508670104992
355.65,5.8500000000000005,0.87782736,0.8801962695923082,0.1141498237927014
355.65,6.1375,0.87940056,0.8791122097825169,0.11423134515527535
355.65,6.425000000000002,0.8772983999999999,0.8777283304533816,0.11466995790163564
355.65,6.7125,0.8788031999999999,0.87698559972666,0.113399010210068
355.65,7.0,0.87665544,0.8794125519929084,0.05969765647835097
356.9,0.1,0.23418655200000005,0.251597437999889,0.05011896154716575
356.9,0.3875000000000001,0.62696808,0.622845263356885,0.11193978090212724
356.9,0.675,0.7938093599999999,0.7948410834417106,0.11329975044063445
356.9,0.9625,0.8635545599999999,0.8630023277724709,0.11370441046268585
356.9,1.2500000000000002,0.88976544,0.8886727032809897,0.11463878967994785
356.9,1.5375000000000003,0.89807376,0.8996386190436032,0.11489535908878762
356.9,1.825,0.9037008000000001,0.9038863722112774,0.11505046128468477
356.9,2.1125000000000003,0.90174,0.9033881710630036,0.11509944218092288
356.9,2.4000000000000004,0.8989036800000001,0.9005349963491653,0.11508910920668237
356.9,2.6875000000000004,0.8982607199999999,0.8979506313427515,0.1150058986125362
356.9,2.9750000000000005,0.8993870399999999,0.8965667543254964,0.11474367475084067
356.9,3.2625000000000006,0.8933176800000001,0.8955139616817638,0.11406463369651504
356.9,3.5500000000000003,0.8941703999999998,0.8937395827013261,0.11316541852883036
356.9,3.8375,0.8929893599999998,0.8912719004049653,0.113059990399118
356.9,4.125,0.8911152000000002,0.8889315371764784,0.11400537149844166
356.9,4.4125000000000005,0.8850276,0.8872323535079065,0.11493916138840099
356.9,4.7,0.8874170400000001,0.8858989978649705,0.11486787630028916
356.9,4.9875,0.8838784800000001,0.8844140327044059,0.11471563260520264
356.9,5.275,0.88128384,0.8827381987872017,0.11503110164665067
356.9,5.5625,0.88002072,0.8812747464850109,0.11417326472959544
356.9,5.8500000000000005,0.8803399199999999,0.8801962700228999,0.11413998674019991
356.9,6.1375,0.87883968,0.8791122104078233,0.11417642876374855
356.9,6.425000000000002,0.87627696,0.8777283311846359,0.11463542186234355
356.9,6.7125,0.8798337600000001,0.8769856004793901,0.11339136550249308
356.9,7.0,0.8769336000000001,0.8794125527026867,0.05958469981851837
358.15,0.1,0.23419932000000002,0.2515974428573783,0.05013385178480801
358.15,0.3875000000000001,0.62625672,0.6228452680117851,0.11195473585537
358.15,0.675,0.7934627999999999,0.7948410876255726,0.11332030215062686
358.15,0.9625,0.8632855199999999,0.8630023312429753,0.11367093902111962
358.15,1.2500000000000002,0.8895648,0.8886727058491487,0.11466174783469524
358.15,1.5375000000000003,0.9005042400000002,0.899638620587362,0.11492212521486517
358.15,1.825,0.9019862399999998,0.9038863727030754,0.11503046331269202
358.15,2.1125000000000003,0.9024012000000001,0.9033881705606467,0.11501336937493559
358.15,2.4000000000000004,0.90133872,0.9005349949840143,0.11508836961478068
358.15,2.6875000000000004,0.8979004799999999,0.897950629311132,0.11497736909687327
358.15,2.9750000000000005,0.8963911199999999,0.8965667518536209,0.11465238029119575
358.15,3.2625000000000006,0.89356392,0.8955139590047041,0.11405670626001357
358.15,3.5500000000000003,0.89083248,0.893739580040105,0.11317383993730377
358.15,3.8375,0.89027616,0.8912718979477651,0.11296167266087077
358.15,4.125,0.8878092000000001,0.8889315350725567,0.11403782582181896
358.15,4.4125000000000005,0.8874763200000002,0.8872323518449565,0.11495181081620466
358.15,4.7,0.8859624,0.8858989966891653,0.11480060709036646
358.15,4.9875,0.8837052,0.8844140320150297,0.1147182956590382
358.15,5.275,0.88243296,0.8827381985423765,0.11501214564716707
358.15,5.5625,0.8803125600000001,0.8812747466238884,0.1142337835702439
358.15,5.8500000000000005,0.8810376,0.8801962704545654,0.11418855166226986
358.15,6.1375,0.8803171200000002,0.8791122110352774,0.11410726830984051
358.15,6.425000000000002,0.8780416799999999,0.8777283319141004,0.11463974576617972
358.15,6.7125,0.8769244800000001,0.8769856012314043,0.11338143917460748
358.15,7.0,0.87418848,0.8794125534121071,0.05962527548232413
359.4,0.1,0.23397815999999996,0.2515974477170152,0.05013045991276403
359.4,0.3875000000000001,0.62553624,0.622845272667043,0.11192996341826289
359.4,0.675,0.79368168,0.794841091813014,0.11327936423272057
359.4,0.9625,0.86192208,0.8630023347163432,0.11369107678177674
359.4,1.2500000000000002,0.88790496,0.8886727084180235,0.11465203319059208
359.4,1.5375000000000003,0.8980190400000001,0.8996386221347001,0.1149204894251037
359.4,1.825,0.90328128,0.9038863731948734,0.11504006002342587
359.4,2.1125000000000003,0.9003491999999998,0.9033881700573949,0.11505485678956671
359.4,2.4000000000000004,0.9019908,0.9005349936219058,0.11507747638469164
359.4,2.6875000000000004,0.8986164,0.8979506272784387,0.11501302116541402
359.4,2.9750000000000005,0.89594424,0.8965667493819245,0.11467840940612217
359.4,3.2625000000000006,0.8939788799999999,0.8955139563305079,0.11399965067939587
359.4,3.5500000000000003,0.89351832,0.8937395773831789,0.11322240286734606
359.4,3.8375,0.88940064,0.8912718954945021,0.11308503906514583
359.4,4.125,0.8906136,0.8889315329625501,0.11400781725149395
359.4,4.4125000000000005,0.8884704000000002,0.8872323501798588,0.11500478544273066
359.4,4.7,0.88634544,0.8858989955144339,0.11483712307742033
359.4,4.9875,0.8821821599999999,0.8844140313263693,0.11476179526575482
359.4,5.275,0.88223232,0.8827381983025624,0.11501423220787138
359.4,5.5625,0.8810558399999999,0.88127474676205,0.11423881562572709
359.4,5.8500000000000005,0.8814252,0.8801962708837254,0.11407261584259756
359.4,6.1375,0.8802076799999999,0.8791122116605838,0.11418709027814435
359.4,6.425000000000002,0.8778319200000001,0.8777283326446387,0.11467504102311293
359.4,6.7125,0.87666,0.8769856019823448,0.11341022687861917
359.4,7.0,0.87686064,0.8794125541197377,0.05968635085897683
360.65,0.1,0.23334340799999997,0.25159745257414656,0.05014800477677139
360.65,0.3875000000000001,0.6265485599999999,0.6228452773230169,0.11192752773603988
360.65,0.675,0.7927377600000001,0.7948410960008134,0.11330496279646507
360.65,0.9625,0.86418384,0.863002338190785,0.11370167358078603
360.65,1.2500000000000002,0.88863,0.888672710983677,0.11463567745741331
360.65,1.5375000000000003,0.9017172,0.8996386236795328,0.11491839972192579
360.65,1.825,0.9009465600000001,0.9038863736859555,0.11504274953813286
360.65,2.1125000000000003,0.9020546399999999,0.9033881695514586,0.11505297055144287
360.65,2.4000000000000004,0.90127488,0.9005349922542493,0.11500706509632766
360.65,2.6875000000000004,0.8993870399999999,0.8979506252455662,0.1150260931264226
360.65,2.9750000000000005,0.8947312799999999,0.8965667469098701,0.11476010562943113
360.65,3.2625000000000006,0.8950824,0.8955139536529113,0.11405458860187553
360.65,3.5500000000000003,0.8922278399999999,0.8937395747244632,0.11322560165808299
360.65,3.8375,0.8917034399999999,0.8912718930405233,0.11305144928823796
360.65,4.125,0.88909512,0.8889315308593443,0.11401107581268428
360.65,4.4125000000000005,0.89073216,0.8872323485179826,0.11499342735528671
360.65,4.7,0.88558392,0.8858989943382707,0.11480125595569857
360.65,4.9875,0.88339968,0.8844140306369932,0.11475225371676724
360.65,5.275,0.8807731199999999,0.8827381980627482,0.1150981867492323
360.65,5.5625,0.8819313599999999,0.8812747468994957,0.11424353866807271
360.65,5.8500000000000005,0.87785472,0.8801962713136012,0.11417807875012795
360.65,6.1375,0.87726192,0.8791122122880378,0.11424539103830762
360.65,6.425000000000002,0.87746256,0.8777283333744612,0.1146108535773797
360.65,6.7125,0.8759304000000001,0.8769856027332852,0.11339269442058564
360.65,7.0,0.87685152,0.8794125548284423,0.05970098275318926
361.9,0.1,0.23388376799999996,0.2515974574337835,0.05022712414500254
361.9,0.3875000000000001,0.62589648,0.6228452819768431,0.11195869895906793
361.9,0.675,0.79274232,0.7948411001857493,0.11321619641525944
361.9,0.9625,0.86246472,0.8630023416616474,0.1137170715846132
361.9,1.2500000000000002,0.8899022400000002,0.8886727135532677,0.11466716650231741
361.9,1.5375000000000003,0.9012657600000001,0.8996386252257972,0.11494497850480775
361.9,1.825,0.90361872,0.9038863741784693,0.11504066749502638
361.9,2.1125000000000003,0.90476784,0.9033881690478489,0.11504564062813259
361.9,2.4000000000000004,0.90254256,0.9005349908889193,0.11501650849541058
361.9,2.6875000000000004,0.8997016800000001,0.8979506232141257,0.11502526880215133
361.9,2.9750000000000005,0.8986665599999999,0.8965667444372789,0.11469724410649056
361.9,3.2625000000000006,0.8956660799999998,0.8955139509782677,0.11405107206667513
361.9,3.5500000000000003,0.89340432,0.8937395720630631,0.11323757779135571
361.9,3.8375,0.8912292,0.8912718905851127,0.11304501509788752
361.9,4.125,0.8893641599999998,0.888931528752201,0.11402459951833015
361.9,4.4125000000000005,0.88508232,0.8872323468553904,0.11493118297905397
361.9,4.7,0.8858712,0.8858989931642551,0.11480923840330357
361.9,4.9875,0.88420224,0.8844140299497646,0.11477376020651278
361.9,5.275,0.8812884,0.8827381978222182,0.115005175962842
361.9,5.5625,0.8809281600000002,0.8812747470383732,0.11424977560400532
361.9,5.8500000000000005,0.88063176,0.8801962717427612,0.11420108022584519
361.9,6.1375,0.8782924799999999,0.8791122129154919,0.11413722391110219
361.9,6.425000000000002,0.8772208799999999,0.8777283341049995,0.11465370726148974
361.9,6.7125,0.8779824,0.8769856034852994,0.11340714975003001
361.9,7.0,0.8756978400000001,0.8794125555378627,0.05959819636749379
363.15,0.1,0.233642544,0.25159746229091484,0.05014315256199949
363.15,0.3875000000000001,0.62566848,0.6228452866331748,0.11192916345308264
363.15,0.675,0.7938048000000001,0.7948411043717589,0.1132689899842617
363.15,0.9625,0.8634952800000002,0.8630023451360891,0.11365091952281342
363.15,1.2500000000000002,0.89101944,0.8886727161210688,0.11457786790667182
363.15,1.5375000000000003,0.9031581599999999,0.8996386267695561,0.1149424737882217
363.15,1.825,0.9024650400000003,0.9038863746699094,0.11500440728994782
363.15,2.1125000000000003,0.901968,0.9033881685445971,0.11501689733096088
363.15,2.4000000000000004,0.8992821599999999,0.9005349895268108,0.11509629811571609
363.15,2.6875000000000004,0.8966555999999999,0.897950621183401,0.11499697044377112
363.15,2.9750000000000005,0.8992365600000002,0.8965667419664772,0.11472374813902605
363.15,3.2625000000000006,0.8949592799999999,0.8955139482998657,0.11400847652421432
363.15,3.5500000000000003,0.8907093600000001,0.8937395694057791,0.11319295348208117
363.15,3.8375,0.890112,0.8912718881300601,0.11306525578953351
363.15,4.125,0.8890996799999998,0.8889315266457738,0.11398945056774543
363.15,4.4125000000000005,0.88834272,0.8872323451924404,0.11501822335365315
363.15,4.7,0.8865050400000001,0.88589899198845,0.1147780096673946
363.15,4.9875,0.8858757599999999,0.8844140292639677,0.11475497927750797
363.15,5.275,0.8820955200000001,0.8827381975816881,0.11502077111232403
363.15,5.5625,0.8810102400000001,0.8812747471772505,0.11429834937867878
363.15,5.8500000000000005,0.8810786399999999,0.8801962721733528,0.11415857177425157
363.15,6.1375,0.8776586400000002,0.8791122135418722,0.1141742502605745
363.15,6.425000000000002,0.87832896,0.8777283348355378,0.11471540982104188
363.15,6.7125,0.87593496,0.8769856042369557,0.11338753838739929
363.15,7.0,0.87484056,0.8794125562465671,0.05964184890833832


==> Sections/Images/1dSobolNd147Spline.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.23335526399999995,0.6291083519107317,0.05016433192530386
333.15,0.3875000000000001,0.62648472,0.6929178649436152,0.11193131461106666
333.15,0.675,0.7923045600000002,0.7596141985931675,0.11333828963273998
333.15,0.9625,0.86194032,0.8137560619033575,0.11363995899559523
333.15,1.2500000000000002,0.8927385599999998,0.8564254668813158,0.11463670090304486
333.15,1.5375000000000003,0.9012794400000002,0.888704425534173,0.1149798511583253
333.15,1.825,0.9021276,0.9116749498690593,0.11501997364256053
333.15,2.1125000000000003,0.9014846400000001,0.9264190518931057,0.11507414480043746
333.15,2.4000000000000004,0.89888088,0.9340187436134428,0.11506946365947406
333.15,2.6875000000000004,0.89908608,0.9355560370372016,0.11500544641034995
333.15,2.9750000000000005,0.89794608,0.9321129441715112,0.11477448314840438
333.15,3.2625000000000006,0.89545632,0.9247714770235039,0.11397364728670432
333.15,3.5500000000000003,0.8922323999999999,0.9146136476003095,0.11318105721930498
333.15,3.8375,0.8918083200000001,0.9027214679090587,0.11307032163011294
333.15,4.125,0.8908142400000001,0.8901769499568822,0.11400025785511114
333.15,4.4125000000000005,0.88455792,0.8780621057509105,0.11497419451326119
333.15,4.7,0.8878319999999998,0.867458947298274,0.11484151984978155
333.15,4.9875,0.8851415999999999,0.8594494866061038,0.11478448828470518
333.15,5.275,0.8830211999999998,0.85511573568153,0.1150460310649007
333.15,5.5625,0.87968328,0.8555397065316834,0.11427490895019125
333.15,5.8500000000000005,0.8776996800000001,0.8618034111636947,0.1141063862165288
333.15,6.1375,0.8776814400000001,0.8749888615846946,0.11423425350044478
333.15,6.425000000000002,0.8790175200000002,0.8961780698018136,0.11464021849881441
333.15,6.7125,0.87826512,0.9264530478221819,0.11339430489598079
333.15,7.0,0.87595776,0.9586810704276343,0.059638070415839094
334.4,0.1,0.23379940800000001,0.5951132641248069,0.05009940093863518
334.4,0.3875000000000001,0.62639352,0.6651237897687596,0.11194336236300581
334.4,0.675,0.79369536,0.7385893198119003,0.11329025184648549
334.4,0.9625,0.86308488,0.7985542536828305,0.11366714261081726
334.4,1.2500000000000002,0.8927659199999999,0.846158477926659,0.11459045770396946
334.4,1.5375000000000003,0.8982515999999999,0.8825418790884939,0.11492942176258929
334.4,1.825,0.9035320800000002,0.9088443437134449,0.11502000814200147
334.4,2.1125000000000003,0.9031946399999999,0.9262057583466207,0.11500025557034656
334.4,2.4000000000000004,0.90029904,0.9357660095331308,0.1150977873073449
334.4,2.6875000000000004,0.8999159999999999,0.9386649838180838,0.11499425165472063
334.4,2.9750000000000005,0.89620416,0.9360425677465875,0.11472680371677069
334.4,3.2625000000000006,0.89514168,0.9290386478637525,0.11406280386654934
334.4,3.5500000000000003,0.8918311199999999,0.918793110714687,0.11326926897733822
334.4,3.8375,0.88916352,0.9064458428445004,0.11305667813568415
334.4,4.125,0.8885205599999999,0.8931367307983008,0.11400704878655436
334.4,4.4125000000000005,0.8895921600000001,0.8800056611211979,0.11502286383431407
334.4,4.7,0.8871936,0.8681925203583003,0.1148148394001417
334.4,4.9875,0.88395144,0.8588371950547171,0.11473833458777256
334.4,5.275,0.88047216,0.8530795717555572,0.11498384028612728
334.4,5.5625,0.8816486399999999,0.8520595370059293,0.11424916258978689
334.4,5.8500000000000005,0.88206816,0.8569169773509426,0.11410120564879565
334.4,6.1375,0.87983832,0.8687917793357062,0.11422386669567096
334.4,6.425000000000002,0.87649584,0.8888238295053291,0.11472735118738965
334.4,6.7125,0.87649128,0.9181530144049196,0.11336964225631621
334.4,7.0,0.87545616,0.9498056064975932,0.059679339793735166
335.65,0.1,0.233358,0.56649264197871,0.05009172987903699
335.65,0.3875000000000001,0.62655768,0.6417093610014812,0.11196235553946422
335.65,0.675,0.79318008,0.7208600317204416,0.1133238151425204
335.65,0.9625,0.86510496,0.7857177026437308,0.11372305080526511
335.65,1.2500000000000002,0.8891452799999999,0.8374706544817729,0.11460095490418008
335.65,1.5375000000000003,0.9020592,0.8773071679449926,0.11493498303450617
335.65,1.825,0.9028617599999998,0.9064155237438142,0.11510655047529653
335.65,2.1125000000000003,0.9020546399999999,0.9259840025886622,0.11496916563558915
335.65,2.4000000000000004,0.9021504,0.9372008851899613,0.11509361211236974
335.65,2.6875000000000004,0.89814672,0.9412544522581353,0.1150568378379099
335.65,2.9750000000000005,0.8946218399999999,0.9393329845036086,0.11466215518080958
335.65,3.2625000000000006,0.8948179199999999,0.9326247626368059,0.11404175652252081
335.65,3.5500000000000003,0.8909784000000001,0.9223180673681519,0.11323117698087763
335.65,3.8375,0.8899387200000001,0.9096011794080705,0.11307507209230033
335.65,4.125,0.8880326399999999,0.8956623794669863,0.11406811414924727
335.65,4.4125000000000005,0.8872209600000001,0.8816899482553235,0.11496599147415401
335.65,4.7,0.88536048,0.8688721664835066,0.11479757455908098
335.65,4.9875,0.8839149599999998,0.8583973148619604,0.11480094715827412
335.65,5.275,0.88392864,0.8514536741011086,0.11496270675292464
335.65,5.5625,0.88179,0.849229524911376,0.11422086826001068
335.65,5.8500000000000005,0.8797243199999999,0.8529131480031872,0.11414167796250826
335.65,6.1375,0.8805861599999999,0.8636928240869662,0.11417347619262097
335.65,6.425000000000002,0.8770749599999998,0.8827568338731379,0.11471373477157104
335.65,6.7125,0.8752737600000001,0.911293458072126,0.11342841223885668
335.65,7.0,0.8753968799999999,0.9424625577088876,0.05962470242047453
336.9,0.1,0.233868264,0.5434587414230148,0.050175930245671706
336.9,0.3875000000000001,0.62703648,0.6228458836983275,0.11194599033866584
336.9,0.675,0.7920811199999999,0.7065533400377351,0.11329464480603914
336.9,0.9625,0.8649362399999999,0.7753357367759085,0.11368869767759325
336.9,1.2500000000000002,0.88623144,0.8304198080609058,0.11460677752932551
336.9,1.5375000000000003,0.9015302399999999,0.8730322880407843,0.11492645221264515
336.9,1.825,0.9022644,0.9043999108636019,0.11505588993678147
336.9,2.1125000000000003,0.9007368,0.9257494106774159,0.11506049129665878
336.9,2.4000000000000004,0.9019862399999998,0.9383075216302846,0.11511811506141408
336.9,2.6875000000000004,0.9009191999999999,0.9433009778702656,0.11502949681133051
336.9,2.9750000000000005,0.89644128,0.9419565135454157,0.11472958571402915
336.9,3.2625000000000006,0.8942570399999998,0.9355008628037935,0.11401364170572854
336.9,3.5500000000000003,0.8933541599999999,0.9251607597934566,0.11319154211799966
336.9,3.8375,0.8911106400000001,0.9121629386624622,0.11305138239435265
336.9,4.125,0.8893641599999998,0.8977341335588683,0.11398035202226572
336.9,4.4125000000000005,0.8848953599999999,0.8831010786307327,0.11496308827855103
336.9,4.7,0.8885661600000001,0.8694905080261127,0.11484392938335818
336.9,4.9875,0.88325832,0.8581291558930667,0.11477245235889127
336.9,5.275,0.88426608,0.8502437563796514,0.1150575218569788
336.9,5.5625,0.8803535999999998,0.8470610436339252,0.11426655976766899
336.9,5.8500000000000005,0.8815802399999999,0.8498077518039457,0.11407191603911505
336.9,6.1375,0.8804995200000001,0.8597106150377704,0.1141650267187473
336.9,6.425000000000002,0.87964224,0.8779963674834571,0.114696924157627
336.9,6.7125,0.8750320799999999,0.9058917432890633,0.11342049865478819
336.9,7.0,0.8760307199999999,0.9366654805085249,0.059662493168289865
338.15,0.1,0.234555912,0.5256167808883225,0.050071159111502006
338.15,0.3875000000000001,0.62620656,0.6082084606330884,0.111892952407291
338.15,0.675,0.79318464,0.6954210255331507,0.1132749210045872
338.15,0.9625,0.8651688,0.7672265118555948,0.11367729922866122
338.15,1.2500000000000002,0.8898384,0.8248807417129705,0.11459984438010241
338.15,1.5375000000000003,0.9009283199999999,0.8696395372178273,0.11484588526776521
338.15,1.825,0.90314904,0.9027587204827151,0.11505470229651113
338.15,2.1125000000000003,0.9037053600000001,0.9254941136201831,0.11501297152843017
338.15,2.4000000000000004,0.90025344,0.9391015387427816,0.11514132362480359
338.15,2.6875000000000004,0.8996469600000001,0.9448368179630608,0.11502994512380707
338.15,2.9750000000000005,0.8978731200000001,0.9439557733935685,0.11469743016472185
338.15,3.2625000000000006,0.8959670399999998,0.9377142271468566,0.11399915781845013
338.15,3.5500000000000003,0.8919679199999999,0.9273680013354731,0.1131810265388066
338.15,3.8375,0.88930488,0.9141729180719691,0.11303366684859607
338.15,4.125,0.8866555200000001,0.8993847994688932,0.11395498499624174
338.15,4.4125000000000005,0.89049048,0.8842594676387954,0.11496976426577844
338.15,4.7,0.8837781600000001,0.8700527446942254,0.11482277790903087
338.15,4.9875,0.8848999200000001,0.8580204527477332,0.11474079798496489
338.15,5.275,0.88214112,0.8494184139118682,0.11509362030696851
338.15,5.5625,0.8827384799999999,0.8455024502991801,0.11427035966339802
338.15,5.8500000000000005,0.88082328,0.847528384022219,0.11405956371964952
338.15,6.1375,0.87676944,0.856752037193534,0.11422972398039512
338.15,6.425000000000002,0.87662352,0.8744292319256752,0.11473371482241504
338.15,6.7125,0.8782833600000002,0.901815790331192,0.11338022635813239
338.15,7.0,0.87587112,0.932268164060312,0.05965226909045975
339.4,0.1,0.234559104,0.5125719788052343,0.05017177342895575
339.4,0.3875000000000001,0.62530368,0.597472194579553,0.1119528633184839
339.4,0.675,0.79349016,0.6872148689760569,0.11329546752123668
339.4,0.9625,0.86308944,0.7612081836590183,0.11371599772912251
339.4,1.2500000000000002,0.8907276000000001,0.8207282584868784,0.11466025517703285
339.4,1.5375000000000003,0.8982060000000001,0.8670512133180783,0.1149439661359068
339.4,1.825,0.90523752,0.90145316801106,0.11506178035394907
339.4,2.1125000000000003,0.903108,0.925210242424264,0.11507242319593874
339.4,2.4000000000000004,0.8995055999999999,0.9395985564161323,0.11508920493784505
339.4,2.6875000000000004,0.8997928800000001,0.9458942298451068,0.11494946708630893
339.4,2.9750000000000005,0.8977408800000001,0.9453733825696271,0.11467974400596641
339.4,3.2625000000000006,0.89533776,0.939312134448136,0.11404837851248073
339.4,3.5500000000000003,0.8938284,0.9289866053390744,0.11323815377804171
339.4,3.8375,0.8904357600000001,0.9156729151008837,0.11302939722996032
339.4,4.125,0.8907504000000002,0.9006471835920051,0.11398504729116131
339.4,4.4125000000000005,0.8882834399999999,0.8851855306708805,0.11498192050781493
339.4,4.7,0.8858392800000001,0.8705640761959504,0.11483147146406347
339.4,4.9875,0.88456704,0.8580589400256567,0.11480221104539468
339.4,5.275,0.8812656,0.8489462420184406,0.1150659896245866
339.4,5.5625,0.8814525599999999,0.8445021020327438,0.11425908662177825
339.4,5.8500000000000005,0.88079136,0.8460026399270069,0.11407354832255164
339.4,6.1375,0.8801484,0.8547239755596718,0.11421821712250525
339.4,6.425000000000002,0.87864816,0.8719422287891804,0.11468448015126012
339.4,6.7125,0.87473112,0.8989335194739725,0.1133914698376123
339.4,7.0,0.87632712,0.929124397528055,0.059636217285012214
340.65,0.1,0.23383223999999997,0.5039295536043511,0.050057356913835366
340.65,0.3875000000000001,0.62721432,0.5903121883115117,0.1118907027187875
340.65,0.675,0.7923,0.6816866511358235,0.11336672762289161
340.65,0.9625,0.86297544,0.7570989079624093,0.11369564987928157
340.65,1.2500000000000002,0.8918539200000001,0.8178371614315426,0.11459486736105956
340.65,1.5375000000000003,0.9000847200000001,0.865189614183496,0.11491188027176734
340.65,1.825,0.9034773599999999,0.9004444688585441,0.11506331810578875
340.65,2.1125000000000003,0.9022826399999999,0.92488992809696,0.11506233980253242
340.65,2.4000000000000004,0.9004039200000001,0.9398141945390177,0.1150133637446315
340.65,2.6875000000000004,0.90033096,0.9465054708249899,0.11506834406217471
340.65,2.9750000000000005,0.8980646400000001,0.9462519595951504,0.11466144358733099
340.65,3.2625000000000006,0.8923053599999999,0.9403418634897737,0.11400685541105257
340.65,3.5500000000000003,0.89153016,0.9300633851491322,0.11322451355837339
340.65,3.8375,0.8928525600000001,0.9167047272134997,0.11299908303618873
340.65,4.125,0.89049048,0.9015540923231505,0.11398861194889702
340.65,4.4125000000000005,0.8863910400000001,0.8858996831183574,0.11503753172976688
340.65,4.7,0.8869017599999999,0.8710297022393937,0.11480824546598026
340.65,4.9875,0.8838784800000001,0.8582323523265342,0.1147907242650587
340.65,5.275,0.88278408,0.8487958360200512,0.1150164834444021
340.65,5.5625,0.88116984,0.8440083559602186,0.11420654495177443
340.65,5.8500000000000005,0.8808460799999999,0.8451581147873103,0.11410099083953355
340.65,6.1375,0.8814799200000001,0.8535333151415995,0.11419592306040803
340.65,6.425000000000002,0.8772983999999999,0.8704221596633605,0.11471791816335429
340.65,6.7125,0.8768652,0.8971128509928655,0.11338736108047133
340.65,7.0,0.87649128,0.9270879700755608,0.05962878019343751
341.9,0.1,0.23391204,0.4992947237162741,0.05009558081510641
341.9,0.3875000000000001,0.62606976,0.5864035446027532,0.11196079275937168
341.9,0.675,0.79376376,0.67858815278182,0.11331927399110808
341.9,0.9625,0.8626288799999999,0.7547168405419982,0.11370067199507855
341.9,1.2500000000000002,0.890112,0.8160822535958753,0.11459142253508364
341.9,1.5375000000000003,0.8981603999999999,0.8639770376560385,0.11492966985074364
341.9,1.825,0.9019315200000001,0.8996938384350748,0.11504641841721493
341.9,2.1125000000000003,0.90260184,0.9245253016455718,0.11495377530867548
341.9,2.4000000000000004,0.89917272,0.939764073000117,0.11514999764033909
341.9,2.6875000000000004,0.9000756000000001,0.9467027982112973,0.11496349624201363
341.9,2.9750000000000005,0.8961266399999999,0.9466341229916994,0.11464844734568164
341.9,3.2625000000000006,0.89450328,0.940850693053911,0.11399639956246144
341.9,3.5500000000000003,0.89188128,0.9306451541105188,0.11322926805782219
341.9,3.8375,0.89028528,0.9173101518741111,0.11303207827860395
341.9,4.125,0.89180376,0.9021383320572742,0.11404965711115972
341.9,4.4125000000000005,0.8851415999999999,0.8864223403725958,0.11500953285979498
341.9,4.7,0.88602168,0.8714548225326626,0.11482604812256103
341.9,4.9875,0.88278408,0.8585284242500621,0.1147679542709014
341.9,5.275,0.88230072,0.8489357912373816,0.11502459032382784
341.9,5.5625,0.88249224,0.8439695692072084,0.11425205584218727
341.9,5.8500000000000005,0.8809236,0.8449224038721295,0.11409327199270897
341.9,6.1375,0.87844752,0.853086940944732,0.11417307249593485
341.9,6.425000000000002,0.87876672,0.8697558261376038,0.11468424414207963
341.9,6.7125,0.8752692,0.8962217051633311,0.11339988182143544
341.9,7.0,0.8744529600000001,0.9260126708666362,0.059743390411488705
343.15,0.1,0.233353896,0.4982727075716044,0.05009649038178198
343.15,0.3875000000000001,0.6263570399999999,0.5854213662270685,0.11192283823706953
343.15,0.675,0.79204464,0.6776711546834148,0.11332693015865311
343.15,0.9625,0.8636776800000001,0.7538801371740137,0.11365962790060714
343.15,1.2500000000000002,0.89048136,0.815338338028789,0.1145675717930942
343.15,1.5375000000000003,0.8994052800000001,0.863335781577663,0.11493832880472396
343.15,1.825,0.9037281599999999,0.8991624921505591,0.11499650707866911
343.15,2.1125000000000003,0.9026383200000001,0.9241084940774007,0.11504794952044382
343.15,2.4000000000000004,0.9025516800000001,0.9394638116881114,0.11507543218731796
343.15,2.6875000000000004,0.8966099999999999,0.9465184693126147,0.11500013999354036
343.15,2.9750000000000005,0.89470392,0.9465624912808323,0.11471663465288086
343.15,3.2625000000000006,0.89469024,0.9408859019226887,0.11403044740195711
343.15,3.5500000000000003,0.89354112,0.9307787255681073,0.1131873794102616
343.15,3.8375,0.8902533600000002,0.9175309865470104,0.11303781965608801
343.15,4.125,0.8884248000000001,0.9024327091893221,0.11398282257699509
343.15,4.4125000000000005,0.8885388000000001,0.886773917824965,0.11505075867720346
343.15,4.7,0.8860764,0.8718446367838625,0.11474845502077567
343.15,4.9875,0.8840015999999999,0.8589348903959384,0.1147816313050496
343.15,5.275,0.8825196000000001,0.8493347029911149,0.11504915149153183
343.15,5.5625,0.8812929600000001,0.8443340988993161,0.11427297767574711
343.15,5.8500000000000005,0.8809874400000001,0.845223102450465,0.11410704100621541
343.15,6.1375,0.8774808000000001,0.8532917379744847,0.11414561691922563
343.15,6.425000000000002,0.8796103200000001,0.869830029801299,0.11469023852960789
343.15,6.7125,0.8780371200000001,0.8961280022608301,0.11343156407972453
343.15,7.0,0.8735455200000001,0.9257522890650881,0.05963326270687384
344.4,0.1,0.23443780800000003,0.5004687236009432,0.05010586667036905
344.4,0.3875000000000001,0.62574144,0.5870407559582462,0.11192588156148099
344.4,0.675,0.7922316,0.6786874376099777,0.11333560715298178
344.4,0.9625,0.86209992,0.7544069536346867,0.11365924331991108
344.4,1.2500000000000002,0.8932447200000001,0.8154802177791958,0.11465189796259052
344.4,1.5375000000000003,0.89819688,0.8631881437903273,0.1149543280356863
344.4,1.825,0.9035457600000001,0.8988116454149038,0.11505313171073679
344.4,2.1125000000000003,0.90323112,0.9236316363997475,0.11507496595304345
344.4,2.4000000000000004,0.90006648,0.9389290304916814,0.11505749646709332
344.4,2.6875000000000004,0.8989584,0.9459847414375286,0.11504013087604022
344.4,2.9750000000000005,0.8986619999999998,0.9460796829841098,0.11472148235016488
344.4,3.2625000000000006,0.8950048800000001,0.9404947688782495,0.11404765056911668
344.4,3.5500000000000003,0.89285712,0.9305109128667691,0.11320138287699258
344.4,3.8375,0.8917080000000001,0.9174090286964913,0.11300534200788491
344.4,4.125,0.88888536,0.9024700301142388,0.11401063926489284
344.4,4.4125000000000005,0.8850686399999999,0.8869748308668347,0.11496499534973903
344.4,4.7,0.8825925600000001,0.8722043447011002,0.11472835473404651
344.4,4.9875,0.88361856,0.859439485363859,0.11475333524012864
344.4,5.275,0.883158,0.8499611666019329,0.11502227140291171
344.4,5.5625,0.88268832,0.8450503021621448,0.11424576383013775
344.4,5.8500000000000005,0.87963768,0.8459878057913174,0.11412844695144268
344.4,6.1375,0.87878496,0.8540545912362727,0.11420769230896394
344.4,6.425000000000002,0.8802031199999999,0.870531572243834,0.1146819957972056
344.4,6.7125,0.87680136,0.8966996625608229,0.11339369346503553
344.4,7.0,0.87792312,0.9261606138347233,0.0596699645137686
345.65,0.1,0.23455180799999997,0.5054879902348914,0.05010110840187519
345.65,0.3875000000000001,0.6265987199999999,0.5909368165700766,0.11192121211402103
345.65,0.675,0.79230912,0.681388782330878,0.1133104325016658
345.65,0.9625,0.86324904,0.7561154457002466,0.11363728699039452
345.65,1.2500000000000002,0.8900709600000001,0.8163826958960085,0.11462044112015349
345.65,1.5375000000000003,0.9007139999999999,0.8634564221359894,0.11495240386392204
345.65,1.825,0.9034044,0.8986025136380155,0.11506250830765657
345.65,2.1125000000000003,0.9044668800000001,0.9230868596199127,0.11509314013568539
345.65,2.4000000000000004,0.9024057600000002,0.9381753492995074,0.11515031640930665
345.65,2.6875000000000004,0.9004176,0.9451338718946252,0.11501767567815724
345.65,2.9750000000000005,0.89791416,0.9452283166230916,0.11468693982018258
345.65,3.2625000000000006,0.8935730400000002,0.9397245727027337,0.114022294200021
345.65,3.5500000000000003,0.89234184,0.9298885293513768,0.11329954836842815
345.65,3.8375,0.89162136,0.9169860757868472,0.11305964988105704
345.65,4.125,0.8904722399999999,0.902283101226971,0.1139866873054449
345.65,4.4125000000000005,0.8863682399999999,0.8870454948895738,0.1149741243794149
345.65,4.7,0.88435272,0.872539145992482,0.11485694102376531
345.65,4.9875,0.8855155200000001,0.8600299437535212,0.11477286909068585
345.65,5.275,0.88458528,0.8507837773905177,0.11499675510118575
345.65,5.5625,0.8813932800000001,0.8460665361212977,0.11429058565796647
345.65,5.8500000000000005,0.87773616,0.8471441091636867,0.11408762987147691
345.65,6.1375,0.8790312000000001,0.855282385735511,0.11414847867071078
345.65,6.425000000000002,0.8765414399999999,0.871747255054597,0.11468939698596317
345.65,6.7125,0.8763636,0.8978046063387699,0.11340830812993005
345.65,7.0,0.8750594399999999,0.9270914343393482,0.0596306427524246
346.9,0.1,0.23433475199999995,0.5129357259040505,0.05001999199509862
346.9,0.3875000000000001,0.62630232,0.5967846508363485,0.11189475100547172
346.9,0.675,0.7911919199999999,0.6855269696154845,0.11332220677132394
346.9,0.9625,0.86270184,0.7588237691469232,0.11365749979534817
346.9,1.2500000000000002,0.8900846400000001,0.8179205754281395,0.11463031212630422
346.9,1.5375000000000003,0.8981102400000002,0.8640629144566074,0.11493186496837839
346.9,1.825,0.9038695200000002,0.898496312229802,0.11499855581086854
346.9,2.1125000000000003,0.9036324000000002,0.9224662947451977,0.11504394249579407
346.9,2.4000000000000004,0.9007276799999998,0.9372183880002691,0.11509358021901739
346.9,2.6875000000000004,0.8986665599999999,0.9439981179924911,0.11498705073422238
346.9,2.9750000000000005,0.89696568,0.9440510107193373,0.11473119076499759
346.9,3.2625000000000006,0.8952876000000001,0.9386225921782831,0.11403911757043383
346.9,3.5500000000000003,0.89375088,0.9289583883668031,0.11316064867205021
346.9,3.8375,0.8899524000000001,0.9163039252823714,0.11302160539950688
346.9,4.125,0.8889355200000001,0.9019047289224631,0.11403224973226647
346.9,4.4125000000000005,0.88508688,0.8870063252845524,0.11497876486011173
346.9,4.7,0.8841064799999999,0.8728542403661137,0.11484553785711722
346.9,4.9875,0.88657344,0.860694000164622,0.11472569250034517
346.9,5.275,0.8824876799999999,0.8517711306775517,0.11506278368708699
346.9,5.5625,0.8815072799999999,0.8473311579023773,0.11430448437353821
346.9,5.8500000000000005,0.8789354399999999,0.8486196078365736,0.11407885859142648
346.9,6.1375,0.8796012000000001,0.856882006477615,0.11422650633202656
346.9,6.425000000000002,0.8782833600000002,0.8733638798229765,0.11471215812994082
346.9,6.7125,0.8755884,0.8993107538701317,0.11337932046334114
346.9,7.0,0.8771661599999999,0.9283985397427696,0.05965692871371302
348.15,0.1,0.234207984,0.5224171490390211,0.050169696160428434
348.15,0.3875000000000001,0.6256092000000001,0.6042593615308522,0.11195560414508104
348.15,0.675,0.7920902400000001,0.6908537802331665,0.1132711729145062
348.15,0.9625,0.86412456,0.762350079750946,0.11367195691891212
348.15,1.2500000000000002,0.8904768000000001,0.8199686594245008,0.11468436232119973
348.15,1.5375000000000003,0.9013660800000002,0.8649299185941391,0.11489892811704444
348.15,1.825,0.9045352799999999,0.8984542566001699,0.11507698187258077
348.15,2.1125000000000003,0.9029484000000001,0.9217620727829031,0.11507674570416442
348.15,2.4000000000000004,0.901968,0.9360737664826475,0.115133820925223
348.15,2.6875000000000004,0.9021184799999998,0.9426097370397127,0.11500415153373766
348.15,2.9750000000000005,0.8971663199999999,0.9425903837944064,0.11473560592857082
348.15,3.2625000000000006,0.89396976,0.9372361060870393,0.11403980725522501
348.15,3.5500000000000003,0.89279328,0.92776730325792,0.1132274074660401
348.15,3.8375,0.8918219999999999,0.9154043746473571,0.11306612153569776
348.15,4.125,0.8905315199999999,0.9013677195956609,0.1140230447349354
348.15,4.4125000000000005,0.8874444,0.8868777374431394,0.11500824986759176
348.15,4.7,0.8847494399999999,0.8731548275301021,0.11480071470008262
348.15,4.9875,0.8850686399999999,0.8614193891968583,0.11477950535784413
348.15,5.275,0.8831762400000001,0.8528918217837171,0.11502262688267774
348.15,5.5625,0.8816486399999999,0.8487925246309875,0.1142398896221341
348.15,5.8500000000000005,0.87790032,0.8503418970789789,0.11415487415309036
348.15,6.1375,0.8797425600000001,0.8587603384679999,0.11415401353291318
348.15,6.425000000000002,0.8765232,0.8752682481383605,0.11469975174388486
348.15,6.7125,0.87665544,0.9010860254303688,0.11338668334915485
348.15,7.0,0.87435264,0.9299357192087948,0.059615401144310645
349.4,0.1,0.23447246400000005,0.533537478070405,0.050139711236806675
349.4,0.3875000000000001,0.62583264,0.6130360514273776,0.11189848162333979
349.4,0.675,0.79179384,0.6971209949532938,0.11334887620478942
349.4,0.9625,0.8629298400000001,0.7665125332885458,0.11369685377958975
349.4,1.2500000000000002,0.8895465599999999,0.8224017509340054,0.11464833770501423
349.4,1.5375000000000003,0.89812392,0.865979732390542,0.11494845042896834
349.4,1.825,0.9022142400000001,0.8984375621590267,0.11505073947556725
349.4,2.1125000000000003,0.9038968800000001,0.9209663247403301,0.11515659462514209
349.4,2.4000000000000004,0.90186312,0.9347571046353232,0.11507658949384694
349.4,2.6875000000000004,0.8996925599999999,0.9410009863448763,0.11498802384874669
349.4,2.9750000000000005,0.89593056,0.9408890543698594,0.11472396880615983
349.4,3.2625000000000006,0.8959852799999999,0.9356123932111439,0.11402328961847556
349.4,3.5500000000000003,0.89339064,0.9263620873695998,0.11316591918395853
349.4,3.8375,0.8911881600000001,0.9143292213460984,0.1130349023080321
349.4,4.125,0.8908689599999998,0.9007048796415098,0.11398647289475196
349.4,4.4125000000000005,0.88504128,0.8866801467567047,0.11498545846156719
349.4,4.7,0.88622232,0.8734461071925537,0.11475281269294876
349.4,4.9875,0.88542432,0.8621938454499272,0.11483370804349954
349.4,5.275,0.88334496,0.8541144460296962,0.11502211662096777
349.4,5.5625,0.8799295199999999,0.8503989934327311,0.11423137473360495
349.4,5.8500000000000005,0.8784110399999999,0.8522385721599025,0.11411552527452727
349.4,6.1375,0.8801256000000001,0.860824266712081,0.11415593808800682
349.4,6.425000000000002,0.8771570399999999,0.8773471615901375,0.11470563293618687
349.4,6.7125,0.8757936,0.9029983412949417,0.11341612793128854
349.4,7.0,0.8759075999999999,0.9315567619012302,0.05959539579730089
350.65,0.1,0.23455180799999997,0.5459019314288025,0.05011309259097018
350.65,0.3875000000000001,0.62420016,0.622789823299714,0.11196284012090472
350.65,0.675,0.7932530400000001,0.7040803945452347,0.11330085670592574
350.65,0.9625,0.8647264800000001,0.7711292855359516,0.11368067243763508
350.65,1.2500000000000002,0.8904494399999999,0.8250946530055652,0.11461784073295561
350.65,1.5375000000000003,0.8998293599999998,0.8671346536877742,0.1148817525793655
350.65,1.825,0.9021640800000001,0.8984074443162791,0.11504217996188615
350.65,2.1125000000000003,0.90386496,0.9200711816247795,0.11504881326402203
350.65,2.4000000000000004,0.90348648,0.9332840223469759,0.11512125331656958
350.65,2.6875000000000004,0.9002944799999999,0.9392041232165682,0.11497556977191273
350.65,2.9750000000000005,0.89795064,0.9389896409672552,0.11472462618320468
350.65,3.2625000000000006,0.8959716000000001,0.9337987323327375,0.11401009260457018
350.65,3.5500000000000003,0.8940792000000001,0.924789554046715,0.11319537253331209
350.65,3.8375,0.8919040799999998,0.9131202628428876,0.11304412211702888
350.65,4.125,0.8901165600000001,0.8999490154549552,0.11396445196881368
350.65,4.4125000000000005,0.88815576,0.8864339686166176,0.11500887234269506
350.65,4.7,0.8848041599999998,0.8737332790615742,0.11480299123632097
350.65,4.9875,0.8831260799999999,0.8630051035235256,0.11478363328058601
350.65,5.275,0.8823143999999999,0.855407598736171,0.11499917499306175
350.65,5.5625,0.8821046399999999,0.8520989214332111,0.1143292719474236
350.65,5.8500000000000005,0.8809874400000001,0.854237228348345,0.11414920028221842
350.65,6.1375,0.87937776,0.8629806762152731,0.11418970965003053
350.65,6.425000000000002,0.8782149599999999,0.8794874217676952,0.11465824518535686
350.65,6.7125,0.8787028799999999,0.9049156217393107,0.11338582700502205
350.65,7.0,0.8771433599999999,0.9331154569838823,0.0595896753205597
351.9,0.1,0.23355818400000003,0.5591157275448153,0.05004905732977533
351.9,0.3875000000000001,0.62785272,0.6331957799216512,0.1119403105277965
351.9,0.675,0.79164792,0.7114837597783592,0.11327966400275354
351.9,0.9625,0.86369136,0.7760184922693936,0.11362324303385751
351.9,1.2500000000000002,0.8911608,0.8279221686880927,0.11461295009412775
351.9,1.5375000000000003,0.9012885599999999,0.868316980327793,0.11489476661737276
351.9,1.825,0.901626,0.8983251184818339,0.11500539815404551
351.9,2.1125000000000003,0.90236928,0.9190687744435524,0.11510498381286546
351.9,2.4000000000000004,0.90123384,0.9316701395062867,0.11509005107331699
351.9,2.6875000000000004,0.8988307199999999,0.9372514049633749,0.11493712954413732
351.9,2.9750000000000005,0.89640936,0.9369347621081536,0.11464799274992897
351.9,3.2625000000000006,0.89447136,0.9318424022339623,0.11402996540971967
351.9,3.5500000000000003,0.8921184000000001,0.923096516634138,0.11317234013574187
351.9,3.8375,0.8933860800000001,0.9118192966020187,0.11303919680565043
351.9,4.125,0.8882424,0.8991329334309427,0.11402983196440374
351.9,4.4125000000000005,0.8883928799999999,0.8861596184142472,0.11490638467720356
351.9,4.7,0.88443024,0.87402154284527,0.11482390735419022
351.9,4.9875,0.88307136,0.86384089801735,0.11474689969391033
351.9,5.275,0.8818219200000001,0.856739875223824,0.11503113029193744
351.9,5.5625,0.87911328,0.8538406657580304,0.11430095977163214
351.9,5.8500000000000005,0.87787296,0.8562654609133071,0.11411851292949352
351.9,6.1375,0.8780644800000001,0.8651364519829917,0.11421325567635326
351.9,6.425000000000002,0.8785204800000002,0.8815758302604224,0.1146924672451038
351.9,6.7125,0.8782605599999999,0.9067057870389367,0.11341122853533217
351.9,7.0,0.87617664,0.9344655936205583,0.05958117836402301
353.15,0.1,0.2342016,0.5727840848490443,0.05005650078080175
353.15,0.3875000000000001,0.62822664,0.6439290240669784,0.11196619394633026
353.15,0.675,0.7929155999999999,0.7190828714220362,0.1133074387582773
353.15,0.9625,0.8624510400000001,0.7809983092651016,0.11363964500968968
353.15,1.2500000000000002,0.8920955999999999,0.8307591010305002,0.1145743105401753
353.15,1.5375000000000003,0.899346,0.8694490101525572,0.11492139131483659
353.15,1.825,0.9006866399999999,0.8981518000655986,0.1150833012565477
353.15,2.1125000000000003,0.9019223999999999,0.9179512342039496,0.11509460909126336
353.15,2.4000000000000004,0.90111984,0.9299310760019355,0.11507043705713042
353.15,2.6875000000000004,0.8996013600000001,0.9351750888938823,0.11500117814020387
353.15,2.9750000000000005,0.8945716800000001,0.9347670363141148,0.11468733085954032
353.15,3.2625000000000006,0.8962406400000001,0.9297906816969596,0.11403426527063765
353.15,3.5500000000000003,0.8932036799999997,0.9213297884767409,0.11317176336405896
353.15,3.8375,0.8905907999999999,0.9104681200877849,0.11301107939990619
353.15,4.125,0.89003448,0.8982894399644171,0.11399402818683047
353.15,4.4125000000000005,0.88847952,0.8858775115409632,0.11499592177188109
353.15,4.7,0.8868744000000002,0.8743160982517479,0.11473815069644654
353.15,4.9875,0.8839332,0.8646889635310976,0.11475705911740466
353.15,5.275,0.8828479199999999,0.8580798708133374,0.11496520975502254
353.15,5.5625,0.8810011200000001,0.8555725835327925,0.11427767430015212
353.15,5.8500000000000005,0.87785928,0.8582508651237889,0.11411593559854699
353.15,6.1375,0.8798793600000002,0.8671984790206517,0.11421733355293126
353.15,6.425000000000002,0.87735768,0.8834991886577072,0.1146443433449178
353.15,6.7125,0.8803308000000001,0.9082367574692798,0.11340277118172648
353.15,7.0,0.8750457599999999,0.9354609609750646,0.05962650420086236
354.4,0.1,0.234169224,0.5865122217720907,0.05015626004426944
354.4,0.3875000000000001,0.6273648,0.6546646585094861,0.11199707131234667
354.4,0.675,0.7921723199999999,0.7266295102456353,0.11329858995542677
354.4,0.9625,0.86373696,0.7858868922993052,0.11370194670481591
354.4,1.2500000000000002,0.8898110400000001,0.8334802530817008,0.11465248883329564
354.4,1.5375000000000003,0.9018266399999999,0.8704530410040244,0.1149033223028091
354.4,1.825,0.9036552,0.89784870447748,0.11501789593952585
354.4,2.1125000000000003,0.9033633600000001,0.9167106919132717,0.11507383011210653
354.4,2.4000000000000004,0.90029904,0.9280824517226031,0.1150918751682531
354.4,2.6875000000000004,0.89909064,0.9330074323166779,0.11504477712952402
354.4,2.9750000000000005,0.8971115999999999,0.9325290821066986,0.11468857396091649
354.4,3.2625000000000006,0.8937645599999998,0.9276908495038703,0.11402070949696967
354.4,3.5500000000000003,0.8929711199999999,0.9195361829193961,0.11317135968642343
354.4,3.8375,0.8907777600000002,0.9091085307644796,0.113100461786847
354.4,4.125,0.88997064,0.8974513414503249,0.11404210426038656
354.4,4.4125000000000005,0.8883928799999999,0.8856080633881352,0.11499605421474751
354.4,4.7,0.8872528799999999,0.8746221449891142,0.11480200383810157
354.4,4.9875,0.8830211999999998,0.8655370346644657,0.11477710577143978
354.4,5.275,0.8822688000000001,0.8593961808253932,0.11507705567412355
354.4,5.5625,0.8827248000000001,0.8572430318831005,0.11421300402532503
354.4,5.8500000000000005,0.8809783199999999,0.8601210362487911,0.11408759902023585
354.4,6.1375,0.8792318400000001,0.8690736423336689,0.11422285873257512
354.4,6.425000000000002,0.8779687199999999,0.8851442985489377,0.11469452429463406
354.4,6.7125,0.87515064,0.9093764533058006,0.11342102868728265
354.4,7.0,0.8764274400000001,0.9359553482112082,0.059640960707950094
355.65,0.1,0.23420068800000002,0.5999053567445555,0.05010768483296125
355.65,0.3875000000000001,0.6264983999999999,0.6650777860229632,0.11195957400109992
355.65,0.675,0.7937318399999999,0.733875457018525,0.11334243324496845
355.65,0.9625,0.8615162399999999,0.7905023971482348,0.11365538899104038
355.65,1.2500000000000002,0.8915711999999999,0.835960427890606,0.11463327427318729
355.65,1.5375000000000003,0.90245136,0.8712513707241516,0.1149547410462962
355.65,1.825,0.90378744,0.8973770471273852,0.11503160886404352
355.65,2.1125000000000003,0.90236928,0.91533927857882,0.11507863250098248
355.65,2.4000000000000004,0.9024376800000001,0.9261398865569694,0.11506511339488247
355.65,2.6875000000000004,0.89810112,0.9307806925403466,0.11501848798228145
355.65,2.9750000000000005,0.8978685600000001,0.9302635180074642,0.1146849487105204
355.65,3.2625000000000006,0.89465832,0.9255901844368364,0.11407097719128945
355.65,3.5500000000000003,0.8929802400000001,0.9177625133069759,0.1131962788958805
355.65,3.8375,0.89054064,0.9077823260963962,0.11298910058454413
355.65,4.125,0.89014848,0.8966514442836107,0.11400197939201867
355.65,4.4125000000000005,0.8871479999999999,0.8853716893471324,0.11495558397829159
355.65,4.7,0.8871662400000001,0.8749448827654744,0.11482410367843075
355.65,4.9875,0.8836915200000002,0.8663728460171506,0.11473758881898989
355.65,5.275,0.8836641599999998,0.8606574005806736,0.11500148257223906
355.65,5.5625,0.88143432,0.858800367934557,0.1142508670104992
355.65,5.8500000000000005,0.87782736,0.8618035695573141,0.1141498237927014
355.65,6.1375,0.87940056,0.8706688269274578,0.11423134515527535
355.65,6.425000000000002,0.8772983999999999,0.8863979615235021,0.11466995790163564
355.65,6.7125,0.8788031999999999,0.9099927948239594,0.113399010210068
355.65,7.0,0.87665544,0.9358025444927955,0.05969765647835097
356.9,0.1,0.23418655200000005,0.6125687081970399,0.05011896154716575
356.9,0.3875000000000001,0.62696808,0.6748435093812001,0.11193978090212724
356.9,0.675,0.7938093599999999,0.7405724925100751,0.11329975044063445
356.9,0.9625,0.8635545599999999,0.7946629795881194,0.11370441046268585
356.9,1.2500000000000002,0.88976544,0.8380744285061287,0.11463878967994785
356.9,1.5375000000000003,0.89807376,0.8717662971548974,0.11489535908878762
356.9,1.825,0.9037008000000001,0.8966980434252212,0.11505046128468477
356.9,2.1125000000000003,0.90174,0.9138291252078953,0.11509944218092288
356.9,2.4000000000000004,0.8989036800000001,0.924119000393715,0.11508910920668237
356.9,2.6875000000000004,0.8982607199999999,0.9285271268734756,0.1150058986125362
356.9,2.9750000000000005,0.8993870399999999,0.9280129625379714,0.11474367475084067
356.9,3.2625000000000006,0.8933176800000001,0.9235359652779989,0.11406463369651504
356.9,3.5500000000000003,0.8941703999999998,0.9160555929843527,0.11316541852883036
356.9,3.8375,0.8929893599999998,0.9065313035478278,0.113059990399118
356.9,4.125,0.8911152000000002,0.8959225548592201,0.11400537149844166
356.9,4.4125000000000005,0.8850276,0.8851888048093242,0.11493916138840099
356.9,4.7,0.8874170400000001,0.8752895112889355,0.11486787630028916
356.9,4.9875,0.8838784800000001,0.8671841321888496,0.11471563260520264
356.9,5.275,0.88128384,0.8618321253998609,0.11503110164665067
356.9,5.5625,0.88002072,0.8601929488127654,0.11417326472959544
356.9,5.8500000000000005,0.8803399199999999,0.8632260603183581,0.11413998674019991
356.9,6.1375,0.87883968,0.8718909178074339,0.11417642876374855
356.9,6.425000000000002,0.87627696,0.8871469791707889,0.11463542186234355
356.9,6.7125,0.8798337600000001,0.909953702299217,0.11339136550249308
356.9,7.0,0.8769336000000001,0.9348563389836335,0.05958469981851837
358.15,0.1,0.23419932000000002,0.6241074945601448,0.05013385178480801
358.15,0.3875000000000001,0.62625672,0.6836369313579858,0.11195473585537
358.15,0.675,0.7934627999999999,0.7464723974896548,0.11332030215062686
358.15,0.9625,0.8632855199999999,0.7981867953951894,0.11367093902111962
358.15,1.2500000000000002,0.8895648,0.8396970579771812,0.11466174783469524
358.15,1.5375000000000003,0.9005042400000002,0.8719201181382196,0.11492212521486517
358.15,1.825,0.9019862399999998,0.8957729087808953,0.11503046331269202
358.15,2.1125000000000003,0.9024012000000001,0.9121723628077987,0.11501336937493559
358.15,2.4000000000000004,0.90133872,0.9220354131215204,0.11508836961478068
358.15,2.6875000000000004,0.8979004799999999,0.9262789926246512,0.11497736909687327
358.15,2.9750000000000005,0.8963911199999999,0.9258200342197805,0.11465238029119575
358.15,3.2625000000000006,0.89356392,0.9215754708094995,0.11405670626001357
358.15,3.5500000000000003,0.89083248,0.9144622352963987,0.11317383993730377
358.15,3.8375,0.89027616,0.9053972605830682,0.11296167266087077
358.15,4.125,0.8878092000000001,0.8952974795720987,0.11403782582181896
358.15,4.4125000000000005,0.8874763200000002,0.8850798251660803,0.11495181081620466
358.15,4.7,0.8859624,0.8756612302676037,0.11480060709036646
358.15,4.9875,0.8837052,0.8679586277792595,0.1147182956590382
358.15,5.275,0.88243296,0.8628889506036377,0.11501214564716707
358.15,5.5625,0.8803125600000001,0.861369131643329,0.1142337835702439
358.15,5.8500000000000005,0.8810376,0.8643161038009239,0.11418855166226986
358.15,6.1375,0.8803171200000002,0.8726467999790126,0.11410726830984051
358.15,6.425000000000002,0.8780416799999999,0.887278153080186,0.11463974576617972
358.15,6.7125,0.8769244800000001,0.9091270960070339,0.11338143917460748
358.15,7.0,0.87418848,0.9329705208475292,0.05962527548232413
359.4,0.1,0.23397815999999996,0.6341269342644716,0.05013045991276403
359.4,0.3875000000000001,0.62553624,0.6911331547271098,0.11192996341826289
359.4,0.675,0.79368168,0.751326952726633,0.11327936423272057
359.4,0.9625,0.86192208,0.8008920003456746,0.11369107678177674
359.4,1.2500000000000002,0.88790496,0.8407031193526758,0.11465203319059208
359.4,1.5375000000000003,0.8980190400000001,0.8716351315160756,0.1149204894251037
359.4,1.825,0.90328128,0.894562858604314,0.11504006002342587
359.4,2.1125000000000003,0.9003491999999998,0.9103611223858306,0.11505485678956671
359.4,2.4000000000000004,0.9019908,0.9199047446290661,0.11507747638469164
359.4,2.6875000000000004,0.8986164,0.9240685471024597,0.11501302116541402
359.4,2.9750000000000005,0.89594424,0.9237273515744504,0.11467840940612217
359.4,3.2625000000000006,0.8939788799999999,0.9197559798134796,0.11399965067939587
359.4,3.5500000000000003,0.89351832,0.9130292535879859,0.11322240286734606
359.4,3.8375,0.88940064,0.9044219946664099,0.11308503906514583
359.4,4.125,0.8906136,0.8948090248171916,0.11400781725149395
359.4,4.4125000000000005,0.8884704000000002,0.8850651658087699,0.11500478544273066
359.4,4.7,0.88634544,0.8760652394095851,0.11483712307742033
359.4,4.9875,0.8821821599999999,0.8686840673880771,0.11476179526575482
359.4,5.275,0.88223232,0.8637964715126856,0.11501423220787138
359.4,5.5625,0.8810558399999999,0.8622772735518505,0.11423881562572709
359.4,5.8500000000000005,0.8814252,0.8650012952740115,0.11407261584259756
359.4,6.1375,0.8802076799999999,0.8728433584476086,0.11418709027814435
359.4,6.425000000000002,0.8778319200000001,0.8866782848410817,0.11467504102311293
359.4,6.7125,0.87666,0.9073808962228702,0.11341022687861917
359.4,7.0,0.87686064,0.9299988792482887,0.05968635085897683
360.65,0.1,0.23334340799999997,0.6422322457406215,0.05014800477677139
360.65,0.3875000000000001,0.6265485599999999,0.697007282262363,0.11192752773603988
360.65,0.675,0.7927377600000001,0.7548879389903792,0.11330496279646507
360.65,0.9625,0.86418384,0.8025967502158052,0.11370167358078603
360.65,1.2500000000000002,0.88863,0.8409674156815254,0.11463567745741331
360.65,1.5375000000000003,0.9017172,0.8708336351304238,0.11491839972192579
360.65,1.825,0.9009465600000001,0.8930291083053848,0.11504274953813286
360.65,2.1125000000000003,0.9020546399999999,0.908387534949293,0.11505297055144287
360.65,2.4000000000000004,0.90127488,0.9177426148050323,0.11500706509632766
360.65,2.6875000000000004,0.8993870399999999,0.9219280476154876,0.1150260931264226
360.65,2.9750000000000005,0.8947312799999999,0.9217775331235419,0.11476010562943113
360.65,3.2625000000000006,0.8950824,0.9181247710720807,0.11405458860187553
360.65,3.5500000000000003,0.8922278399999999,0.9118034612039879,0.11322560165808299
360.65,3.8375,0.8917034399999999,0.9036473032621479,0.11305144928823796
360.65,4.125,0.88909512,0.8944899969894449,0.11401107581268428
360.65,4.4125000000000005,0.89073216,0.8851652421287628,0.11499342735528671
360.65,4.7,0.88558392,0.8765067384229864,0.11480125595569857
360.65,4.9875,0.88339968,0.869348185615,0.11475225371676724
360.65,5.275,0.8807731199999999,0.8645232834476875,0.1150981867492323
360.65,5.5625,0.8819313599999999,0.8628657316639333,0.11424353866807271
360.65,5.8500000000000005,0.87785472,0.8652092300066221,0.11417807875012795
360.65,6.1375,0.87726192,0.8723874782186376,0.11424539103830762
360.65,6.425000000000002,0.87746256,0.8852341760428648,0.1146108535773797
360.65,6.7125,0.8759304000000001,0.904583023222187,0.11339269442058564
360.65,7.0,0.87685152,0.9257952033497197,0.05970098275318926
361.9,0.1,0.23388376799999996,0.6480286474191952,0.05022712414500254
361.9,0.3875000000000001,0.62589648,0.7009344167375339,0.11195869895906793
361.9,0.675,0.79274232,0.7569071370502624,0.11321619641525944
361.9,0.9625,0.86246472,0.8031192007818099,0.1137170715846132
361.9,1.2500000000000002,0.8899022400000002,0.8403647500126415,0.11466716650231741
361.9,1.5375000000000003,0.9012657600000001,0.8694379268232214,0.11494497850480775
361.9,1.825,0.90361872,0.8911328732940142,0.11504066749502638
361.9,2.1125000000000003,0.90476784,0.9062437315054854,0.11504564062813259
361.9,2.4000000000000004,0.90254256,0.9155646435380994,0.11501650849541058
361.9,2.6875000000000004,0.8997016800000001,0.9198897514723207,0.11502526880215133
361.9,2.9750000000000005,0.8986665599999999,0.9200131973886135,0.11469724410649056
361.9,3.2625000000000006,0.8956660799999998,0.9167291233674438,0.11405107206667513
361.9,3.5500000000000003,0.89340432,0.9108316714892757,0.11323757779135571
361.9,3.8375,0.8912292,0.9031149838345736,0.11304501509788752
361.9,4.125,0.8893641599999998,0.894373202483803,0.11402459951833015
361.9,4.4125000000000005,0.88508232,0.8854004695174278,0.11493118297905397
361.9,4.7,0.8858712,0.8769909270159132,0.11480923840330357
361.9,4.9875,0.88420224,0.8699387170597241,0.11477376020651278
361.9,5.275,0.8812884,0.8650379817293248,0.115005175962842
361.9,5.5625,0.8809281600000002,0.8630828631051802,0.11424977560400532
361.9,5.8500000000000005,0.88063176,0.8648675032677551,0.11420108022584519
361.9,6.1375,0.8782924799999999,0.8711860442975142,0.11413722391110219
361.9,6.425000000000002,0.8772208799999999,0.8828326282749225,0.11465370726148974
361.9,6.7125,0.8779824,0.900601397280444,0.11340714975003001
361.9,7.0,0.8756978400000001,0.9202132823156277,0.05959819636749379
363.15,0.1,0.233642544,0.6503630573097433,0.05014315256199949
363.15,0.3875000000000001,0.62566848,0.7022851325129965,0.11192916345308264
363.15,0.675,0.7938048000000001,0.7572753970856134,0.1132689899842617
363.15,0.9625,0.8634952800000002,0.802741833617259,0.11365091952281342
363.15,1.2500000000000002,0.89101944,0.8394540953279969,0.11457786790667182
363.15,1.5375000000000003,0.9031581599999999,0.8681818354378891,0.1149424737882217
363.15,1.825,0.9024650400000003,0.8896947071669992,0.11500440728994782
363.15,2.1125000000000003,0.901968,0.9047623637353899,0.11501689733096088
363.15,2.4000000000000004,0.8992821599999999,0.9141544583631247,0.11509629811571609
363.15,2.6875000000000004,0.8966555999999999,0.9186406442702664,0.11499697044377112
363.15,2.9750000000000005,0.8992365600000002,0.918990574676877,0.11472374813902605
363.15,3.2625000000000006,0.8949592799999999,0.9159739028030209,0.11400847652421432
363.15,3.5500000000000003,0.8907093600000001,0.9103602818687605,0.11319295348208117
363.15,3.8375,0.890112,0.9029193650941587,0.11306525578953351
363.15,4.125,0.8890996799999998,0.8944208056992787,0.11398945056774543
363.15,4.4125000000000005,0.88834272,0.8856342569041835,0.11501822335365315
363.15,4.7,0.8865050400000001,0.8773293719289357,0.1147780096673946
363.15,4.9875,0.8858757599999999,0.8702758039935987,0.11475497927750797
363.15,5.275,0.8820955200000001,0.8652432063182354,0.11502077111232403
363.15,5.5625,0.8810102400000001,0.8630012321229088,0.11429834937867878
363.15,5.8500000000000005,0.8810786399999999,0.8643195346276817,0.11415857177425157
363.15,6.1375,0.8776586400000002,0.8699677670526174,0.1141742502605745
363.15,6.425000000000002,0.87832896,0.8807155826177789,0.11471540982104188
363.15,6.7125,0.87593496,0.8973326345432286,0.11338753838739929
363.15,7.0,0.87484056,0.915798909461372,0.05964184890833832


==> Sections/Images/1dSobolPu239.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,7.582687199999999,6.0844343754353645,0.4028682634015375
333.15,0.3875000000000001,51.52435199999999,51.46471970550377,0.4591098663068357
333.15,0.675,93.576672,93.47107750404001,0.4642073066761384
333.15,0.9625,131.071728,131.2364416193163,0.4647280258166129
333.15,1.2500000000000002,165.262152,164.92836133512054,0.4651084421887982
333.15,1.5375000000000003,195.27652799999998,195.14505359147515,0.4655552710621707
333.15,1.825,222.238896,222.4757661794627,0.46616100361668816
333.15,2.1125000000000003,246.99103200000002,247.32486423645298,0.46678861085351553
333.15,2.4000000000000004,269.333664,269.941441423603,0.4669359207807389
333.15,2.6875000000000004,290.54085599999996,290.52020154454533,0.4669658675412046
333.15,2.9750000000000005,309.50452799999994,309.2640662580795,0.4670515217602038
333.15,3.2625000000000006,326.536584,326.378988398148,0.4669674806441982
333.15,3.5500000000000003,341.76379199999997,342.03840286461264,0.46681622678835033
333.15,3.8375,356.619816,356.36727168054887,0.46659800654575906
333.15,4.125,370.156176,369.4618921507699,0.4666298792542423
333.15,4.4125000000000005,380.333184,381.42223350705547,0.4668034134387808
333.15,4.7,393.549888,392.36404635805485,0.4668118686785625
333.15,4.9875,403.15461600000003,402.40157177678907,0.46671863701982613
333.15,5.275,412.02609599999994,411.6221373080048,0.466319107352502
333.15,5.5625,419.021592,420.0818363449926,0.46598809436580424
333.15,5.8500000000000005,426.653664,427.8298150004234,0.46525435580259644
333.15,6.1375,434.45582399999995,434.9371681528072,0.46457499368813227
333.15,6.425000000000002,442.039104,441.4934078110094,0.4644234315217258
333.15,6.7125,448.276272,447.5519582667148,0.4592506145610249
333.15,7.0,452.93340000000006,453.0438058041357,0.39537686137293643
334.4,0.1,7.6041192,6.106635198110439,0.4086375831565123
334.4,0.3875000000000001,51.547608,51.481769917656294,0.4608206741479835
334.4,0.675,93.743112,93.48018526833556,0.4654290529236442
334.4,0.9625,131.254584,131.23453301609186,0.4659259354660693
334.4,1.2500000000000002,165.266712,164.9124130234132,0.46627272625858834
334.4,1.5375000000000003,194.579304,195.11245023156374,0.4666482368875494
334.4,1.825,222.54578400000003,222.42458687662977,0.467170980371276
334.4,2.1125000000000003,247.376808,247.25401985666159,0.46776339515281073
334.4,2.4000000000000004,269.56668,269.8506332285516,0.46800830471482063
334.4,2.6875000000000004,290.715048,290.4097331865447,0.4680077515649677
334.4,2.9750000000000005,308.846976,309.13459013860296,0.4680688203975943
334.4,3.2625000000000006,326.36102400000004,326.23128188158495,0.4679065087054871
334.4,3.5500000000000003,341.433648,341.8732428869714,0.46779775348654784
334.4,3.8375,355.50352799999996,356.18542048619236,0.4676240681246406
334.4,4.125,368.971032,369.2641494243127,0.4677977627487401
334.4,4.4125000000000005,381.899088,381.2094801015003,0.46785171206258386
334.4,4.7,392.772408,392.1372184007513,0.46787124838085753
334.4,4.9875,402.20157600000005,402.1615554741294,0.46774921085096666
334.4,5.275,410.330232,411.36963854318856,0.467341968751889
334.4,5.5625,420.0270720000001,419.8173212096779,0.4670020867481221
334.4,5.8500000000000005,428.70520799999997,427.55361268680724,0.46641519268797427
334.4,6.1375,435.20320799999996,434.64977256737654,0.46575400654806415
334.4,6.425000000000002,440.50284,441.1959295888971,0.4656478937815673
334.4,6.7125,447.167736,447.24660056631706,0.461103468124601
334.4,7.0,452.68715999999995,452.73420006100486,0.40201416447533794
335.65,0.1,7.5913512,6.129000449768796,0.4138153865079377
335.65,0.3875000000000001,51.559920000000005,51.49896096007373,0.46250975293590957
335.65,0.675,93.697968,93.48941186378966,0.4666305284737028
335.65,0.9625,131.57697600000003,131.23272333395886,0.4670142217507097
335.65,1.2500000000000002,164.589552,164.89654578469344,0.46732807293222256
335.65,1.5375000000000003,195.36407999999997,195.07991191961293,0.46774501232139154
335.65,1.825,222.32325600000001,222.37345819228452,0.46817589090942585
335.65,2.1125000000000003,247.01520000000002,247.18321312992714,0.468646139266892
335.65,2.4000000000000004,270.174528,269.7598511201961,0.4688058439051646
335.65,2.6875000000000004,290.01280800000006,290.299280692308,0.46894977887154715
335.65,2.9750000000000005,308.134248,309.0051209169145,0.4689548478826307
335.65,3.2625000000000006,326.09608799999995,326.0835744351485,0.46891805803746583
335.65,3.5500000000000003,340.989048,341.70807516400737,0.4687164005190267
335.65,3.8375,355.53408,356.003555620247,0.4685394600556398
335.65,4.125,368.60805600000003,369.06638785724897,0.46862781507391793
335.65,4.4125000000000005,380.83979999999997,380.9967032968485,0.4687515247355563
335.65,4.7,391.73044799999997,391.91036292457943,0.46873690490946
335.65,4.9875,402.163728,401.9215078038044,0.46869289364970745
335.65,5.275,411.83731199999994,411.1171046738129,0.4682761223032044
335.65,5.5625,419.847864,419.5527672199064,0.46799773560728497
335.65,5.8500000000000005,426.838344,427.2773676565415,0.467395487927101
335.65,6.1375,435.304896,434.36233020982297,0.46688306501536336
335.65,6.425000000000002,440.64739199999997,440.898400302842,0.46671310396459964
335.65,6.7125,446.03868,446.94118729192445,0.4626809918105348
335.65,7.0,452.39212799999996,452.42453413261137,0.4079837569326547
336.9,0.1,7.6118712,6.151530095700821,0.4185625992506487
336.9,0.3875000000000001,51.605064,51.51629280546666,0.46393682663750296
336.9,0.675,93.549768,93.4987572745942,0.4675134131578894
336.9,0.9625,131.547792,131.23101257707754,0.4679448196292378
336.9,1.2500000000000002,164.05056000000002,164.88075964455925,0.4682515619058243
336.9,1.5375000000000003,195.20812800000002,195.0474387071275,0.46865803461670835
336.9,1.825,222.24254399999998,222.3223802069387,0.4690642995620217
336.9,2.1125000000000003,246.68004,247.11244416707143,0.46950548633775513
336.9,2.4000000000000004,269.94105599999995,269.6690952418785,0.46960338348092195
336.9,2.6875000000000004,290.718696,290.18884423536986,0.46971627009169437
336.9,2.9750000000000005,308.70151200000004,308.875658795344,0.46977990870256625
336.9,3.2625000000000006,325.761384,325.9358662912841,0.4696848278296837
336.9,3.5500000000000003,341.844504,341.5428999575262,0.46950901234874715
336.9,3.8375,355.84780799999993,355.82167737004283,0.4694812149801279
336.9,4.125,368.86888799999997,368.8686077623108,0.4695355328782295
336.9,4.4125000000000005,379.71348,380.78390342920517,0.469580420210726
336.9,4.7,392.73638400000004,391.6834802899032,0.46957930101167916
336.9,4.9875,401.47197600000004,401.68142914500186,0.46940444340326265
336.9,5.275,411.49348799999996,410.864536099756,0.46918765231194925
336.9,5.5625,418.92811199999994,419.2881747923958,0.4689593285682158
336.9,5.8500000000000005,427.83926399999996,427.00108034328446,0.46837974700508384
336.9,6.1375,434.94693600000005,434.0748415329197,0.46785655174081525
336.9,6.425000000000002,441.470928,440.60082042234393,0.4677417991494339
336.9,6.7125,445.86312000000004,446.6357189242699,0.46416877517749217
336.9,7.0,451.913784,452.1148085045879,0.41341656408593325
338.15,0.1,7.6290168000000005,6.1742241004301945,0.4226938026365326
338.15,0.3875000000000001,51.547152000000004,51.533765426805786,0.46521128589947686
338.15,0.675,93.71848800000001,93.5082214873594,0.4684472402547605
338.15,0.9625,131.54688000000002,131.2294007466484,0.46876636688584733
338.15,1.2500000000000002,164.656128,164.86505462785047,0.4691012350043141
338.15,1.5375000000000003,195.14155200000002,195.01503064493568,0.469497138156681
338.15,1.825,222.30957600000002,222.27135300101054,0.469780662890783
338.15,2.1125000000000003,247.386384,247.04171308030746,0.4701766097230435
338.15,2.4000000000000004,269.403432,269.57836573578857,0.4703577711185213
338.15,2.6875000000000004,290.23716,290.07842399060246,0.4704274291297117
338.15,2.9750000000000005,308.885736,308.7462039781889,0.47042160207810957
338.15,3.2625000000000006,326.249304,325.78815768116766,0.47037718286407415
338.15,3.5500000000000003,341.005464,341.37771752489914,0.4703493666197759
338.15,3.8375,355.03476,355.6397860205242,0.4702750601984159
338.15,4.125,367.727064,368.67080945004864,0.47023100968463505
338.15,4.4125000000000005,382.003512,380.5710808317977,0.47025850791212953
338.15,4.7,390.787896,391.45657085030473,0.47031875051507277
338.15,4.9875,402.036504,401.4413198736497,0.4702518020902153
338.15,5.275,410.30287200000004,410.6119332151958,0.46988828600563554
338.15,5.5625,419.56787999999995,419.02354434309314,0.46967771684278203
338.15,5.8500000000000005,427.08275999999995,426.7247511802142,0.4692034395530372
338.15,6.1375,432.7927920000001,433.78730698697365,0.4686686476490835
338.15,6.425000000000002,439.47410400000007,440.3031904132445,0.4685613234397962
338.15,6.7125,446.97484799999995,446.33019594150926,0.4654575236271858
338.15,7.0,451.82532000000003,451.80502366447814,0.4183258791746975
339.4,0.1,7.6326192000000015,6.197082428295005,0.4264548428867946
339.4,0.3875000000000001,51.492887999999994,51.55137879702019,0.4663270574835096
339.4,0.675,93.76272,93.51780448721055,0.4692050666188826
339.4,0.9625,131.285136,131.22788784623143,0.4696023510945344
339.4,1.2500000000000002,164.78882399999998,164.84943075970017,0.46988414401544737
339.4,1.5375000000000003,194.45527199999998,194.98268778322722,0.4701507883703487
339.4,1.825,222.818016,222.22037665478794,0.47045059446700194
339.4,2.1125000000000003,247.19258400000004,246.97101998024013,0.470874721779859
339.4,2.4000000000000004,269.02860000000004,269.4876627448483,0.47092213269761307
339.4,2.6875000000000004,290.05567199999996,289.96802013037905,0.4710266294901132
339.4,2.9750000000000005,308.774472,308.6167566690724,0.4710962725822208
339.4,3.2625000000000006,325.84300799999994,325.6404488371413,0.47109122282146015
339.4,3.5500000000000003,341.47286399999996,341.21252812713993,0.4709267665111805
339.4,3.8375,355.154232,355.45788185861505,0.4708786924875065
339.4,4.125,368.998392,368.4729932324809,0.4709004223409948
339.4,4.4125000000000005,380.6346,380.35823583779296,0.47101787428514386
339.4,4.7,391.19556,391.2296349640752,0.47094911606131185
339.4,4.9875,401.03877600000004,401.20118036832775,0.4708805681634202
339.4,5.275,409.595616,410.35929641915766,0.4706443903486132
339.4,5.5625,418.78401600000007,418.758876288117,0.470415615566059
339.4,5.8500000000000005,426.917688,426.4483806029708,0.4699093223638759
339.4,6.1375,434.10652799999997,433.49972702540424,0.46942359267441747
339.4,6.425000000000002,440.403432,440.0055107451385,0.46933118840582805
339.4,6.7125,444.83939999999996,446.0246188255364,0.4665566077563133
339.4,7.0,451.69855199999995,451.495180099211,0.4225955860638421
340.65,0.1,7.6142424,6.220105043827573,0.42962498047468334
340.65,0.3875000000000001,51.64975200000001,51.56913288838322,0.4672798597213523
340.65,0.675,93.63321599999999,93.5275062588183,0.4698426792246892
340.65,0.9625,131.252304,131.2264738783352,0.47018798364751957
340.65,1.2500000000000002,165.00132000000002,164.83388806357073,0.4705417481119366
340.65,1.5375000000000003,194.797728,194.9504101748584,0.4708341413793558
340.65,1.825,222.374328,222.16945124843755,0.47102741068386805
340.65,2.1125000000000003,246.852864,246.90036497811099,0.4713598863581313
340.65,2.4000000000000004,269.25705600000003,269.39698641098573,0.4715014016960617
340.65,2.6875000000000004,290.23260000000005,289.8576328280546,0.4715426028887075
340.65,2.9750000000000005,308.811864,308.48731707078866,0.471594492759828
340.65,3.2625000000000006,324.468624,325.4927399924436,0.47158231134854656
340.65,3.5500000000000003,340.58366399999994,341.04733202387524,0.4715591130333529
340.65,3.8375,356.001936,355.27596516942515,0.47141774607940906
340.65,4.125,368.79182399999996,368.2751594174166,0.47144157141996224
340.65,4.4125000000000005,379.550232,380.14536878418255,0.47147418529901497
340.65,4.7,391.28949600000004,391.00267298763674,0.47151952149163584
340.65,4.9875,401.00001599999996,400.96101100585395,0.47142531372524
340.65,5.275,410.23584,410.1066261082975,0.4711696970356746
340.65,5.5625,418.34671199999997,418.49417104184454,0.47096997105612715
340.65,5.8500000000000005,426.6112560000001,426.17196904604884,0.4705543503454322
340.65,6.1375,434.539728,433.21210209872083,0.47008688640109064
340.65,6.425000000000002,439.35919199999995,439.70778188510025,0.4699142386294939
340.65,6.7125,445.317288,445.7189880556124,0.46755712954814266
340.65,7.0,451.616016,451.1852782956974,0.4264087589424362
341.9,0.1,7.6175256,6.243291910708308,0.43233849164499516
341.9,0.3875000000000001,51.555816,51.58702767277612,0.46809829911019557
341.9,0.675,93.79099199999999,93.53732678744672,0.47033847938955803
341.9,0.9625,131.178432,131.22515884512143,0.47071412391476153
341.9,1.2500000000000002,164.67984,164.818426565473,0.47109721094939594
341.9,1.5375000000000003,194.458008,194.91819786935451,0.4713894338600103
341.9,1.825,221.928816,222.11857686249024,0.4715532295678131
341.9,2.1125000000000003,246.85012799999998,246.82974818481978,0.4718941309031244
341.9,2.4000000000000004,268.828416,269.3063368777386,0.47195060307159303
341.9,2.6875000000000004,290.105376,289.74726225820467,0.471997167838058
341.9,2.9750000000000005,307.937712,308.3578853872672,0.4720736632201188
341.9,3.2625000000000006,325.15809599999994,325.34503137795264,0.47215308522945904
341.9,3.5500000000000003,340.54444800000005,340.8821294745912,0.4720370056782945
341.9,3.8375,354.79992000000004,355.09403623998077,0.47192663899366327
341.9,4.125,369.212712,368.07730831885254,0.47196567306282167
341.9,4.4125000000000005,378.722592,379.9324800046368,0.4719754257282824
341.9,4.7,391.09113599999995,390.7756852776517,0.47195242794435327
341.9,4.9875,400.275888,400.7208121646024,0.4719233640611388
341.9,5.275,409.56506399999995,409.85392267844225,0.47164737856267736
341.9,5.5625,418.88570400000003,418.22942902398785,0.47150636915122834
341.9,5.8500000000000005,426.316224,425.89551694246296,0.47110505150465615
341.9,6.1375,432.5926079999999,432.9244326612395,0.47063921792072144
341.9,6.425000000000002,440.05094399999996,439.41000430073746,0.4705129864630718
341.9,6.7125,444.439032,445.4133041125435,0.4683596680478967
341.9,7.0,449.79703200000006,450.8753187404692,0.429753679672526
343.15,0.1,7.5986016,6.266642992855509,0.43469160760829406
343.15,0.3875000000000001,51.585912,51.60506312253463,0.4687360889232025
343.15,0.675,93.615888,93.54726605720785,0.4708557255076946
343.15,0.9625,131.32572,131.2239427482382,0.47120784748749633
343.15,1.2500000000000002,164.79156,164.8030462884808,0.4715628878025236
343.15,1.5375000000000003,194.60666400000002,194.8860509169019,0.47181434393259286
343.15,1.825,222.294984,222.067753575579,0.4719352966069311
343.15,2.1125000000000003,246.794952,246.75916971175036,0.4722066766124986
343.15,2.4000000000000004,269.730384,269.2157142866063,0.4722854276601687
343.15,2.6875000000000004,288.86232,289.63690859329785,0.4723658418454141
343.15,2.9750000000000005,307.43976,308.2284618215389,0.4724777672603954
343.15,3.2625000000000006,325.22148,325.19732322608274,0.4724514460789312
343.15,3.5500000000000003,340.9885919999999,340.71692073841297,0.47237863877969954
343.15,3.8375,354.562344,354.9120953545684,0.4723273251641859
343.15,4.125,367.520496,367.8794402470457,0.47234397944901513
343.15,4.4125000000000005,380.122968,379.71956983405346,0.4723314558193677
343.15,4.7,390.88000800000003,390.5486721908276,0.47235172415462
343.15,4.9875,400.5846,400.48058422013014,0.4722269792160214
343.15,5.275,409.593792,409.6011865293778,0.47207282969737474
343.15,5.5625,417.945432,417.964650647742,0.4718891438696992
343.15,5.8500000000000005,425.906736,425.61902472921724,0.4715234802036325
343.15,6.1375,432.106056,432.6367191633665,0.47117546765981244
343.15,6.425000000000002,439.99211999999994,439.1121784608292,0.47098411701047616
343.15,6.7125,445.68072,445.10756747657126,0.46891278743978293
343.15,7.0,448.969848,450.56530192076207,0.4325925513024128
344.4,0.1,7.638091200000001,6.290158253543723,0.4365318843765161
344.4,0.3875000000000001,51.54624,51.62323920963368,0.4691533193557686
344.4,0.675,93.626376,93.55732405315405,0.4711983023951696
344.4,0.9625,131.12279999999998,131.22282559062438,0.47153234931777993
344.4,1.2500000000000002,165.255312,164.78774725754843,0.47190244237732676
344.4,1.5375000000000003,194.404656,194.85396936878146,0.4721824643139227
344.4,1.825,222.271728,222.01698146857814,0.47231456890267953
344.4,2.1125000000000003,246.902568,246.68862966947805,0.4725334812070823
344.4,2.4000000000000004,268.8918,269.1251187808632,0.4725872808008062
344.4,2.6875000000000004,289.48704,289.5265720068254,0.47262128235440065
344.4,2.9750000000000005,308.59799999999996,308.0990465768298,0.47279778319843163
344.4,3.2625000000000006,325.142592,325.0496157698807,0.4727741897756782
344.4,3.5500000000000003,340.652976,340.55170607604856,0.4726939193656308
344.4,3.8375,354.87789599999996,354.73014280054053,0.47266538765623406
344.4,4.125,367.462128,367.68155551230825,0.47262744849525207
344.4,4.4125000000000005,378.291672,379.5066386063149,0.4725955970045912
344.4,4.7,389.181864,390.32163408426595,0.4725481677867416
344.4,4.9875,400.195176,400.24032755343666,0.4725542186413497
344.4,5.275,409.609296,409.3484180570083,0.47241572341257343
344.4,5.5625,418.39687200000003,417.69983632963954,0.4722784119696521
344.4,5.8500000000000005,424.9464,425.34249283858856,0.4718892211101002
344.4,6.1375,432.36050399999993,432.3489620567335,0.4714907133869868
344.4,6.425000000000002,439.869912,438.8143048323286,0.4712828937407704
344.4,6.7125,444.775104,444.80177862776117,0.4693998399937762
344.4,7.0,451.4710079999999,450.2552283246541,0.43492858534125833
345.65,0.1,7.6408727999999995,6.313837656085639,0.4380222028783945
345.65,0.3875000000000001,51.626952,51.641555905121805,0.4695231238916585
345.65,0.675,93.652824,93.5675007590782,0.47139779383093283
345.65,0.9625,131.245464,131.2218073733972,0.471803339083293
345.65,1.2500000000000002,164.655672,164.7725294963465,0.4721765202286124
345.65,1.5375000000000003,194.8146,194.82195327567058,0.4724412845318737
345.65,1.825,222.143136,221.96626062170634,0.4725238697730166
345.65,2.1125000000000003,247.13831999999996,246.61812816927912,0.4727102853796721
345.65,2.4000000000000004,269.4846,269.03455050271805,0.47280328158016305
345.65,2.6875000000000004,289.868712,289.4162526736968,0.47288703334164234
345.65,2.9750000000000005,308.191704,307.96963985752393,0.4729368298146253
345.65,3.2625000000000006,324.47272799999996,324.9019092402185,0.47297954096194517
345.65,3.5500000000000003,340.257624,340.3864857461574,0.4728925422252034
345.65,3.8375,354.816792,354.54817886358984,0.4728108514868954
345.65,4.125,368.11056,367.48365442552995,0.47281274208068924
345.65,4.4125000000000005,378.758616,379.29368665653163,0.47279226301532373
345.65,4.7,389.39664000000005,390.0945713143643,0.4727582181686694
345.65,4.9875,400.53945600000003,400.0000425379165,0.47275352592302505
345.65,5.275,409.623888,409.0956176571716,0.4726290139026932
345.65,5.5625,417.39367200000004,417.4349864866074,0.4724920121853868
345.65,5.8500000000000005,423.87024,425.06592170556615,0.47214076722193515
345.65,6.1375,431.97746400000005,432.0611617961963,0.4717509738882638
345.65,6.425000000000002,437.838888,438.5163838847478,0.4714788690113202
345.65,6.7125,444.10250400000007,444.49593804776543,0.46972437322466004
345.65,7.0,449.27445599999993,449.94509843827603,0.43679009060063023
346.9,0.1,7.639139999999999,6.337681162510194,0.43894035338134796
346.9,0.3875000000000001,51.610992,51.660013180502034,0.46967066995322376
346.9,0.675,93.497784,93.57779615879045,0.471598684658173
346.9,0.9625,131.15061599999999,131.22088809847898,0.4719265856257738
346.9,1.2500000000000002,164.631048,164.7573930292967,0.4722265507261596
346.9,1.5375000000000003,194.317104,194.79000268758716,0.4726060177792478
346.9,1.825,222.19876800000003,221.91559111418638,0.4727105121345898
346.9,2.1125000000000003,246.87429600000002,246.54766532176708,0.47281634046044335
346.9,2.4000000000000004,268.96384800000004,268.9440095936513,0.472886598264481
346.9,2.6875000000000004,289.141848,289.30595076518705,0.47294349395044566
346.9,2.9750000000000005,307.81185600000003,307.84024186616824,0.4730912131597473
346.9,3.2625000000000006,324.930096,324.75420387017846,0.47311683484745726
346.9,3.5500000000000003,340.61011199999996,340.221260008024,0.4729951791971353
346.9,3.8375,354.051624,354.36620382928834,0.4729565935190169
346.9,4.125,367.25556000000006,367.28573729856885,0.4728246579674863
346.9,4.4125000000000005,377.89039199999996,379.08071432033586,0.47283834841308164
346.9,4.7,389.377944,389.8674842382042,0.4728595911704126
346.9,4.9875,400.79755199999994,399.7597295544042,0.4728768148232757
346.9,5.275,408.74700000000007,408.8427857285273,0.47269877185271925
346.9,5.5625,417.033432,417.1701015342463,0.4725938219805286
346.9,5.8500000000000005,424.00111200000003,424.78931176585274,0.4723533783227498
346.9,6.1375,432.036744,431.7733188303136,0.4718627245749016
346.9,6.425000000000002,438.413448,438.21841608519026,0.47163342935872665
346.9,6.7125,443.33688,444.19004621567296,0.4697705416289238
346.9,7.0,449.96803199999994,449.6349127496005,0.4381527744555452
348.15,0.1,7.6386384000000005,6.361688736641838,0.43948982915814466
348.15,0.3875000000000001,51.561744,51.67861100656262,0.4696285512796653
348.15,0.675,93.64872,93.58821023749243,0.4715965875179609
348.15,0.9625,131.40141599999998,131.22006776704933,0.47195874598154114
348.15,1.2500000000000002,164.66160000000002,164.74233788037327,0.47233861118444925
348.15,1.5375000000000003,194.979672,194.75811765502468,0.4726346157820107
348.15,1.825,222.328728,221.86497302528272,0.4726897951411251
348.15,2.1125000000000003,246.62623200000002,246.4772412374184,0.47282007115331126
348.15,2.4000000000000004,269.209176,268.85349619730306,0.47290930732040426
348.15,2.6875000000000004,290.212992,289.19566645567824,0.47300291770125075
348.15,2.9750000000000005,307.56105599999995,307.7108528064823,0.4731503955971699
348.15,3.2625000000000006,324.278928,324.60649989132224,0.47315201059730844
348.15,3.5500000000000003,340.03007999999994,340.0560291228194,0.4730590032567679
348.15,3.8375,354.379488,354.1842179834678,0.472920189191879
348.15,4.125,367.541016,367.0878044415456,0.4728667699254113
348.15,4.4125000000000005,378.67334400000004,378.86772192971995,0.47285051367743636
348.15,4.7,389.24387999999993,389.6403732117896,0.4728389408981443
348.15,4.9875,399.740088,399.51938897914215,0.4729374953224335
348.15,5.275,408.679056,408.5899226689612,0.47278226590652406
348.15,5.5625,416.931288,416.9051818891904,0.47272021397858643
348.15,5.8500000000000005,423.358608,424.512663453089,0.472413067645757
348.15,6.1375,431.63227199999994,431.4854336140325,0.47199430601005515
348.15,6.425000000000002,437.18316000000004,437.92040190234695,0.4716024930062707
348.15,6.7125,443.69392799999997,443.8841036126869,0.4696964204414433
348.15,7.0,448.05876,449.3246717448054,0.43918367428436117
349.4,0.1,7.649080799999999,6.385860339964779,0.43960792259745374
349.4,0.3875000000000001,51.60095999999999,51.697349354487386,0.46946093761296226
349.4,0.675,93.608136,93.5987429778111,0.47147301845711115
349.4,0.9625,131.202144,131.21934638059685,0.47194406457038646
349.4,1.2500000000000002,164.51157600000002,164.72736407206003,0.47235646673316767
349.4,1.5375000000000003,194.249616,194.72629822752918,0.4726245144719182
349.4,1.825,221.71905599999997,221.81440643521745,0.4726724505095708
349.4,2.1125000000000003,246.85377599999998,246.40685602725782,0.47286451903079046
349.4,2.4000000000000004,269.073744,268.76301045467494,0.4728632257455319
349.4,2.6875000000000004,289.35343199999994,289.0853999184951,0.47294335001386406
349.4,2.9750000000000005,307.167528,307.58147288082733,0.473064929686176
349.4,3.2625000000000006,324.78691200000003,324.4587975358864,0.4731116297492081
349.4,3.5500000000000003,340.27632,339.89079334905597,0.4730388012032602
349.4,3.8375,354.192528,354.00222161256306,0.47293464716921146
349.4,4.125,367.47216000000003,366.8898561653653,0.4728339864731433
349.4,4.4125000000000005,377.450352,378.65470982159525,0.4727447688478361
349.4,4.7,389.66568,389.4132385934322,0.4728207131811735
349.4,4.9875,399.81669600000004,399.2790211901495,0.4728187830708866
349.4,5.275,408.6786,408.33702887385067,0.47272564838736825
349.4,5.5625,415.8606,416.640227966997,0.4727168402568135
349.4,5.8500000000000005,423.3048,424.23597720190645,0.472306410252048
349.4,6.1375,431.71799999999996,431.19750659850143,0.47186966232514665
349.4,6.425000000000002,437.174496,437.6223418032771,0.47153858229994067
349.4,6.7125,442.76004,443.5781107193068,0.46953806510818513
349.4,7.0,448.495152,449.014375911647,0.43961670119333945
350.65,0.1,7.6533672,6.410195934232149,0.4392538859048939
350.65,0.3875000000000001,51.451392000000006,51.71622819476622,0.4691580362330682
350.65,0.675,93.76272,93.60939436281072,0.47134004657928635
350.65,0.9625,131.48988,131.21872394078693,0.4717298400598179
350.65,1.2500000000000002,164.60688000000002,164.71247162915702,0.47212349512614543
350.65,1.5375000000000003,194.614872,194.69454445512218,0.4725436705732734
350.65,1.825,221.616912,221.76389142307283,0.47255042693991123
350.65,2.1125000000000003,246.769872,246.3365098012621,0.47258480470052106
350.65,2.4000000000000004,269.50056,268.6725525087254,0.47276717647492383
350.65,2.6875000000000004,289.411344,288.97515132635687,0.47279058508258165
350.65,2.9750000000000005,307.58704800000004,307.45210229383724,0.47300276216897646
350.65,3.2625000000000006,324.83160000000004,324.31109703600856,0.473023584495256
350.65,3.5500000000000003,340.29136800000003,339.72555294634964,0.4728634043349876
350.65,3.8375,354.120024,353.82021500176404,0.47276191389937366
350.65,4.125,367.035768,366.6918927817252,0.4726403011474005
350.65,4.4125000000000005,378.718488,378.4416783295262,0.4725585271803895
350.65,4.7,388.731792,389.1860807386446,0.47261373655296196
350.65,4.9875,398.512992,399.03862656396217,0.4726584616704276
350.65,5.275,407.870112,408.0841047429353,0.47264754162267897
350.65,5.5625,416.612544,416.3752401846732,0.4725878306766144
350.65,5.8500000000000005,424.40011200000004,423.9592534469012,0.4722087452804657
350.65,6.1375,430.93368000000004,430.90953823653825,0.4718072389559398
350.65,6.425000000000002,437.25475199999994,437.32423625648914,0.4713402151639833
350.65,6.7125,443.90824799999996,443.272068015995,0.46911193749920493
350.65,7.0,449.06880000000007,448.7040257384598,0.4396469536794507
351.9,0.1,7.623636,6.434695482249992,0.4385601634771345
351.9,0.3875000000000001,51.768311999999995,51.73524749790633,0.46861887907185285
351.9,0.675,93.599016,93.6201643769607,0.47103453363286957
351.9,0.9625,131.308848,131.2182004476821,0.4714009105273143
351.9,1.2500000000000002,164.718144,164.69766057449678,0.47193279939444654
351.9,1.5375000000000003,194.83056000000002,194.66285638832656,0.4723482442488987
351.9,1.825,221.396208,221.71342806777326,0.4724326178792939
351.9,2.1125000000000003,246.2628,246.26620267102678,0.4724538611304172
351.9,2.4000000000000004,268.792392,268.58212250079754,0.4725147766761573
351.9,2.6875000000000004,288.83678399999997,288.864920852636,0.4726378674361579
351.9,2.9750000000000005,307.166616,307.322741247659,0.4727869792660414
351.9,3.2625000000000006,324.070536,324.1633986229858,0.47284978438159114
351.9,3.5500000000000003,339.27403200000003,339.560308174429,0.47270631240253197
351.9,3.8375,354.609768,353.63819843732756,0.4725729957759725
351.9,4.125,366.08090400000003,366.4939146016619,0.47243812512349315
351.9,4.4125000000000005,378.46768799999995,378.2286277890396,0.4722757821757863
351.9,4.7,388.223808,388.9589000055526,0.47240660786505656
351.9,4.9875,398.079792,398.7982054793788,0.4724802855002629
351.9,5.275,407.295096,407.8311506703786,0.47243388648504897
351.9,5.5625,414.89251199999995,416.1102189569562,0.47242735010613224
351.9,5.8500000000000005,422.516376,423.6824926231328,0.47204718729562845
351.9,6.1375,430.123824,430.6215289791052,0.4716236023342594
351.9,6.425000000000002,437.24608800000004,437.0260857316075,0.47105508523835454
351.9,6.7125,443.321376,442.9659759846201,0.4686061462764077
351.9,7.0,448.39164,448.3936217112706,0.4392513349701427
353.15,0.1,7.6426512,6.459358944994165,0.4373642756272919
353.15,0.3875000000000001,51.811631999999996,51.75440723297501,0.4680157279599
353.15,0.675,93.75223199999999,93.6310530021733,0.4707349226020709
353.15,0.9625,131.14377600000003,131.21777590276739,0.4710653963768205
353.15,1.2500000000000002,164.927448,164.68293093156427,0.471641855166177
353.15,1.5375000000000003,194.405112,194.63123407594588,0.4720888198840317
353.15,1.825,221.22384,221.66301644948362,0.47208364529585556
353.15,2.1125000000000003,246.1374,246.19593474558312,0.47215206867362225
353.15,2.4000000000000004,268.63963200000006,268.4917205736591,0.47223651285310336
353.15,2.6875000000000004,288.93892800000003,288.7547086711212,0.4723575041675624
353.15,2.9750000000000005,306.367248,307.19338994533905,0.4724983589639403
353.15,3.2625000000000006,324.484584,324.01570252926643,0.47245756688812707
353.15,3.5500000000000003,339.593232,339.3950592923086,0.472417919937336
353.15,3.8375,353.38677599999994,353.45617220521564,0.4722333377457087
353.15,4.125,366.591168,366.2959219359211,0.47202163510899997
353.15,4.4125000000000005,378.57895199999996,378.0155585339246,0.47201870795602974
353.15,4.7,389.039136,388.731696748748,0.4720108962272964
353.15,4.9875,398.503416,398.55775831282676,0.47218815123264885
353.15,5.275,407.50668,407.57816705655193,0.47221300926013104
353.15,5.5625,415.59110400000003,415.84516470142,0.4720850264559113
353.15,5.8500000000000005,422.10825600000004,423.4056951649033,0.47165058561394607
353.15,6.1375,430.752648,430.33347928086033,0.4712690228086553
353.15,6.425000000000002,436.318584,436.7278906951534,0.4706276538272628
353.15,6.7125,444.115728,442.65983510382137,0.4678087535754272
353.15,7.0,447.26076,448.0831643187807,0.4382879101369434
354.4,0.1,7.646891999999999,6.484186283209851,0.43575405690738217
354.4,0.3875000000000001,51.756912000000014,51.77370737129834,0.4672066241360579
354.4,0.675,93.67197599999999,93.64206022213034,0.47014837482093785
354.4,0.9625,131.39457600000003,131.21745030649384,0.4706401108432515
354.4,1.2500000000000002,164.50656,164.66828272320598,0.4712380086627661
354.4,1.5375000000000003,194.90306400000003,194.59967756897322,0.47172433768799205
354.4,1.825,221.859504,221.6126566466425,0.47172220872320136
354.4,2.1125000000000003,246.55281599999998,246.1257061361536,0.4717709191734746
354.4,2.4000000000000004,268.213728,268.40134686829765,0.4717947246356083
354.4,2.6875000000000004,288.73920000000004,288.6445149528533,0.4719451120690004
354.4,2.9750000000000005,307.044864,307.0640485904739,0.4721268600886438
354.4,3.2625000000000006,323.588544,323.868008987079,0.4720598156933968
354.4,3.5500000000000003,339.46236,339.22980655945855,0.47200944836605746
354.4,3.8375,353.271864,353.2741365915061,0.4718373836749445
354.4,4.125,366.46212,366.0979150939098,0.47163552864918207
354.4,4.4125000000000005,378.1152000000001,377.8024708987402,0.4715452891564448
354.4,4.7,389.243424,388.5044713269758,0.47159369427673514
354.4,4.9875,397.81212,398.31728544385635,0.4717526368719957
354.4,5.275,407.004624,407.32515429727823,0.47176850268484377
354.4,5.5625,415.910304,415.58007783442423,0.47170014486211437
354.4,5.8500000000000005,423.35085599999996,423.12886150675655,0.47129215188160994
354.4,6.1375,430.06728,430.04538959180246,0.4708706392966125
354.4,6.425000000000002,436.381512,436.4296516164296,0.47015494983212197
354.4,6.7125,441.26892,442.3536458559064,0.4669529550997189
354.4,7.0,447.81753599999996,447.7726540479937,0.43699036433149235
355.65,0.1,7.649400000000001,6.5091774587576765,0.43371840134698725
355.65,0.3875000000000001,51.683952,51.79314788161747,0.4662421416712544
355.65,0.675,93.8562,93.65318601889331,0.46953145402251417
355.65,0.9625,130.98417600000002,131.217223658747,0.47005707206479325
355.65,1.2500000000000002,164.81709600000002,164.65371597263274,0.47066597154589773
355.65,1.5375000000000003,195.029832,194.56818691557197,0.47120335913819267
355.65,1.825,221.87409599999998,221.56234873862712,0.4712468317119417
355.65,2.1125000000000003,246.10775999999998,246.05551695318002,0.4712649520320223
355.65,2.4000000000000004,268.911864,268.3110015281626,0.47132018199102493
355.65,2.6875000000000004,288.357528,288.53433987381305,0.471530458960091
355.65,2.9750000000000005,307.32804,306.93471738670763,0.47169214949579114
355.65,3.2625000000000006,323.792376,323.72031822784044,0.4716485336269183
355.65,3.5500000000000003,339.168696,339.06455023695725,0.4715569240187627
355.65,3.8375,352.961328,353.09209188192614,0.47126819579845797
355.65,4.125,366.417888,365.8998943890161,0.47114958136636953
355.65,4.4125000000000005,377.700696,377.5893652181942,0.47097957079064984
355.65,4.7,389.071056,388.27722409639057,0.4710814364130985
355.65,4.9875,397.901496,398.0767872476199,0.47124503808992924
355.65,5.275,407.463816,407.0721127898134,0.4713421989124549
355.65,5.5625,415.237704,415.31495877227815,0.4711441488236844
355.65,5.8500000000000005,421.73159999999996,422.85199208378316,0.470719749517703
355.65,6.1375,430.07548800000006,429.75726036670875,0.47034465600478803
355.65,6.425000000000002,435.595368,436.1313689629128,0.46949956367812073
355.65,6.7125,442.89410399999997,442.0474087219521,0.4659191436671309
355.65,7.0,447.34238400000004,447.46209138600636,0.43517302572293526
356.9,0.1,7.6494456,6.534332431954169,0.43117413007259103
356.9,0.3875000000000001,51.729096,51.812728733589495,0.4651171434065646
356.9,0.675,93.883104,93.6644303755229,0.4688943354084942
356.9,0.9625,131.29197599999998,131.21709596096676,0.4694006450608647
356.9,1.2500000000000002,164.47874399999998,164.6392307019849,0.4700087095349732
356.9,1.5375000000000003,194.07177599999997,194.53676216603944,0.4706988890630909
356.9,1.825,221.784264,221.51209280453543,0.4706628211595723
356.9,2.1125000000000003,245.830512,245.98536730611525,0.47073755603474277
356.9,2.4000000000000004,267.61271999999997,268.22068469348164,0.4708180379796417
356.9,2.6875000000000004,288.227568,288.42418360433516,0.47092960000184025
356.9,2.9750000000000005,307.664112,306.80539653626704,0.47100838577405185
356.9,3.2625000000000006,323.18589599999996,323.57263048367275,0.4711135404460183
356.9,3.5500000000000003,339.465552,338.89929058282826,0.47093155760021044
356.9,3.8375,353.720112,352.9100383607255,0.47076656874032236
356.9,4.125,366.56471999999997,365.70186012997226,0.4704634059006978
356.9,4.4125000000000005,376.426632,377.3762418279585,0.47027712374045294
356.9,4.7,388.789704,388.04995541363536,0.4703359103659294
356.9,4.9875,397.64020800000003,397.8362641044328,0.47066079447012493
356.9,5.275,406.068,406.8190429306815,0.4707795032298621
356.9,5.5625,414.26232,415.0498079294659,0.47059931365571006
356.9,5.8500000000000005,422.64086399999997,422.57508733162126,0.47014953654703256
356.9,6.1375,429.4042559999999,429.4690920556973,0.46963402139416044
356.9,6.425000000000002,434.79326399999997,435.83304320394495,0.46884047310651533
356.9,6.7125,442.74499199999997,441.7411241811383,0.46468287942861003
356.9,7.0,447.538464,447.15147682178497,0.43287530415482167
358.15,0.1,7.6504031999999995,6.5596511626042115,0.4281965509221602
358.15,0.3875000000000001,51.682584,51.8324498965211,0.46373901890504027
358.15,0.675,93.83796,93.67579327378218,0.4680313796070859
358.15,0.9625,131.247288,131.2170672123308,0.46862010881435473
358.15,1.2500000000000002,164.375232,164.6248269350736,0.46929348583577163
358.15,1.5375000000000003,194.51592000000002,194.50540336940134,0.4699769515699687
358.15,1.825,221.32416,221.46188892291528,0.47011341695466785
358.15,2.1125000000000003,246.04574399999998,245.9152573056145,0.47007457363264754
358.15,2.4000000000000004,268.386096,268.13039650663734,0.47011573430859405
358.15,2.6875000000000004,288.01005599999996,288.31404631900295,0.47035527797549576
358.15,2.9750000000000005,306.623976,306.67608624241814,0.470473029356522
358.15,3.2625000000000006,323.03404800000004,323.42494598704405,0.47045218217385815
358.15,3.5500000000000003,338.16048,338.7340278573193,0.470274808365385
358.15,3.8375,352.52721600000007,352.72797631588764,0.46997508821051764
358.15,4.125,365.047152,365.50381262984075,0.46979477514829454
358.15,4.4125000000000005,377.205024,377.1631010608703,0.46961403841654975
358.15,4.7,387.781944,387.82266563549837,0.4696969728031279
358.15,4.9875,397.56132,397.5957163900051,0.4700565469821497
358.15,5.275,406.36120800000003,406.56594511846475,0.4701782448803621
358.15,5.5625,414.06760800000006,414.78462572505737,0.4699808026519779
358.15,5.8500000000000005,422.489016,422.2981476825694,0.4694431825641755
358.15,6.1375,429.671472,429.1808851119157,0.4689597985285519
358.15,6.425000000000002,435.37512,435.5346748064035,0.4680365636770649
358.15,6.7125,441.076944,441.43479271579986,0.4632355778890377
358.15,7.0,445.559424,446.84081084244565,0.43009046194983347
359.4,0.1,7.6465272,6.585133611524043,0.42478994997881103
359.4,0.3875000000000001,51.643368,51.85231133886896,0.46236069750339365
359.4,0.675,93.875808,93.6872746961316,0.4671047668074009
359.4,0.9625,131.058504,131.21713741292587,0.4677475988028108
359.4,1.2500000000000002,164.099808,164.61050469369746,0.46850582478939584
359.4,1.5375000000000003,193.97692800000002,194.47411057430858,0.46917974286806435
359.4,1.825,221.58408,221.41173717218453,0.4693190804453256
359.4,2.1125000000000003,245.37542400000004,245.84518706134918,0.469316587846272
359.4,2.4000000000000004,268.532472,268.0401371098472,0.4693918268209343
359.4,2.6875000000000004,288.15232799999995,288.203928190272,0.469624134768594
359.4,2.9750000000000005,306.338976,306.54678670835915,0.4698124701624472
359.4,3.2625000000000006,323.093328,323.27726496934605,0.4697306408387243
359.4,3.5500000000000003,338.98036799999994,338.5687623187129,0.46948618432176165
359.4,3.8375,352.104504,352.54590603299556,0.4691950270234422
359.4,4.125,366.012048,365.3057521979432,0.4689221954963316
359.4,4.4125000000000005,377.30352000000005,376.94994325324296,0.4687978644399494
359.4,4.7,387.93561600000004,387.5953551204493,0.4688595780072408
359.4,4.9875,396.533952,397.35514448210085,0.46921758571671984
359.4,5.275,406.02148800000003,406.31281975027747,0.4693598245067762
359.4,5.5625,414.15835200000004,414.5194125722161,0.4692057498950698
359.4,5.8500000000000005,422.49083999999993,422.0211735736093,0.46858387282061403
359.4,6.1375,429.263808,428.8926399886822,0.468135980748067
359.4,6.425000000000002,435.18816000000004,435.23626424130737,0.4671246455432746
359.4,6.7125,440.72628,441.1284148066938,0.4616592821735849
359.4,7.0,446.861304,446.5300939350866,0.4268967450033359
360.65,0.1,7.6287888,6.61077973870232,0.4208385290299535
360.65,0.3875000000000001,51.730920000000005,51.87231302982866,0.4606395191389789
360.65,0.675,93.786888,93.69887462400811,0.4660705784923565
360.65,0.9625,131.406432,131.21730656321344,0.4667162691560001
360.65,1.2500000000000002,164.217456,164.59626400002807,0.46750045764766757
360.65,1.5375000000000003,194.75577599999997,194.44288383077227,0.4682860047521471
360.65,1.825,221.02137600000003,221.36163763191996,0.4685638633725389
360.65,2.1125000000000003,245.85969599999999,245.77515668357552,0.4685177486657559
360.65,2.4000000000000004,268.218288,267.94990664403474,0.4685603870983088
360.65,2.6875000000000004,288.309192,288.09382939017195,0.468920817123252
360.65,2.9750000000000005,305.669112,306.417498136964,0.4690049003888296
360.65,3.2625000000000006,323.316312,323.12958766098666,0.46888875892032844
360.65,3.5500000000000003,338.30594399999995,338.4034942268726,0.4687437317768728
360.65,3.8375,352.66128,352.3638277964883,0.468339111246486
360.65,4.125,365.178936,365.1076791453218,0.46803383626095235
360.65,4.4125000000000005,378.15441599999997,376.736768738347,0.4678087575881718
360.65,4.7,387.41896799999995,387.3680242224948,0.4679359072100386
360.65,4.9875,396.52164,397.1145487584578,0.46834750341102427
360.65,5.275,405.192936,406.0596672237931,0.4685608324504361
360.65,5.5625,414.48621599999996,414.2541688887196,0.46840343673825324
360.65,5.8500000000000005,420.74618399999997,421.7441654389112,0.4677817351255733
360.65,6.1375,427.57387199999994,428.6043571370152,0.46717955567831904
360.65,6.425000000000002,434.56845599999997,434.93781197443514,0.4660320925493477
360.65,6.7125,440.114784,440.82199093399856,0.4599100257984491
360.65,7.0,446.313192,446.2193265879397,0.4231114300324202
361.9,0.1,7.6494456,6.636589503491109,0.4164537723199933
361.9,0.3875000000000001,51.69626399999999,51.89245493803034,0.4588439496812997
361.9,0.675,93.796464,93.71059303954945,0.46496691737936896
361.9,0.9625,131.134656,131.21757466210406,0.46559179958644814
361.9,1.2500000000000002,164.487408,164.5821048771774,0.4665062638772557
361.9,1.5375000000000003,194.653176,194.41172318737046,0.46746140318866114
361.9,1.825,221.59548,221.31159038002923,0.467604223737307
361.9,2.1125000000000003,246.41236800000001,245.70516628191987,0.46763498905816037
361.9,2.4000000000000004,268.50192000000004,267.85970525124577,0.4677046474763833
361.9,2.6875000000000004,288.327888,287.9837500933156,0.468038352968564
361.9,2.9750000000000005,306.948648,306.28822073032757,0.468173136991383
361.9,3.2625000000000006,323.474088,322.9819142958515,0.46799656068066636
361.9,3.5500000000000003,338.65432799999996,338.2382238422413,0.4677716104398597
361.9,3.8375,352.43100000000004,352.18174189320104,0.4673535385842772
361.9,4.125,365.08043999999995,364.9095937839277,0.46703340986395564
361.9,4.4125000000000005,375.488184,376.5235778520405,0.4667962196134262
361.9,4.7,387.104328,387.14067329968293,0.46693709458968313
361.9,4.9875,397.236648,396.8739295969118,0.4673988875585817
361.9,5.275,405.107664,405.8064879355785,0.4676705348456277
361.9,5.5625,413.57877600000006,413.98889509243475,0.46742015765723244
361.9,5.8500000000000005,421.568808,421.46712371113784,0.46672799641612467
361.9,6.1375,427.92772799999995,428.31603701074073,0.46609937376910976
361.9,6.425000000000002,434.211408,434.63931847487424,0.46484423505445727
361.9,6.7125,440.79422400000004,440.51552157896595,0.4580387552966454
361.9,7.0,445.30087199999997,445.9085092884278,0.4187837891510443
363.15,0.1,7.642560000000001,6.662562865058533,0.41151740526028957
363.15,0.3875000000000001,51.672096,51.91273703138239,0.456871087459183
363.15,0.675,93.917304,93.72242992406419,0.46368589459106785
363.15,0.9625,131.267352,131.21794170942763,0.4644175882645796
363.15,1.2500000000000002,164.65475999999998,164.56802734667514,0.4652486615495066
363.15,1.5375000000000003,195.007032,194.38062869235333,0.46632224836566927
363.15,1.825,221.357904,221.26159549528415,0.46656755751213225
363.15,2.1125000000000003,245.679576,245.6352159666783,0.4665934444504734
363.15,2.4000000000000004,267.36465599999997,267.769533073266,0.46673221164729606
363.15,2.6875000000000004,287.31921600000004,287.8736904703352,0.4669915355637712
363.15,2.9750000000000005,307.001088,306.1589546931696,0.467189503691681
363.15,3.2625000000000006,323.04225599999995,322.8342451056201,0.46698640882166886
363.15,3.5500000000000003,337.433616,338.07295142330275,0.46661320367271086
363.15,3.8375,351.71508,351.9996486098264,0.4663408964138042
363.15,4.125,364.844232,364.71149642336434,0.46594266689873776
363.15,4.4125000000000005,376.769088,376.3103709277903,0.46569597371356314
363.15,4.7,387.529776,386.9133027106218,0.4658354748876329
363.15,4.9875,397.581384,396.63328737574386,0.4663388063032742
363.15,5.275,405.227136,405.55328228250914,0.4666190182579014
363.15,5.5625,413.38999199999995,413.72359159723726,0.4663436733761254
363.15,5.8500000000000005,421.50542400000006,421.190048828246,0.4655674054870029
363.15,6.1375,427.372776,428.02768006121835,0.46493879201278926
363.15,6.425000000000002,434.34045599999996,434.3407842129948,0.46359605635133183
363.15,6.7125,439.48550399999993,440.20900722318487,0.4558670623264508
363.15,7.0,444.79152,445.59764252481625,0.413995919333869


==> Sections/Images/1dSobolPu239GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,7.582687199999999,5.05217262447951,0.9079857437694321
333.15,0.3875000000000001,51.52435199999999,51.699764315227185,0.9038624768569489
333.15,0.675,93.576672,93.54809197155112,0.9119549454482443
333.15,0.9625,131.071728,131.10142311400813,0.9125505827792424
333.15,1.2500000000000002,165.262152,164.83952447403615,0.9135039497558163
333.15,1.5375000000000003,195.27652799999998,195.20833222268624,0.9101751477773952
333.15,1.825,222.238896,222.613347638297,0.909272608714001
333.15,2.1125000000000003,246.99103200000002,247.41569361617812,0.9134742672294683
333.15,2.4000000000000004,269.333664,269.93065591019416,0.9114327615971387
333.15,2.6875000000000004,290.54085599999996,290.4284436346298,0.908727955076794
333.15,2.9750000000000005,309.50452799999994,309.13683782552357,0.9081059991364056
333.15,3.2625000000000006,326.536584,326.24533223469444,0.9181701243015189
333.15,3.5500000000000003,341.76379199999997,341.9103672199966,0.9149314846821437
333.15,3.8375,356.619816,356.2612354146414,0.9219705098075445
333.15,4.125,370.156176,369.40626642623636,0.9131761385585621
333.15,4.4125000000000005,380.333184,381.4389322775643,0.9154294342497639
333.15,4.7,393.549888,392.4435625947933,0.9134786998995554
333.15,4.9875,403.15461600000003,402.5004243941285,0.9126866865052108
333.15,5.275,412.02609599999994,411.68998420194134,0.9140621322726347
333.15,5.5625,419.021592,420.0962424758509,0.9161772262371874
333.15,5.8500000000000005,426.653664,427.80909474599787,0.9153854405084246
333.15,6.1375,434.45582399999995,434.9257293475052,0.9199820379010683
333.15,6.425000000000002,442.039104,441.5511379830199,0.9197306989754661
333.15,6.7125,448.276272,447.79783312202045,0.9154060417467205
333.15,7.0,452.93340000000006,453.78491165013327,0.9180639301026134
334.4,0.1,7.6041192,5.073542422048945,0.9145820815403879
334.4,0.3875000000000001,51.547608,51.71188987077085,0.9123527033172698
334.4,0.675,93.743112,93.54948653948733,0.9152652749419057
334.4,0.9625,131.254584,131.0907201135661,0.914743387135843
334.4,1.2500000000000002,165.266712,164.81549197638822,0.9153206621032832
334.4,1.5375000000000003,194.579304,195.16988569614037,0.9230099844774265
334.4,1.825,222.54578400000003,222.55955909348057,0.9121547291682345
334.4,2.1125000000000003,247.376808,247.34579613508132,0.918390040118141
334.4,2.4000000000000004,269.56668,269.84404509778636,0.9139291501972705
334.4,2.6875000000000004,290.715048,290.32467686401895,0.9188505638407753
334.4,2.9750000000000005,308.846976,309.0156282572966,0.9186721558836478
334.4,3.2625000000000006,326.36102400000004,326.1065416749641,0.9138712007133025
334.4,3.5500000000000003,341.433648,341.75399561069815,0.9159126426836782
334.4,3.8375,355.50352799999996,356.08740887221325,0.9071082527170883
334.4,4.125,368.971032,369.2152238867482,0.9190532797020906
334.4,4.4125000000000005,381.899088,381.2310094708718,0.9183537945380876
334.4,4.7,392.772408,392.219177934826,0.9100919972800894
334.4,4.9875,402.20157600000005,402.26006341756084,0.9148474190713147
334.4,5.275,410.330232,411.434184993964,0.9170004201346221
334.4,5.5625,420.0270720000001,419.82558196691093,0.9130459438085553
334.4,5.8500000000000005,428.70520799999997,427.5241756472509,0.9191321839070175
334.4,6.1375,435.20320799999996,434.6271708604696,0.9123162042321682
334.4,6.425000000000002,440.50284,441.2395654060035,0.9099500358346093
334.4,6.7125,447.167736,447.4738720436543,0.9182252765349393
334.4,7.0,452.68715999999995,453.4491838848455,0.919399173174405
335.65,0.1,7.5913512,5.094952806814717,0.9076551602207902
335.65,0.3875000000000001,51.559920000000005,51.72405581028451,0.9080817676269619
335.65,0.675,93.697968,93.5509218107492,0.9102730986474172
335.65,0.9625,131.57697600000003,131.0800575841911,0.9113413547944057
335.65,1.2500000000000002,164.589552,164.7914998917426,0.9110086822401214
335.65,1.5375000000000003,195.36407999999997,195.1314802213081,0.9077136599303401
335.65,1.825,222.32325600000001,222.50581139715143,0.9172398307422698
335.65,2.1125000000000003,247.01520000000002,247.27593985085974,0.9119972190780586
335.65,2.4000000000000004,270.174528,269.7574757435447,0.9131253862814867
335.65,2.6875000000000004,290.01280800000006,290.22095172576826,0.9102508132613257
335.65,2.9750000000000005,308.134248,308.8944600891712,0.9125229928574894
335.65,3.2625000000000006,326.09608799999995,325.9677924572706,0.9133948446709611
335.65,3.5500000000000003,340.989048,341.59766580795383,0.9178174385832484
335.65,3.8375,355.53408,355.9136242524685,0.9137479797014585
335.65,4.125,368.60805600000003,369.0242227473616,0.9169211841052078
335.65,4.4125000000000005,380.83979999999997,381.0231282384749,0.9128175930690859
335.65,4.7,391.73044799999997,391.99483467496015,0.9141375423696552
335.65,4.9875,402.163728,402.0197433185128,0.9194535485723346
335.65,5.275,411.83731199999994,411.1784259667303,0.916145916641552
335.65,5.5625,419.847864,419.5549611161327,0.9213263075889239
335.65,5.8500000000000005,426.838344,427.23929562601904,0.9145494228785163
335.65,6.1375,435.304896,434.3286504057855,0.9162886179883766
335.65,6.425000000000002,440.64739199999997,440.9280306871446,0.9197760613608462
335.65,6.7125,446.03868,447.149948242799,0.9179524447985189
335.65,7.0,452.39212799999996,453.1134916551289,0.9189954972247836
336.9,0.1,7.6118712,5.116403633615107,0.9144412426629448
336.9,0.3875000000000001,51.605064,51.73626248215612,0.9085885340213781
336.9,0.675,93.549768,93.55239746598104,0.9159660707538629
336.9,0.9625,131.547792,131.06943570007704,0.9167031023158939
336.9,1.2500000000000002,164.05056000000002,164.76754882977824,0.9139549278492333
336.9,1.5375000000000003,195.20812800000002,195.09311539173677,0.9062845848936214
336.9,1.825,222.24254399999998,222.45210527511782,0.9157642334461639
336.9,2.1125000000000003,246.68004,247.2061247925457,0.925479013968119
336.9,2.4000000000000004,269.94105599999995,269.67094793456624,0.9052202984759088
336.9,2.6875000000000004,290.718696,290.1172678134252,0.919690686624698
336.9,2.9750000000000005,308.70151200000004,308.77333372759995,0.9070368434323894
336.9,3.2625000000000006,325.761384,325.8290851622605,0.9074214318759733
336.9,3.5500000000000003,341.844504,341.44137769563434,0.9172069398598891
336.9,3.8375,355.84780799999993,355.73988114895457,0.9169431924276227
336.9,4.125,368.86888799999997,368.8332632403352,0.9152709037754571
336.9,4.4125000000000005,379.71348,380.81528794166223,0.9111031111470563
336.9,4.7,392.73638400000004,391.77053188616134,0.9198865601308792
336.9,4.9875,401.47197600000004,401.77946374859636,0.9179276120796442
336.9,5.275,411.49348799999996,410.9227073524989,0.9150142396822736
336.9,5.5625,418.92811199999994,419.2843798654516,0.9142497449497716
336.9,5.8500000000000005,427.83926399999996,426.95445485649634,0.9143442210639737
336.9,6.1375,434.94693600000005,434.0301687963579,0.9139045821640819
336.9,6.425000000000002,441.470928,440.6165330135378,0.9120618634085669
336.9,6.7125,445.86312000000004,446.82606090654923,0.9204294515526815
336.9,7.0,451.913784,452.7778357738884,0.9198212381801185
338.15,0.1,7.6290168000000005,5.137895192773499,0.914148716488936
338.15,0.3875000000000001,51.547152000000004,51.74850962509473,0.9119565297410597
338.15,0.675,93.71848800000001,93.55391396970018,0.9122448953538366
338.15,0.9625,131.54688000000002,131.05885422896534,0.9102071699365152
338.15,1.2500000000000002,164.656128,164.7436383550102,0.9155657786385473
338.15,1.5375000000000003,195.14155200000002,195.05479161387902,0.9163387942323523
338.15,1.825,222.30957600000002,222.39843976931283,0.9086960110083762
338.15,2.1125000000000003,247.386384,247.13635087304226,0.9092348770758637
338.15,2.4000000000000004,269.403432,269.584461235366,0.9079124722625804
338.15,2.6875000000000004,290.23716,290.0136255334422,0.9163791197271018
338.15,2.9750000000000005,308.885736,308.6522487661302,0.9058872427183734
338.15,3.2625000000000006,326.249304,325.6904198479986,0.9220261631495719
338.15,3.5500000000000003,341.005464,341.28513109954565,0.9126480042842493
338.15,3.8375,355.03476,355.56617979393013,0.9151476628017896
338.15,4.125,367.727064,368.64234501728095,0.9217147476165954
338.15,4.4125000000000005,382.003512,380.6074889288218,0.9089678840491734
338.15,4.7,390.787896,391.5462702652054,0.9156970460540944
338.15,4.9875,402.036504,401.5392246497469,0.9136715342214953
338.15,5.275,410.30287200000004,410.66702880288193,0.9206995364952847
338.15,5.5625,419.56787999999995,419.0138383890616,0.9175845373517126
338.15,5.8500000000000005,427.08275999999995,426.6696530483596,0.9145967260521866
338.15,6.1375,432.7927920000001,433.7317253354109,0.9174051577497386
338.15,6.425000000000002,439.47410400000007,440.30507354647625,0.9185954197609784
338.15,6.7125,446.97484799999995,446.5022104994223,0.918725880159385
338.15,7.0,451.82532000000003,452.44221560241294,0.9126940187206198
339.4,0.1,7.6326192000000015,5.159427193966508,0.9125100093896975
339.4,0.3875000000000001,51.492887999999994,51.76079723910033,0.9030710034618472
339.4,0.675,93.76272,93.55547077029235,0.9121191857704164
339.4,0.9625,131.285136,131.04831372247023,0.9129267324272229
339.4,1.2500000000000002,164.78882399999998,164.71976864163247,0.9079095558953352
339.4,1.5375000000000003,194.45527199999998,195.01650865547623,0.916592785186073
339.4,1.825,222.818016,222.34481566360938,0.9129010434768355
339.4,2.1125000000000003,247.19258400000004,247.06661838267266,0.913828504168245
339.4,2.4000000000000004,269.02860000000004,269.49801596529966,0.908510253981992
339.4,2.6875000000000004,290.05567199999996,289.9100246535608,0.9116237762780024
339.4,2.9750000000000005,308.774472,308.53120601766716,0.9170795820383721
339.4,3.2625000000000006,325.84300799999994,325.55179599190285,0.9153408830396242
339.4,3.5500000000000003,341.47286399999996,341.1289262519465,0.9122945490700222
339.4,3.8375,355.154232,355.3925200132012,0.91783211106911
339.4,4.125,368.998392,368.45146848465157,0.9180565191692739
339.4,4.4125000000000005,380.6346,380.39973108382424,0.9228939381464295
339.4,4.7,391.19556,391.3220496378984,0.9215953819668428
339.4,4.9875,401.03877600000004,401.29902631228776,0.9186534775409532
339.4,5.275,409.595616,410.4113907823966,0.9167387928422732
339.4,5.5625,418.78401600000007,418.7433365708334,0.9178133193251619
339.4,5.8500000000000005,426.917688,426.38489060806126,0.9137731025164211
339.4,6.1375,434.10652799999997,433.4333203132678,0.9180988101822708
339.4,6.425000000000002,440.403432,439.9936515891842,0.9188656509189136
339.4,6.7125,444.83939999999996,446.1783970794828,0.9170925155466971
339.4,7.0,451.69855199999995,452.10663148909043,0.9187091326279853
340.65,0.1,7.6142424,5.180999927517519,0.9091498065090104
340.65,0.3875000000000001,51.64975200000001,51.77312546933459,0.9109652270142823
340.65,0.675,93.63321599999999,93.55706801291916,0.9140885645089546
340.65,0.9625,131.252304,131.03781345478345,0.912337788553196
340.65,1.2500000000000002,165.00132000000002,164.69593986383896,0.9160497684964786
340.65,1.5375000000000003,194.797728,194.978266922981,0.9143378252052087
340.65,1.825,222.374328,222.29123249349018,0.903773019373254
340.65,2.1125000000000003,246.852864,246.99692703111361,0.9124087732531997
340.65,2.4000000000000004,269.25705600000003,269.41161250178743,0.9116326912344912
340.65,2.6875000000000004,290.23260000000005,289.80646587055685,0.9098341074051396
340.65,2.9750000000000005,308.811864,308.41020449511177,0.9159536897702407
340.65,3.2625000000000006,324.468624,325.413213652038,0.910881623781901
340.65,3.5500000000000003,340.58366399999994,340.9727630947722,0.9175064773969694
340.65,3.8375,356.001936,355.21890203902643,0.9122781567167308
340.65,4.125,368.79182399999996,368.2606333521237,0.915823068852659
340.65,4.4125000000000005,379.550232,380.19201504538086,0.9179420219113301
340.65,4.7,391.28949600000004,391.09787029456356,0.9180520472096821
340.65,4.9875,401.00001599999996,401.0588690846069,0.9170242554836219
340.65,5.275,410.23584,410.155792768461,0.9148730333416691
340.65,5.5625,418.34671199999997,418.4728744688316,0.9120235130143763
340.65,5.8500000000000005,426.6112560000001,426.1001670130195,0.9193704366588051
340.65,6.1375,434.539728,433.1349536718641,0.9218964721432512
340.65,6.425000000000002,439.35919199999995,439.6822671997262,0.9162079700879137
340.65,6.7125,445.317288,445.85462041447215,0.9138380431726657
340.65,7.0,451.616016,451.7710834339208,0.9155241214303864
341.9,0.1,7.6175256,5.202613277297132,0.9162735654067078
341.9,0.3875000000000001,51.555816,51.78549399644183,0.9145802374345294
341.9,0.675,93.79099199999999,93.55870592983928,0.9157637701518828
341.9,0.9625,131.178432,131.02735418074562,0.9098072757368397
341.9,1.2500000000000002,164.67984,164.67215152808015,0.9161367572411285
341.9,1.5375000000000003,194.458008,194.9400656034881,0.9129859861905206
341.9,1.825,221.928816,222.23769037508458,0.9157063075448687
341.9,2.1125000000000003,246.85012799999998,246.92727670223584,0.9141113974589494
341.9,2.4000000000000004,268.828416,269.3252502061181,0.912596005039884
341.9,2.6875000000000004,290.105376,289.7029481973311,0.9107297022507712
341.9,2.9750000000000005,307.937712,308.2892447210458,0.9158689395380519
341.9,3.2625000000000006,325.15809599999994,325.27467311872726,0.9165999264902512
341.9,3.5500000000000003,340.54444800000005,340.8166418022166,0.9143041804871079
341.9,3.8375,354.79992000000004,355.04532534882384,0.9081514827878098
341.9,4.125,369.212712,368.0698399100207,0.915984287861105
341.9,4.4125000000000005,378.722592,379.984340058651,0.9131903884880564
341.9,4.7,391.09113599999995,390.873731712619,0.9159559559647635
341.9,4.9875,400.275888,400.81875197960505,0.922577041989204
341.9,5.275,409.56506399999995,409.90023481913977,0.9171764656982719
341.9,5.5625,418.88570400000003,418.20245208305624,0.9177097828108152
341.9,5.8500000000000005,426.316224,425.8154828438809,0.9139188005807831
341.9,6.1375,432.5926079999999,432.83662581765225,0.9130104004444475
341.9,6.425000000000002,440.05094399999996,439.3709207264902,0.91398521636346
341.9,6.7125,444.439032,445.530880736649,0.916348048455768
341.9,7.0,449.79703200000006,451.4355713207749,0.9190597710088823
343.15,0.1,7.5986016,5.224267011046834,0.9167878908914412
343.15,0.3875000000000001,51.585912,51.79790322687475,0.9167040787637757
343.15,0.675,93.615888,93.56038417266475,0.9080213155445591
343.15,0.9625,131.32572,131.01693505841914,0.9148456431844263
343.15,1.2500000000000002,164.79156,164.64840409887324,0.9159259249591155
343.15,1.5375000000000003,194.60666400000002,194.90190568409673,0.9116582152453104
343.15,1.825,222.294984,222.18418942452186,0.9140434053543408
343.15,2.1125000000000003,246.794952,246.85766823797687,0.9097505267599504
343.15,2.4000000000000004,269.730384,269.23892922345334,0.9167628943608641
343.15,2.6875000000000004,288.86232,289.5994723306595,0.9192108908750708
343.15,2.9750000000000005,307.43976,308.1683269857926,0.9179122212270119
343.15,3.2625000000000006,325.22148,325.13617450809994,0.912731378791566
343.15,3.5500000000000003,340.9885919999999,340.6605620258919,0.9137886165816956
343.15,3.8375,354.562344,354.8717904651754,0.9155667535723936
343.15,4.125,367.520496,367.8790879260838,0.9133408509737293
343.15,4.4125000000000005,380.122968,379.77670618169947,0.9180911903538401
343.15,4.7,390.88000800000003,390.64963441464675,0.9124239124926913
343.15,4.9875,400.5846,400.57867598438145,0.9140813141515599
343.15,5.275,409.593792,409.64471734088556,0.9181730835495288
343.15,5.5625,417.945432,417.932069645766,0.9121644510207751
343.15,5.8500000000000005,425.906736,425.5308374038695,0.9191375530862164
343.15,6.1375,432.106056,432.53833640224434,0.9199971367907653
343.15,6.425000000000002,439.99211999999994,439.05961216947617,0.9174782928467481
343.15,6.7125,445.68072,445.2071778718194,0.9154766252656927
343.15,7.0,448.969848,451.10009503352325,0.91434203754203
344.4,0.1,7.638091200000001,5.245961477154424,0.9134455831036443
344.4,0.3875000000000001,51.54624,51.81035278321298,0.9163084577444172
344.4,0.675,93.626376,93.5621031768805,0.908179528873269
344.4,0.9625,131.12279999999998,131.0065568136123,0.914473280223541
344.4,1.2500000000000002,165.255312,164.62469743105666,0.9150947659605473
344.4,1.5375000000000003,194.404656,194.86378643899866,0.9148201582525103
344.4,1.825,222.271728,222.1307296998667,0.9133372219798068
344.4,2.1125000000000003,246.902568,246.78810082543146,0.9042443603357423
344.4,2.4000000000000004,268.8918,269.15265007637504,0.910962698060786
344.4,2.6875000000000004,289.48704,289.49603815441276,0.9144372742671906
344.4,2.9750000000000005,308.59799999999996,308.0474504183823,0.9146990676693842
344.4,3.2625000000000006,325.142592,324.99771758789745,0.9162893151017752
344.4,3.5500000000000003,340.652976,340.50452428838,0.9082169745900669
344.4,3.8375,354.87789599999996,354.6982972719518,0.9210017824416004
344.4,4.125,367.462128,367.68837710998986,0.9178051585717222
344.4,4.4125000000000005,378.291672,379.569113937108,0.9135507585736388
344.4,4.7,389.181864,390.42557799419404,0.918410377025837
344.4,4.9875,400.195176,400.3386405182895,0.9196585902034461
344.4,5.275,409.609296,409.389240391763,0.9096755641850592
344.4,5.5625,418.39687200000003,417.6617268085728,0.9185343175052348
344.4,5.8500000000000005,424.9464,425.24623156395523,0.9205891670075087
344.4,6.1375,432.36050399999993,432.2400854256404,0.9229146145237733
344.4,6.425000000000002,439.869912,438.7483411802963,0.917394708852022
344.4,6.7125,444.775104,444.8835121103066,0.9151687001806461
344.4,7.0,451.4710079999999,450.76465503668317,0.9157944294917262
345.65,0.1,7.6408727999999995,5.267696298199667,0.9079091826291772
345.65,0.3875000000000001,51.626952,51.82284298481218,0.9172914190992928
345.65,0.675,93.652824,93.56386244893696,0.9088197604622639
345.65,0.9625,131.245464,130.99621933019571,0.9178326854154384
345.65,1.2500000000000002,164.655672,164.60103146656567,0.9067673956921067
345.65,1.5375000000000003,194.8146,194.82570795529088,0.9159339773571475
345.65,1.825,222.143136,222.0773109107958,0.9147420879986551
345.65,2.1125000000000003,247.13831999999996,246.71857426137336,0.910299775507158
345.65,2.4000000000000004,269.4846,269.0664122423012,0.9179968218134399
345.65,2.6875000000000004,289.868712,289.3926452621382,0.9189996775170598
345.65,2.9750000000000005,308.191704,307.92661565752616,0.9142735402911578
345.65,3.2625000000000006,324.47272799999996,324.8593025323138,0.9170597685875334
345.65,3.5500000000000003,340.257624,340.3485282412929,0.9143246122050659
345.65,3.8375,354.816792,354.52484594334703,0.9118262717583226
345.65,4.125,368.11056,367.497708274644,0.9140819966257491
345.65,4.4125000000000005,378.758616,379.3615629764888,0.9204772042312432
345.65,4.7,389.39664000000005,390.20156291577825,0.9162014514006728
345.65,4.9875,400.53945600000003,400.0986460458464,0.9169864641406696
345.65,5.275,409.623888,409.13380362338415,0.9162244068889119
345.65,5.5625,417.39367200000004,417.3914239198647,0.9095629225686943
345.65,5.8500000000000005,423.87024,424.9616649757501,0.917021823097239
345.65,6.1375,431.97746400000005,431.9418730620344,0.9109231665049845
345.65,6.425000000000002,437.838888,438.43710793314443,0.9162046547900642
345.65,6.7125,444.10250400000007,444.5598832779166,0.9142101235122626
345.65,7.0,449.27445599999993,450.42925121412543,0.9182318219398811
346.9,0.1,7.639139999999999,5.289471938699933,0.9153871882083804
346.9,0.3875000000000001,51.610992,51.83537371554306,0.9109765520087357
346.9,0.675,93.497784,93.56566233722202,0.9204192262485702
346.9,0.9625,131.15061599999999,130.98592240494312,0.9142694165165705
346.9,1.2500000000000002,164.631048,164.57740617636802,0.9136302273559983
346.9,1.5375000000000003,194.317104,194.78767061039366,0.9132385289152701
346.9,1.825,222.19876800000003,222.02393326053547,0.911374924285304
346.9,2.1125000000000003,246.87429600000002,246.6490895329017,0.915923339213552
346.9,2.4000000000000004,268.96384800000004,268.980215721232,0.91292123392812
346.9,2.6875000000000004,289.141848,289.28929423448244,0.9121602457891265
346.9,2.9750000000000005,307.81185600000003,307.80582287741817,0.9136405815718973
346.9,3.2625000000000006,324.930096,324.7209291090903,0.909247361071397
346.9,3.5500000000000003,340.61011199999996,340.19257359430736,0.9171340663718696
346.9,3.8375,354.051624,354.35143630516706,0.9167491108409468
346.9,4.125,367.25556000000006,367.30708112972303,0.9162290019062385
346.9,4.4125000000000005,377.89039199999996,379.1540537643591,0.9115785918063598
346.9,4.7,389.377944,389.97758877294666,0.9176066406131096
346.9,4.9875,400.79755199999994,399.85869198640574,0.9095823887416855
346.9,5.275,408.74700000000007,408.87840726800766,0.9241323131591157
346.9,5.5625,417.033432,417.121161095771,0.9170845163551403
346.9,5.8500000000000005,424.00111200000003,424.6771375811895,0.9165350017234045
346.9,6.1375,432.036744,431.6436993114263,0.9173743125156621
346.9,6.425000000000002,438.413448,438.1259128344732,0.915436502000824
346.9,6.7125,443.33688,444.2362913165847,0.9148730118075163
346.9,7.0,449.96803199999994,450.09388315939725,0.9165729319906663
348.15,0.1,7.6386384000000005,5.3112881373641585,0.9125668085441049
348.15,0.3875000000000001,51.561744,51.84794480121161,0.917802025400381
348.15,0.675,93.64872,93.5675030739944,0.9146859117559765
348.15,0.9625,131.40141599999998,130.97566600882217,0.9095163212030934
348.15,1.2500000000000002,164.66160000000002,164.55382170562527,0.9131465153308077
348.15,1.5375000000000003,194.979672,194.74967411398373,0.9149507803702508
348.15,1.825,222.328728,221.97059672005338,0.9112193426416467
348.15,2.1125000000000003,246.62623200000002,246.5796460303376,0.9209465084071365
348.15,2.4000000000000004,269.209176,268.8940610067169,0.9092856168193233
348.15,2.6875000000000004,290.212992,289.18598443273424,0.9195028956132875
348.15,2.9750000000000005,307.56105599999995,307.6850715554763,0.9133543062168717
348.15,3.2625000000000006,324.278928,324.5825974343563,0.9163988945081599
348.15,3.5500000000000003,340.03007999999994,340.0366611022639,0.9179015656846943
348.15,3.8375,354.379488,354.1780682412826,0.9100465341774556
348.15,4.125,367.541016,367.11649555909753,0.9127950669809662
348.15,4.4125000000000005,378.67334400000004,378.94658560394294,0.9175576591851595
348.15,4.7,389.24387999999993,389.75365591408735,0.9148566698057777
348.15,4.9875,399.740088,399.61877921093725,0.9152109087689325
348.15,5.275,408.679056,408.62305126756877,0.9139306387039279
348.15,5.5625,416.931288,416.8509378717744,0.9132975730575202
348.15,5.8500000000000005,423.358608,424.39264961253207,0.9213129523489079
348.15,6.1375,431.63227199999994,431.34556423188076,0.9180794495145848
348.15,6.425000000000002,437.18316000000004,437.8147553617007,0.9151343316428028
348.15,6.7125,443.69392799999997,443.91273674889294,0.9123141403912012
348.15,7.0,448.05876,449.75855151121004,0.9184796731818838
349.4,0.1,7.649080799999999,5.333144690966037,0.9161537261844671
349.4,0.3875000000000001,51.60095999999999,51.860556503108796,0.9173631498556635
349.4,0.675,93.608136,93.56938396247813,0.9140288188359041
349.4,0.9625,131.202144,130.96545008376822,0.9093760685287327
349.4,1.2500000000000002,164.51157600000002,164.53027814143448,0.9137189594213136
349.4,1.5375000000000003,194.249616,194.71171878541668,0.9176371286472893
349.4,1.825,221.71905599999997,221.91730146354348,0.9117834602493163
349.4,2.1125000000000003,246.85377599999998,246.5102437827134,0.9096344233851553
349.4,2.4000000000000004,269.073744,268.8079474019801,0.9165948773675996
349.4,2.6875000000000004,289.35343199999994,289.0827167278635,0.915587434752834
349.4,2.9750000000000005,307.167528,307.5643622142826,0.9116391952994287
349.4,3.2625000000000006,324.78691200000003,324.4443073919824,0.9189930700905812
349.4,3.5500000000000003,340.27632,339.8807904167746,0.9100284149930662
349.4,3.8375,354.192528,354.0047419839522,0.9143908091836835
349.4,4.125,367.47216000000003,366.9259511563149,0.9163013747504775
349.4,4.4125000000000005,377.450352,378.7391590178223,0.9161373451607161
349.4,4.7,389.66568,389.5297641650062,0.915920432758299
349.4,4.9875,399.81669600000004,399.37890690653575,0.9156167804219293
349.4,5.275,408.6786,408.3677355059383,0.9190353361615522
349.4,5.5625,415.8606,416.5807542478749,0.9182072261825662
349.4,5.8500000000000005,423.3048,424.10820072138984,0.9150616723474781
349.4,6.1375,431.71799999999996,431.04746770726854,0.9194073084889632
349.4,6.425000000000002,437.174496,437.5036358632149,0.9183178523591174
349.4,6.7125,442.76004,443.5892190522594,0.9207021692445028
349.4,7.0,448.495152,449.42325603730507,0.9175002390126104
350.65,0.1,7.6533672,5.355041773699554,0.9123388295197788
350.65,0.3875000000000001,51.451392000000006,51.873208588975984,0.9124598403506295
350.65,0.675,93.76272,93.57130546719051,0.9145284006029667
350.65,0.9625,131.48988,130.95527509429854,0.9150536292097793
350.65,1.2500000000000002,164.60688000000002,164.506775338634,0.9141695626747273
350.65,1.5375000000000003,194.614872,194.6738041892076,0.9193671624181409
350.65,1.825,221.616912,221.8640471426179,0.91144536870743
350.65,2.1125000000000003,246.769872,246.44088276099674,0.9154172773617234
350.65,2.4000000000000004,269.50056,268.7218755167004,0.9176431636136784
350.65,2.6875000000000004,289.411344,288.9794905392236,0.9161679888772681
350.65,2.9750000000000005,307.58704800000004,307.4436945635137,0.9128417603581871
350.65,3.2625000000000006,324.83160000000004,324.3060593884214,0.9149878290684142
350.65,3.5500000000000003,340.29136800000003,339.7249616539687,0.9163446188785223
350.65,3.8375,354.120024,353.83145753317604,0.9126553459591507
350.65,4.125,367.035768,366.73544885040974,0.9166426492911021
350.65,4.4125000000000005,378.718488,378.5317736576093,0.9162937910462767
350.65,4.7,388.731792,389.30591369989736,0.9203570781183535
350.65,4.9875,398.512992,399.1390755377185,0.9125282145357342
350.65,5.275,407.870112,408.1124601573101,0.9116022676955743
350.65,5.5625,416.612544,416.3106108627838,0.9173016749018812
350.65,5.8500000000000005,424.40011200000004,423.8237911400214,0.9201240685568095
350.65,6.1375,430.93368000000004,430.74940991178346,0.9169322903087924
350.65,6.425000000000002,437.25475199999994,437.19255462933904,0.9187303235860615
350.65,6.7125,443.90824799999996,443.26573851700726,0.9182688974093312
350.65,7.0,449.06880000000007,449.0879965634884,0.9111860443242566
351.9,0.1,7.623636,5.376979762985059,0.9161184473145074
351.9,0.3875000000000001,51.768311999999995,51.885901349136475,0.9086504337815949
351.9,0.675,93.599016,93.57326753006686,0.9103096710513304
351.9,0.9625,131.308848,130.94514037266956,0.9161911654306163
351.9,1.2500000000000002,164.718144,164.4833131520621,0.9153468260627112
351.9,1.5375000000000003,194.83056000000002,194.63593061567977,0.9161408102152415
351.9,1.825,221.396208,221.81083384437352,0.9203106958393185
351.9,2.1125000000000003,246.2628,246.37156299421997,0.9160506163292088
351.9,2.4000000000000004,268.792392,268.6358448863606,0.9109899664835216
351.9,2.6875000000000004,288.83678399999997,288.8763058668145,0.9089247302581911
351.9,2.9750000000000005,307.166616,307.3230683128463,0.9141200025856105
351.9,3.2625000000000006,324.070536,324.1678534236731,0.9157894417138858
351.9,3.5500000000000003,339.27403200000003,339.5691745815877,0.9121778253154484
351.9,3.8375,354.609768,353.658214888954,0.9131070085372816
351.9,4.125,366.08090400000003,366.54498846718803,0.912200230535433
351.9,4.4125000000000005,378.46768799999995,378.32443004588566,0.9184873565453151
351.9,4.7,388.223808,389.0821043445667,0.917816942874761
351.9,4.9875,398.079792,398.89928487222693,0.9178545818299189
351.9,5.275,407.295096,407.857225453943,0.9182181530339376
351.9,5.5625,414.89251199999995,416.0405074261778,0.9135420069954583
351.9,5.8500000000000005,422.516376,423.5394209845561,0.9198168012987217
351.9,6.1375,430.123824,430.451390787361,0.9128900758345788
351.9,6.425000000000002,437.24608800000004,436.88151090523263,0.9183010056375912
351.9,6.7125,443.321376,442.9422950850719,0.915225309152725
351.9,7.0,448.39164,448.7527733220186,0.9189187624100963
353.15,0.1,7.6426512,5.398958107208216,0.9104929330630765
353.15,0.3875000000000001,51.811631999999996,51.89863455133164,0.9129494055120082
353.15,0.675,93.75223199999999,93.57526994788088,0.9073914936838409
353.15,0.9625,131.14377600000003,130.93504638339851,0.9154862341827603
353.15,1.2500000000000002,164.927448,164.45989163978354,0.9144912437788932
353.15,1.5375000000000003,194.405112,194.59809791967155,0.9126910485320433
353.15,1.825,221.22384,221.75766206236,0.9161393029190039
353.15,2.1125000000000003,246.1374,246.30228459851241,0.9101103047224341
353.15,2.4000000000000004,268.63963200000006,268.54985609160724,0.913482368685536
353.15,2.6875000000000004,288.93892800000003,288.7731631170889,0.9095140458932779
353.15,2.9750000000000005,306.367248,307.2024842751857,0.9103438105284625
353.15,3.2625000000000006,324.484584,324.0296889751556,0.9159563994484461
353.15,3.5500000000000003,339.593232,339.41342931576077,0.9088777319212443
353.15,3.8375,353.38677599999994,353.4850140512861,0.908895175464208
353.15,4.125,366.591168,366.3545692518092,0.9172550904152954
353.15,4.4125000000000005,378.57895199999996,378.11712771813427,0.9227540114006453
353.15,4.7,389.039136,388.85833609901425,0.9114916354001275
353.15,4.9875,398.503416,398.6595352584489,0.9135245674823479
353.15,5.275,407.50668,407.60203127970743,0.9143835765691629
353.15,5.5625,415.59110400000003,415.77044393805676,0.9168087927608429
353.15,5.8500000000000005,422.10825600000004,423.25509025499395,0.9142513502744273
353.15,6.1375,430.752648,430.1534104501305,0.9148290395946831
353.15,6.425000000000002,436.318584,436.5705052715422,0.9179666261758895
353.15,6.7125,444.115728,442.6188888145181,0.9183075897147471
353.15,7.0,447.26076,448.4175865451544,0.9173120899724122
354.4,0.1,7.646891999999999,5.4209772418539615,0.9149261841775932
354.4,0.3875000000000001,51.756912000000014,51.91140802136749,0.9126445216426322
354.4,0.675,93.67197599999999,93.57731324321455,0.91384903734804
354.4,0.9625,131.39457600000003,130.92499324261476,0.9143314002217107
354.4,1.2500000000000002,164.50656,164.4365109469599,0.9074997207296445
354.4,1.5375000000000003,194.90306400000003,194.56030613021525,0.9137552356921286
354.4,1.825,221.859504,221.7045310417368,0.9124745666309927
354.4,2.1125000000000003,246.55281599999998,246.233047748068,0.9144921700424922
354.4,2.4000000000000004,268.213728,268.46390849372915,0.9082511544004989
354.4,2.6875000000000004,288.73920000000004,288.6700618255295,0.9205687533750098
354.4,2.9750000000000005,307.044864,307.0819419279499,0.9083978390362081
354.4,3.2625000000000006,323.588544,323.8915663331923,0.918048480761881
354.4,3.5500000000000003,339.46236,339.2577257403587,0.9164395997609182
354.4,3.8375,353.271864,353.311854729849,0.9113087922249885
354.4,4.125,366.46212,366.1641916107259,0.9150998150259262
354.4,4.4125000000000005,378.1152000000001,377.9098668485491,0.9183436913658044
354.4,4.7,389.243424,388.6346090793694,0.9184492587601907
354.4,4.9875,397.81212,398.41982640606113,0.9140415167750399
354.4,5.275,407.004624,407.3468773442803,0.9188424724092742
354.4,5.5625,415.910304,415.5004202242269,0.9173962858000358
354.4,5.8500000000000005,423.35085599999996,422.9707990093996,0.9222837353900859
354.4,6.1375,430.06728,429.8554687839625,0.9134668615450633
354.4,6.425000000000002,436.381512,436.2595375540738,0.9169286134425516
354.4,6.7125,441.26892,442.29551970534567,0.926370664829239
354.4,7.0,447.81753599999996,448.08243588450785,0.9124211438087818
355.65,0.1,7.649400000000001,5.4430367895020595,0.9125253822132661
355.65,0.3875000000000001,51.683952,51.924222397955276,0.9134625750037182
355.65,0.675,93.8562,93.5793969515505,0.9155983050743868
355.65,0.9625,130.98417600000002,130.91498068902732,0.9100538816691031
355.65,1.2500000000000002,164.81709600000002,164.41317118972057,0.9170263303738664
355.65,1.5375000000000003,195.029832,194.52255504408458,0.9133901899295183
355.65,1.825,221.87409599999998,221.6514413631504,0.9183231990497314
355.65,2.1125000000000003,246.10775999999998,246.16385203643418,0.9197642741058114
355.65,2.4000000000000004,268.911864,268.37800261530816,0.9132561505861265
355.65,2.6875000000000004,288.357528,288.5670021663302,0.9105786070999234
355.65,2.9750000000000005,307.32804,306.9614412130743,0.9088898391329597
355.65,3.2625000000000006,323.792376,323.75348573004175,0.9132582554427343
355.65,3.5500000000000003,339.168696,339.10206437796336,0.9082676818498863
355.65,3.8375,352.961328,353.13873744722474,0.9134198280083571
355.65,4.125,366.417888,365.9738562987786,0.910699727692456
355.65,4.4125000000000005,377.700696,377.7026475532594,0.9126642746466211
355.65,4.7,389.071056,388.4109236920847,0.911206045215316
355.65,4.9875,397.901496,398.1801587215163,0.9185857975857071
355.65,5.275,407.463816,407.0917638799201,0.9188307651010472
355.65,5.5625,415.237704,415.23043692339934,0.9164098908558067
355.65,5.8500000000000005,421.73159999999996,422.6865468993851,0.9200870355665097
355.65,6.1375,430.07548800000006,429.5575656146632,0.9213751725399548
355.65,6.425000000000002,435.595368,435.94860786895674,0.9137923686263203
355.65,6.7125,442.89410399999997,441.97218769949006,0.9189172009850894
355.65,7.0,447.34238400000004,447.7473216304021,0.9136558894097954
356.9,0.1,7.6494456,5.465136721120189,0.9162258104226598
356.9,0.3875000000000001,51.729096,51.93707707141607,0.9135303703755941
356.9,0.675,93.883104,93.58152107288882,0.9074775435573709
356.9,0.9625,131.29197599999998,130.90500837424824,0.9121518097956264
356.9,1.2500000000000002,164.47874399999998,164.3898719906452,0.9139377862370862
356.9,1.5375000000000003,194.07177599999997,194.48484547418477,0.9171213820927185
356.9,1.825,221.784264,221.598392678213,0.9157426827480875
356.9,2.1125000000000003,245.830512,246.0946977249019,0.9064593186431416
356.9,2.4000000000000004,267.61271999999997,268.29213834021505,0.9110806615026811
356.9,2.6875000000000004,288.227568,288.4639841394911,0.9098548658402992
356.9,2.9750000000000005,307.664112,306.84098265314077,0.9095456646759121
356.9,3.2625000000000006,323.18589599999996,323.6154468753807,0.9118631423425669
356.9,3.5500000000000003,339.465552,338.9464445317989,0.9175736334443282
356.9,3.8375,353.720112,352.9656619711546,0.9191986747874379
356.9,4.125,366.56471999999997,365.78356238693294,0.9106566618223993
356.9,4.4125000000000005,376.426632,377.4954701225885,0.9120214866041311
356.9,4.7,388.789704,388.1872794726429,0.9203882740277386
356.9,4.9875,397.64020800000003,397.94053168223246,0.9145883907075394
356.9,5.275,406.068,406.8366910608209,0.9155618681783194
356.9,5.5625,414.26232,414.96049328073354,0.9150569737514421
356.9,5.8500000000000005,422.64086399999997,422.4023345636617,0.916595811436392
356.9,6.1375,429.4042559999999,429.25970158094367,0.9137338710471582
356.9,6.425000000000002,434.79326399999997,435.637716390385,0.9147243362862929
356.9,6.7125,442.74499199999997,441.6488928550159,0.9153400968249766
356.9,7.0,447.538464,447.4122436086433,0.9187363704176974
358.15,0.1,7.6504031999999995,5.4872774141285845,0.9097910763311419
358.15,0.3875000000000001,51.682584,51.949972041749874,0.9102774516717854
358.15,0.675,93.83796,93.58368569432645,0.9129859528773213
358.15,0.9625,131.247288,130.89507705311806,0.9122837807696185
358.15,1.2500000000000002,164.375232,164.3666138432834,0.9058731048839092
358.15,1.5375000000000003,194.51592000000002,194.44717654954593,0.9084884007271911
358.15,1.825,221.32416,221.54538533531243,0.9148152685963348
358.15,2.1125000000000003,246.04574399999998,246.0255849005681,0.9094045401319655
358.15,2.4000000000000004,268.386096,268.20631546522344,0.9117114786739801
358.15,2.6875000000000004,288.01005599999996,288.3610080353355,0.920099053178939
358.15,2.9750000000000005,306.623976,306.72056537717947,0.9112668209621203
358.15,3.2625000000000006,323.03404800000004,323.4774501175971,0.9126066996857191
358.15,3.5500000000000003,338.16048,338.79086713089976,0.9082571819576323
358.15,3.8375,352.52721600000007,352.7926284177679,0.9147223680510833
358.15,4.125,365.047152,365.59331016551204,0.91201381594946
358.15,4.4125000000000005,377.205024,377.2883336855665,0.9107215519516625
358.15,4.7,387.781944,387.9636761307207,0.9157677088598087
358.15,4.9875,397.56132,397.70094575272685,0.9170171496400613
358.15,5.275,406.36120800000003,406.5816587708533,0.9154566507167757
358.15,5.5625,414.06760800000006,414.6905897607468,0.9138102505245841
358.15,5.8500000000000005,422.489016,422.1181614215828,0.9186915721730377
358.15,6.1375,429.671472,428.9618761021574,0.9180534753421786
358.15,6.425000000000002,435.37512,435.32686294416453,0.9161369716318254
358.15,6.7125,441.076944,441.3256354622465,0.9196585072010057
358.15,7.0,445.559424,447.07720187729615,0.91858842377523
359.4,0.1,7.6465272,5.509458636268619,0.9108888466165265
359.4,0.3875000000000001,51.643368,51.962907831538644,0.9082557038520467
359.4,0.675,93.875808,93.58589093199274,0.9074716773220504
359.4,0.9625,131.058504,130.88518626111957,0.9088380703557871
359.4,1.2500000000000002,164.099808,164.34339639924724,0.9069480634811055
359.4,1.5375000000000003,193.97692800000002,194.40954856049132,0.9138918768447878
359.4,1.825,221.58408,221.49241913122245,0.9025938408286691
359.4,2.1125000000000003,245.37542400000004,245.9565132150449,0.9134675329633577
359.4,2.4000000000000004,268.532472,268.1205341935597,0.9114476920827161
359.4,2.6875000000000004,288.15232799999995,288.2580732151521,0.9118975840728651
359.4,2.9750000000000005,306.338976,306.60019019809556,0.9138125036227434
359.4,3.2625000000000006,323.093328,323.3394951663676,0.9132365731363763
359.4,3.5500000000000003,338.98036799999994,338.6353309559082,0.9122795651291279
359.4,3.8375,352.104504,352.619636903194,0.9128347108983386
359.4,4.125,366.012048,365.403099460322,0.9169108553362391
359.4,4.4125000000000005,377.30352000000005,377.081239345422,0.9097985233689924
359.4,4.7,387.93561600000004,387.74011430502935,0.9206099315217127
359.4,4.9875,396.533952,397.46140064267615,0.9184700413186558
359.4,5.275,406.02148800000003,406.3266670680821,0.9166306350438224
359.4,5.5625,414.15835200000004,414.42072636343914,0.9159353155315512
359.4,5.8500000000000005,422.49083999999993,421.834028053795,0.9170258426588129
359.4,6.1375,429.263808,428.66408970088634,0.9243426380843228
359.4,6.425000000000002,435.18816000000004,435.01604747223075,0.9215223712097238
359.4,6.7125,440.72628,441.00241523085856,0.9143852267500608
359.4,7.0,446.861304,446.7421968428131,0.9190341212856538
360.65,0.1,7.6287888,5.531680416572669,0.9107266998871616
360.65,0.3875000000000001,51.730920000000005,51.97588406336209,0.9168130985880429
360.65,0.675,93.786888,93.58813646653203,0.9050889151407996
360.65,0.9625,131.406432,130.8753359982527,0.9114478797983384
360.65,1.2500000000000002,164.217456,164.32021962950438,0.914278392787229
360.65,1.5375000000000003,194.75577599999997,194.371961507021,0.9086021705602401
360.65,1.825,221.02137600000003,221.4394939207814,0.9109952431570392
360.65,2.1125000000000003,245.85969599999999,245.8874831038172,0.9046540762540083
360.65,2.4000000000000004,268.218288,268.0347943800621,0.9136910125931205
360.65,2.6875000000000004,288.309192,288.1551804918461,0.9136048247328677
360.65,2.9750000000000005,305.669112,306.47985665137185,0.9106160825655243
360.65,3.2625000000000006,323.316312,323.2015818474983,0.9098679300532675
360.65,3.5500000000000003,338.30594399999995,338.47983722618204,0.9125655698119776
360.65,3.8375,352.66128,352.44668678872165,0.9098340925878
360.65,4.125,365.178936,365.21293050362146,0.9135982908388219
360.65,4.4125000000000005,378.15441599999997,376.87418623118504,0.9180834736406445
360.65,4.7,387.41896799999995,387.51659387943954,0.9142748542735609
360.65,4.9875,396.52164,397.2218968165977,0.916286041518219
360.65,5.275,405.192936,406.0717155460546,0.9178779005291722
360.65,5.5625,414.48621599999996,414.1509033210691,0.9187278329281954
360.65,5.8500000000000005,420.74618399999997,421.549933995781,0.9198987093217555
360.65,6.1375,427.57387199999994,428.3663420287425,0.9151364917366929
360.65,6.425000000000002,434.56845599999997,434.705269916519,0.9149239981535792
360.65,6.7125,440.114784,440.6792324511754,0.9172609848007031
360.65,7.0,446.313192,446.407228040677,0.9163546072250361
361.9,0.1,7.6494456,5.5539427260083585,0.9134347091643066
361.9,0.3875000000000001,51.69626399999999,51.98890050496155,0.9156411960678924
361.9,0.675,93.796464,93.59042290762326,0.9120448416860195
361.9,0.9625,131.134656,130.86552638064683,0.9169134022063438
361.9,1.2500000000000002,164.487408,164.29708347599015,0.9144428621712377
361.9,1.5375000000000003,194.653176,194.3344157375229,0.9096832310118543
361.9,1.825,221.59548,221.3866098491509,0.9100610340960172
361.9,2.1125000000000003,246.41236800000001,245.81849398623845,0.9146673059568182
361.9,2.4000000000000004,268.50192000000004,267.9490959376338,0.9160952041517827
361.9,2.6875000000000004,288.327888,288.05232945896495,0.9178530900879588
361.9,2.9750000000000005,306.948648,306.35956508539624,0.9122162876320331
361.9,3.2625000000000006,323.474088,323.06371062550636,0.9086693122291036
361.9,3.5500000000000003,338.65432799999996,338.3243853610747,0.9070449932857971
361.9,3.8375,352.43100000000004,352.2737790033853,0.917237649571595
361.9,4.125,365.08043999999995,365.0228039341216,0.9162290463032883
361.9,4.4125000000000005,375.488184,376.66717474930823,0.910579005963253
361.9,4.7,387.104328,387.29311462169267,0.9071108320851199
361.9,4.9875,397.236648,396.9824337519095,0.9152728944583461
361.9,5.275,405.107664,405.8168051338053,0.9174579060594721
361.9,5.5625,413.57877600000006,413.8811199949255,0.9163386162554491
361.9,5.8500000000000005,421.568808,421.2658794797995,0.9125927143905584
361.9,6.1375,427.92772799999995,428.06863331798456,0.9194208483453868
361.9,6.425000000000002,434.211408,434.3945307996113,0.9122710507133792
361.9,6.7125,440.79422400000004,440.35608712319697,0.9146745623437127
361.9,7.0,445.30087199999997,446.0722955289525,0.9150148153170837
363.15,0.1,7.642560000000001,5.576245564575686,0.905814728522871
363.15,0.3875000000000001,51.672096,52.00195779504827,0.9072617020389792
363.15,0.675,93.917304,93.59274941332887,0.9093186355947813
363.15,0.9625,131.267352,130.85575746636655,0.9110503514742333
363.15,1.2500000000000002,164.65475999999998,164.27398828709252,0.9145854550706959
363.15,1.5375000000000003,195.007032,194.29691055522113,0.9043770673784995
363.15,1.825,221.357904,221.33376735181588,0.9131689027677873
363.15,2.1125000000000003,245.679576,245.74954647198751,0.9106088777954439
363.15,2.4000000000000004,267.36465599999997,267.86343938885653,0.9121374281193033
363.15,2.6875000000000004,287.31921600000004,287.94952017457325,0.9083724303861777
363.15,2.9750000000000005,307.001088,306.23931532597476,0.9184550158585436
363.15,3.2625000000000006,323.04225599999995,322.92588150039194,0.9124119441228771
363.15,3.5500000000000003,337.433616,338.1689748960689,0.914081033621941
363.15,3.8375,351.71508,352.1009129665385,0.9237419225539835
363.15,4.125,364.844232,364.8327185324647,0.9165932687953021
363.15,4.4125000000000005,376.769088,376.4602051320502,0.9164658470420675
363.15,4.7,387.529776,387.0696771124352,0.91900553189265
363.15,4.9875,397.581384,396.7430120292582,0.9176218487404196
363.15,5.275,405.227136,405.56193519262297,0.9188579369627363
363.15,5.5625,413.38999199999995,413.6113770237196,0.9146683163672612
363.15,5.8500000000000005,421.50542400000006,420.9818645058504,0.9187361020891326
363.15,6.1375,427.372776,427.7709635686125,0.9232920038831673
363.15,6.425000000000002,434.34045599999996,434.0838298892488,0.9189995559571494
363.15,6.7125,439.48550399999993,440.0329786662767,0.9201708938886076
363.15,7.0,444.79152,445.7373996560275,0.9196819699015029


==> Sections/Images/1dSobolSm151GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.031205904,0.036426648143497165,0.056395320876018167
333.15,0.3875000000000001,0.12465079200000002,0.12185939416182665,0.07634241780255407
333.15,0.675,0.175304184,0.17495785184636392,0.0765603114323299
333.15,0.9625,0.20589312,0.20705481560201006,0.07796747509776736
333.15,1.2500000000000002,0.22767441600000005,0.22768502472421007,0.078613695416301
333.15,1.5375000000000003,0.243194376,0.24308369435361368,0.07899057422925623
333.15,1.825,0.255832872,0.256264688512156,0.07896002370530848
333.15,2.1125000000000003,0.26704956,0.2681036113018715,0.07883727432682565
333.15,2.4000000000000004,0.276955704,0.27862690175373334,0.07876930568059798
333.15,2.6875000000000004,0.28679253600000004,0.2878879585672465,0.07858959729465793
333.15,2.9750000000000005,0.29586009599999996,0.2962234067326045,0.07821520075917263
333.15,3.2625000000000006,0.303716064,0.304069838109443,0.07766599085698334
333.15,3.5500000000000003,0.31096555200000003,0.31169076208837126,0.07722224694292568
333.15,3.8375,0.31863228,0.3190804588470249,0.07732147488538174
333.15,4.125,0.325906848,0.3260909422629545,0.07793698199773347
333.15,4.4125000000000005,0.33091783199999997,0.33264095392938553,0.07848336104400458
333.15,4.7,0.339094824,0.3388257896470964,0.07857159381971067
333.15,4.9875,0.34497996000000003,0.34485088043844114,0.07837754989917367
333.15,5.275,0.350492088,0.35086222714295223,0.078174115418348
333.15,5.5625,0.355149672,0.3568281430291816,0.07787878335340441
333.15,5.8500000000000005,0.36045705600000005,0.3625858388569469,0.07764232536644768
333.15,6.1375,0.36630024,0.36803926410966703,0.07797238434830263
333.15,6.425000000000002,0.372591216,0.3733736236743935,0.07806524772605035
333.15,6.7125,0.378051816,0.3791200240677888,0.07720539254056755
333.15,7.0,0.38256804000000005,0.38598172001522724,0.023266659328077453
334.4,0.1,0.03126678,0.03653669971841783,0.056739256979455296
334.4,0.3875000000000001,0.12468727200000002,0.12199069978996796,0.07675154987209931
334.4,0.675,0.175714584,0.17511161318794263,0.07692625933519516
334.4,0.9625,0.206428008,0.20723168239139103,0.07824520330229505
334.4,1.2500000000000002,0.22800091200000003,0.22788506329310498,0.0788400977253556
334.4,1.5375000000000003,0.242702808,0.24330641675423484,0.07920798577776895
334.4,1.825,0.25651367999999997,0.2565091407503632,0.07918360666324832
334.4,2.1125000000000003,0.26787628799999996,0.26836850825884195,0.07907326337373474
334.4,2.4000000000000004,0.27781754399999997,0.2789107864592443,0.07902023516826345
334.4,2.6875000000000004,0.287502072,0.28818935675260804,0.07885667991305279
334.4,2.9750000000000005,0.29577938400000003,0.29654094587827307,0.07850468638920594
334.4,3.2625000000000006,0.30411187199999995,0.3044023043787254,0.07798156786006019
334.4,3.5500000000000003,0.311257848,0.31203707843435147,0.07754835116064705
334.4,3.8375,0.31820136,0.31943958175457976,0.07764301616813393
334.4,4.125,0.32564692800000006,0.32646169069306924,0.07823799397640853
334.4,4.4125000000000005,0.333099792,0.33302179904859025,0.07876518978244056
334.4,4.7,0.33927312,0.33921464484201047,0.07884803260053028
334.4,4.9875,0.34476564,0.3452449354190715,0.0786637187357438
334.4,5.275,0.349679496,0.3512578662447453,0.07847069914815483
334.4,5.5625,0.356392728,0.3572209762124518,0.07818343308419368
334.4,5.8500000000000005,0.362633088,0.36297085611450414,0.07794432131589407
334.4,6.1375,0.36772204799999997,0.3684111031216258,0.07827265887428413
334.4,6.425000000000002,0.37214570399999997,0.37372692054503126,0.07837887535141458
334.4,6.7125,0.37759992,0.379449801798311,0.07757387167755973
334.4,7.0,0.38280105600000003,0.386283762069446,0.0248196797278802
335.65,0.1,0.031213792800000008,0.036646754702847895,0.057018350052847985
335.65,0.3875000000000001,0.12477847200000002,0.12212200771721182,0.0771231122216583
335.65,0.675,0.175730544,0.17526537614056897,0.07725985596575789
335.65,0.9625,0.207075984,0.20740855037867625,0.07849979435754677
335.65,1.2500000000000002,0.227248512,0.22808510279589456,0.07904753212676936
335.65,1.5375000000000003,0.24398188800000004,0.24352913989456268,0.07940483094192348
335.65,1.825,0.25659028800000006,0.2567535935615025,0.07938987232640149
335.65,2.1125000000000003,0.267971136,0.26863340563996363,0.07929131751806025
335.65,2.4000000000000004,0.278624208,0.27919467145635474,0.07924943753019295
335.65,2.6875000000000004,0.28719792000000005,0.2884907551137408,0.07910033321435506
335.65,2.9750000000000005,0.295542264,0.2968584850951039,0.07876986829339687
335.65,3.2625000000000006,0.30435902400000003,0.30473477062144105,0.07826711750961055
335.65,3.5500000000000003,0.311343576,0.3123833946580821,0.07784867473936376
335.65,3.8375,0.318896304,0.31979870444706016,0.07793579876912392
335.65,4.125,0.325789656,0.32683243882006513,0.07851097223600012
335.65,4.4125000000000005,0.332569464,0.3334026437821004,0.0790187483141258
335.65,4.7,0.338980824,0.3396034995723587,0.0790965750902619
335.65,4.9875,0.345343848,0.3456389898583287,0.0789229229402086
335.65,5.275,0.35163436800000003,0.3516535047271937,0.07874253378376746
335.65,5.5625,0.356971392,0.3576138086976649,0.07846212339559759
335.65,5.8500000000000005,0.36215064,0.36335587259682645,0.07822247938129509
335.65,6.1375,0.36850728,0.3687829412836945,0.07854350534697763
335.65,6.425000000000002,0.372860256,0.3740802164910357,0.07866042409238559
335.65,6.7125,0.37770388800000004,0.3797795785227531,0.07790569752428055
335.65,7.0,0.383583096,0.38658580302082585,0.026145951259851235
336.9,0.1,0.03128419920000001,0.03675681309265938,0.05724235921722265
336.9,0.3875000000000001,0.12492347999999999,0.12225331793808972,0.0774556595555932
336.9,0.675,0.17559146399999997,0.17541914069873915,0.07756213033200902
336.9,0.9625,0.20726613600000002,0.20758541955673893,0.07872761064022894
336.9,1.2500000000000002,0.226758768,0.22828514322562837,0.07923263061971293
336.9,1.5375000000000003,0.24407673600000002,0.2437518637651771,0.07957954251141565
336.9,1.825,0.25677588000000007,0.256998046936154,0.07957270628664984
336.9,2.1125000000000003,0.26792006399999996,0.26889830343472265,0.07948602994524923
336.9,2.4000000000000004,0.27889872000000004,0.2794785567343039,0.07945356565698691
336.9,2.6875000000000004,0.28860513600000004,0.2887921536387196,0.0793210374495847
336.9,2.9750000000000005,0.296501232,0.2971760243711719,0.07900949053485642
336.9,3.2625000000000006,0.304551456,0.3050672368244653,0.07852632955882935
336.9,3.5500000000000003,0.31263679199999994,0.31272971074590944,0.07811869796180482
336.9,3.8375,0.319648704,0.3201578269105123,0.07820030503403697
336.9,4.125,0.32664374399999996,0.32720318662922987,0.07875641429010932
336.9,4.4125000000000005,0.332252088,0.3337834881146215,0.07924667802192742
336.9,4.7,0.340590504,0.3399923538232347,0.07932125165560036
336.9,4.9875,0.345502992,0.34603304374079485,0.07915381079568606
336.9,5.275,0.352166064,0.35204914257496767,0.07898963808798627
336.9,5.5625,0.356767104,0.3580066404695264,0.07871569180807529
336.9,5.8500000000000005,0.363480336,0.36374088828886647,0.0784723415035876
336.9,6.1375,0.368950056,0.3691547785812844,0.07878749291728622
336.9,6.425000000000002,0.37430486400000007,0.37443351149868237,0.07891102762364877
336.9,6.7125,0.37821369600000004,0.3801093542285904,0.07819826816238178
336.9,7.0,0.384099288,0.38688784285742406,0.027283577063983003
338.15,0.1,0.0313767672,0.036866874883477396,0.05740899436937921
338.15,0.3875000000000001,0.12481495199999999,0.12238463044776807,0.0777547866731016
338.15,0.675,0.17597495999999999,0.17557290685603194,0.07783707053691277
338.15,0.9625,0.20740932,0.20776228991894613,0.07892989802629011
338.15,1.2500000000000002,0.22787687999999998,0.22848518457422703,0.07939607181963476
338.15,1.5375000000000003,0.24427646399999997,0.24397458835754002,0.07973459859781888
338.15,1.825,0.257282952,0.25724250086443884,0.07973656528092218
338.15,2.1125000000000003,0.269042736,0.2691632016321819,0.07966005215230235
338.15,2.4000000000000004,0.27880068,0.2797624422814137,0.07963945503098022
338.15,2.6875000000000004,0.288480192,0.2890935523159017,0.07951901259690795
338.15,2.9750000000000005,0.29730744000000003,0.2974935636940229,0.07922604328260442
338.15,3.2625000000000006,0.30554736,0.3053997029744971,0.07876165674799446
338.15,3.5500000000000003,0.31255471199999996,0.31307602668432066,0.07836231850335561
338.15,3.8375,0.31952421599999997,0.3205169491309296,0.0784377985404813
338.15,4.125,0.32600534400000003,0.32757393410615115,0.07897412380487227
338.15,4.4125000000000005,0.334948416,0.33416433203168827,0.07944519162078899
338.15,4.7,0.339319176,0.34038120757927365,0.07951823997627533
338.15,4.9875,0.346706376,0.3464270970508404,0.07936313323939417
338.15,5.275,0.351804456,0.3524447797719438,0.079210239423186
338.15,5.5625,0.358129632,0.3583994715124773,0.0789423788665034
338.15,5.8500000000000005,0.36355512,0.3641259031753473,0.07869765188993909
338.15,6.1375,0.36789213600000004,0.36952661499985967,0.07900228710027454
338.15,6.425000000000002,0.37341384,0.37478680555442334,0.07912928016979374
338.15,6.7125,0.380013072,0.3804391289023628,0.07845274704753041
338.15,7.0,0.38463919199999996,0.38718988156724504,0.02825550250560392
339.4,0.1,0.031382740799999996,0.03697694007117408,0.057514473307946075
339.4,0.3875000000000001,0.12468636,0.12251594524141335,0.07801598442729683
339.4,0.675,0.1761414,0.17572667460592029,0.0780797986999069
339.4,0.9625,0.20713845599999997,0.2079391614583122,0.07910843045791258
339.4,1.2500000000000002,0.22832376,0.22868522683357587,0.07953556826885551
339.4,1.5375000000000003,0.24370236,0.24419731366318395,0.07986947572129868
339.4,1.825,0.258191304,0.2574869553368664,0.07987886145275895
339.4,2.1125000000000003,0.269166768,0.26942810022295643,0.07981525814914062
339.4,2.4000000000000004,0.27887227200000003,0.28004632808706453,0.07980246160180252
339.4,2.6875000000000004,0.288899256,0.2893949511333974,0.07969437357000889
339.4,2.9750000000000005,0.29750260799999995,0.297811103050638,0.07941598527204613
339.4,3.2625000000000006,0.30574982400000006,0.30573216905887046,0.07897096987999556
339.4,3.5500000000000003,0.313505928,0.31342234245990896,0.07858009488573246
339.4,3.8375,0.320236488,0.3208760710939878,0.07864804455422825
339.4,4.125,0.32779286399999996,0.32794468123631065,0.07916345444540418
339.4,4.4125000000000005,0.334369296,0.3345451755181121,0.07961991794666581
339.4,4.7,0.340423152,0.34077006082548084,0.0796905914120506
339.4,4.9875,0.346709112,0.3468211497730474,0.07954554079544206
339.4,5.275,0.351627528,0.3528404163032332,0.07940567644615243
339.4,5.5625,0.35823268799999997,0.3587923018112761,0.07914552373943363
339.4,5.8500000000000005,0.363895296,0.36451091724148627,0.078894554015998
339.4,6.1375,0.369620376,0.3698984505245315,0.07918938453456377
339.4,6.425000000000002,0.37493733599999995,0.37514009864345804,0.07931518445967503
339.4,6.7125,0.37876180800000003,0.3807689025314575,0.07866800835686333
339.4,7.0,0.385162224,0.3874919191387518,0.029069433143760228
340.65,0.1,0.0312874824,0.03708700865112757,0.057564643192749836
340.65,0.3875000000000001,0.12511591200000002,0.12264726231313358,0.0782416809024151
340.65,0.675,0.176016912,0.175880443943112,0.0782920804829731
340.65,0.9625,0.20728848,0.2081160341676398,0.07926038567883241
340.65,1.2500000000000002,0.22886913599999997,0.22888526999598352,0.07965142737128755
340.65,1.5375000000000003,0.24451176,0.2444200396730769,0.07998147603335556
340.65,1.825,0.258108768,0.2577314103441224,0.08000222309523478
340.65,2.1125000000000003,0.269309952,0.2696929991958975,0.07994681673774505
340.65,2.4000000000000004,0.279567216,0.28033021414017806,0.07994434324039526
340.65,2.6875000000000004,0.289421832,0.28969635007935207,0.0798468983210079
340.65,2.9750000000000005,0.29808036,0.2981286424291275,0.07958574144401898
340.65,3.2625000000000006,0.304943616,0.30606463506428444,0.07915433974476123
340.65,3.5500000000000003,0.31314432000000003,0.3137686580590557,0.07877017015302135
340.65,3.8375,0.32156435999999994,0.32123519278559204,0.07882993668542537
340.65,4.125,0.328250688,0.3283154280050314,0.07932698042104787
340.65,4.4125000000000005,0.33396756,0.33492601855868676,0.07976739896376818
340.65,4.7,0.34133104799999997,0.3411589135464737,0.07983340834278925
340.65,4.9875,0.347302824,0.34721520189222727,0.07970095037461859
340.65,5.275,0.3530538959999999,0.3532360521530477,0.07957889864660415
340.65,5.5625,0.35865311999999994,0.3591851313504696,0.07932389965597128
340.65,5.8500000000000005,0.364453896,0.36489593047191826,0.07906662115751947
340.65,6.1375,0.37064865599999997,0.37027028514113464,0.07934882284743178
340.65,6.425000000000002,0.374780016,0.3754933907526972,0.07946987382755366
340.65,6.7125,0.380375592,0.3810986751032261,0.07884712954969608
340.65,7.0,0.385984392,0.3877939555595783,0.02975017534190696
341.9,0.1,0.031301664,0.037197080619104095,0.0575567698734745
341.9,0.3875000000000001,0.12494856,0.1227785816581658,0.07843408186394081
341.9,0.675,0.176459688,0.17603421486122123,0.07847712790368618
341.9,0.9625,0.20740202400000002,0.2082929080399079,0.07938928529093993
341.9,1.2500000000000002,0.22865390400000005,0.22908531405319427,0.07974848609958454
341.9,1.5375000000000003,0.244271904,0.2446427663784338,0.08007468416334249
341.9,1.825,0.25786207200000005,0.2579758658763281,0.08010430249097351
341.9,2.1125000000000003,0.269761392,0.26995789854084407,0.08005901962104826
341.9,2.4000000000000004,0.27948650399999997,0.2806141004292173,0.08006514414349544
341.9,2.6875000000000004,0.28971868800000006,0.28999774914173493,0.07997558529238384
341.9,2.9750000000000005,0.297759792,0.2984461818168254,0.0797288598847201
341.9,3.2625000000000006,0.30610368,0.3063971009778966,0.07931177069941311
341.9,3.5500000000000003,0.313761744,0.3141149734679659,0.07893519810034072
341.9,3.8375,0.32106048,0.3215943141918416,0.07898533480565405
341.9,4.125,0.32906556000000003,0.32868617439818326,0.07946212655585444
341.9,4.4125000000000005,0.333898248,0.3353068611391587,0.07988672719381548
341.9,4.7,0.34140309599999996,0.3415477657267109,0.07995267423714614
341.9,4.9875,0.34719839999999996,0.34760925339264465,0.07983508364207087
341.9,5.275,0.35316516,0.35363168730575767,0.07972531666288936
341.9,5.5625,0.359529552,0.35957796011467513,0.07947940492038616
341.9,5.8500000000000005,0.364869768,0.3652809428515782,0.07921309963532573
341.9,6.1375,0.369792744,0.370642118834498,0.07948080274671979
341.9,6.425000000000002,0.37596561600000006,0.3758466818681871,0.07959427373108036
341.9,6.7125,0.38030536800000003,0.38142844660406766,0.07898829065317112
341.9,7.0,0.38496796800000005,0.3880959908184874,0.03029619679259062
343.15,0.1,0.031229707199999998,0.0373071559711875,0.05749223801966211
343.15,0.3875000000000001,0.12504067200000002,0.12290990327157067,0.07858915457790279
343.15,0.675,0.17620022400000002,0.1761879873548146,0.07863160698841247
343.15,0.9625,0.207811968,0.20846978306883646,0.07949271787751266
343.15,1.2500000000000002,0.22895577600000003,0.22928535899839872,0.07982285791764589
343.15,1.5375000000000003,0.244895712,0.24486549377110473,0.08014615482263272
343.15,1.825,0.25871616,0.25822032192409866,0.08018781209115784
343.15,2.1125000000000003,0.27001128,0.2702227982472823,0.08015317664817313
343.15,2.4000000000000004,0.280843104,0.2808979869430686,0.08016601533016476
343.15,2.6875000000000004,0.289034232,0.29029914830904413,0.08008425801267315
343.15,2.9750000000000005,0.297837768,0.2987637212011716,0.07984843590388307
343.15,3.2625000000000006,0.306662736,0.3067295667866881,0.07944415723733281
343.15,3.5500000000000003,0.314647296,0.3144612886731975,0.0790726590107122
343.15,3.8375,0.32149687200000004,0.32195343529874737,0.07911484112124977
343.15,4.125,0.328278048,0.32905692040082457,0.07957371515483179
343.15,4.4125000000000005,0.335624208,0.3356877032440394,0.0799822013601691
343.15,4.7,0.342077976,0.34193661735179764,0.08004687488556267
343.15,4.9875,0.34796356800000006,0.34800330425877574,0.07993945703325153
343.15,5.275,0.35371692000000005,0.3540273217461039,0.07984694966359147
343.15,5.5625,0.359441088,0.3599707880886337,0.07960583487549683
343.15,5.8500000000000005,0.365442048,0.3656659543655774,0.07933394511870315
343.15,6.1375,0.370007064,0.3710139515909678,0.0795849835583136
343.15,6.425000000000002,0.376932336,0.3761999719759034,0.07968660273135969
343.15,6.7125,0.38219685600000003,0.38175821702156315,0.07909322885393599
343.15,7.0,0.38546364,0.3883980249035364,0.03072335396503669
344.4,0.1,0.031378864799999996,0.037417234702614766,0.057370753943716275
344.4,0.3875000000000001,0.124987776,0.12304122714773841,0.07871045650473851
344.4,0.675,0.17636620800000002,0.17634176141676539,0.07875600476827455
344.4,0.9625,0.207686112,0.20864665924680476,0.07957132612597782
344.4,1.2500000000000002,0.229923864,0.22948540482277663,0.07987634888693194
344.4,1.5375000000000003,0.24476347199999998,0.24508822184170487,0.08019661472678598
344.4,1.825,0.25898656800000003,0.2584647784778729,0.08025098040391793
344.4,2.1125000000000003,0.270586752,0.2704876983050159,0.08022375062673844
344.4,2.4000000000000004,0.280457784,0.2811818736709713,0.08024244451658327
344.4,2.6875000000000004,0.29010263999999997,0.2906005475694253,0.0801681911227232
344.4,2.9750000000000005,0.299484384,0.29908126056992346,0.07994589057721369
344.4,3.2625000000000006,0.30720765599999994,0.3070620324776403,0.07955347083890972
344.4,3.5500000000000003,0.314999784,0.3148076036614847,0.07918531593641767
344.4,3.8375,0.322456752,0.3223125560920381,0.0792162477001936
344.4,4.125,0.32897983199999997,0.3294276659985254,0.07965588178474528
344.4,4.4125000000000005,0.334860408,0.3360685448590046,0.08004943643046113
344.4,4.7,0.341011848,0.34232546840520467,0.08011548872911435
344.4,4.9875,0.34845924,0.3483973544756612,0.08002245391078137
344.4,5.275,0.35451172799999997,0.3544229554585803,0.07994606382860346
344.4,5.5625,0.360587016,0.360363615256451,0.07970962802786238
344.4,5.8500000000000005,0.365488104,0.36605096499848033,0.07943010656532372
344.4,6.1375,0.371139312,0.3713857833950379,0.0796623284089314
344.4,6.425000000000002,0.37735596000000005,0.3765532610622098,0.07974757935233988
344.4,6.7125,0.38184756,0.3820879863427997,0.07916052871011628
344.4,7.0,0.38819736,0.38870005780244754,0.03103044700835752
345.65,0.1,0.0313958736,0.03752731680908156,0.05719077708274882
345.65,0.3875000000000001,0.125197536,0.12317255328183555,0.0787977984381909
345.65,0.675,0.17649251999999999,0.17649553704171073,0.07885448752572453
345.65,0.9625,0.208103808,0.2088235365671799,0.07962475362123064
345.65,1.2500000000000002,0.229375296,0.22968545151920117,0.07990595825248299
345.65,1.5375000000000003,0.24584510400000004,0.2453109505817667,0.08023026755424349
345.65,1.825,0.259216392,0.258709235527631,0.08029290549090072
345.65,2.1125000000000003,0.27126482399999996,0.27075259870360163,0.0802770152973856
345.65,2.4000000000000004,0.281548992,0.2814657606012825,0.08029939354032188
345.65,2.6875000000000004,0.29101737600000005,0.29090194691102395,0.08023286993649205
345.65,2.9750000000000005,0.299581056,0.29939879991066204,0.0800170086637796
345.65,3.2625000000000006,0.307100952,0.30739449803731095,0.07963574735798422
345.65,3.5500000000000003,0.315136584,0.3151539184185033,0.07927152432540589
345.65,3.8375,0.32287308,0.32267167655777773,0.07929254512104453
345.65,4.125,0.33007970400000003,0.3297984111766263,0.07971279947009036
345.65,4.4125000000000005,0.335674824,0.3364493859683014,0.08009225250501432
345.65,4.7,0.342005016,0.34271431887299586,0.08015887268164365
345.65,4.9875,0.349518072,0.3487914040273541,0.08008086977283223
345.65,5.275,0.355352136,0.3548185884276809,0.08001818626504283
345.65,5.5625,0.36048167999999997,0.3607564416033265,0.07979032657699996
345.65,5.8500000000000005,0.36502480800000003,0.36643597473545125,0.07950191211767815
345.65,6.1375,0.371497728,0.37175761423266646,0.07971275002067588
345.65,6.425000000000002,0.376433928,0.37690654911331156,0.07977853299549001
345.65,6.7125,0.38209881599999995,0.38241775455463506,0.07919266200593408
345.65,7.0,0.38714719200000003,0.38900208950380716,0.03122430660961339
346.9,0.1,0.0313694256,0.03763740228660112,0.05695283259815577
346.9,0.3875000000000001,0.12520848,0.12330388166895795,0.07884994224168243
346.9,0.675,0.176351616,0.1766493142240057,0.07892239757332754
346.9,0.9625,0.208111104,0.2090004150232937,0.07965484366401197
346.9,1.2500000000000002,0.229606032,0.22988549907916955,0.07991380690395916
346.9,1.5375000000000003,0.245401872,0.24553367998271688,0.08024130778246433
346.9,1.825,0.259635456,0.2589536930645172,0.0803152827736374
346.9,2.1125000000000003,0.27136970400000004,0.2710174994327727,0.08030796282623433
346.9,2.4000000000000004,0.281373432,0.281749647723559,0.08033407959646167
346.9,2.6875000000000004,0.290766576,0.29120334632216194,0.08027238731382623
346.9,2.9750000000000005,0.29967636000000003,0.29971633921089774,0.08006611091492759
346.9,3.2625000000000006,0.30803712,0.30772696345335165,0.07969421200045615
346.9,3.5500000000000003,0.315964224,0.31550023293141094,0.07932992401887239
346.9,3.8375,0.322713024,0.3230307966816421,0.07934045011126026
346.9,4.125,0.32987404800000003,0.33016915592082074,0.07974277001260131
346.9,4.4125000000000005,0.335792472,0.33683022655755257,0.08010935591198444
346.9,4.7,0.342696312,0.3431031687389419,0.08017569529667912
346.9,4.9875,0.350362128,0.34918545289873626,0.08011076581218848
346.9,5.275,0.35506667999999997,0.3552142206373172,0.08006833582447027
346.9,5.5625,0.360908952,0.36114926711338374,0.07984515891700092
346.9,5.8500000000000005,0.36606494399999995,0.36682098356147796,0.07954707202244878
346.9,6.1375,0.37244484,0.37212944408917636,0.07973479286496316
346.9,6.425000000000002,0.37760128800000003,0.3772598361148843,0.07977732872595425
346.9,6.7125,0.38220004799999996,0.38274752164431497,0.07918792156867435
346.9,7.0,0.38841578400000004,0.3893041199957785,0.031309755529193295
348.15,0.1,0.03135816239999999,0.037747491130728006,0.05665503461315937
348.15,0.3875000000000001,0.125115,0.12343521230321366,0.07886687511338052
348.15,0.675,0.17669452800000002,0.17680309295669988,0.07896139642841396
348.15,0.9625,0.20870846399999998,0.20917729460756074,0.07966148645931934
348.15,1.2500000000000002,0.22990334399999998,0.23008554749530802,0.0798999577261955
348.15,1.5375000000000003,0.246487608,0.24575641003552343,0.08023190897054203
348.15,1.825,0.26024148,0.25919815107844124,0.08031866691112353
348.15,2.1125000000000003,0.27139888799999995,0.27128240048198,0.08031823607471286
348.15,2.4000000000000004,0.28213175999999995,0.28203353502626377,0.08034870257667763
348.15,2.6875000000000004,0.292270008,0.2915047457906672,0.08029222145469085
348.15,2.9750000000000005,0.299983248,0.3000338784578235,0.0800924326725868
348.15,3.2625000000000006,0.308069496,0.3080594287121438,0.07972776375527636
348.15,3.5500000000000003,0.31606089600000004,0.31584654718627153,0.07936507378956068
348.15,3.8375,0.32378690400000004,0.3233899164500831,0.07936337144481435
348.15,4.125,0.33097437599999996,0.33053990021669644,0.07974488065704846
348.15,4.4125000000000005,0.33710164800000003,0.3372110666117636,0.0800991888449775
348.15,4.7,0.34314501599999997,0.34349201798836576,0.0801680682694377
348.15,4.9875,0.350184744,0.34957950107433694,0.0801202626351098
348.15,5.275,0.35589751199999997,0.355609852072883,0.0800947696815843
348.15,5.5625,0.361431984,0.3615420917719986,0.079877179920426
348.15,5.8500000000000005,0.366133344,0.3672059914614601,0.0795678801717279
348.15,6.1375,0.37289263199999995,0.3725012729500494,0.0797307191920164
348.15,6.425000000000002,0.37765692,0.3776131220537505,0.07974559620481259
348.15,6.7125,0.383433528,0.38307728759853843,0.07914529415411267
348.15,7.0,0.387703968,0.3896061492663307,0.031280913772051076
349.4,0.1,0.0313968768,0.03785758333687572,0.05629808630948524
349.4,0.3875000000000001,0.12521577599999997,0.12356654518026308,0.07885071708092578
349.4,0.675,0.176764296,0.1769568732346422,0.07897193428712714
349.4,0.9625,0.20858352,0.20935417531359507,0.07964277630173522
349.4,1.2500000000000002,0.22989741600000002,0.2302855967594313,0.07986610710223499
349.4,1.5375000000000003,0.245865624,0.24597914073143656,0.08020182780087823
349.4,1.825,0.259883976,0.25944260955984183,0.08029990151318132
349.4,2.1125000000000003,0.27207468,0.2715473018408508,0.08030940327525428
349.4,2.4000000000000004,0.28243408799999997,0.2823174224982127,0.08034516882578195
349.4,2.6875000000000004,0.291860976,0.2918061453051086,0.08028940741116469
349.4,2.9750000000000005,0.300215352,0.3003514176396553,0.08009492471157967
349.4,3.2625000000000006,0.309087288,0.3083918938010215,0.07973506547764454
349.4,3.5500000000000003,0.316690632,0.3161928611695371,0.0793736239850742
349.4,3.8375,0.323977056,0.32374903584856496,0.07935888634225462
349.4,4.125,0.33163055999999996,0.330910644049488,0.07972293715741387
349.4,4.4125000000000005,0.336587736,0.33759190611592227,0.08006265184919674
349.4,4.7,0.34423713599999994,0.34388086660583184,0.08013383582952512
349.4,4.9875,0.350824056,0.34997354853833246,0.08010249313028761
349.4,5.275,0.35641005600000003,0.3560054827184486,0.0800947666625119
349.4,5.5625,0.36119714399999997,0.361934915562924,0.07988573578188632
349.4,5.8500000000000005,0.36682464000000004,0.36759099841996207,0.0795621189452726
349.4,6.1375,0.373401528,0.37287310080071445,0.07969891805453719
349.4,6.425000000000002,0.37813982399999996,0.3779664069155332,0.07968489915831864
349.4,6.7125,0.38330083200000004,0.38340705240490414,0.07906608116253627
349.4,7.0,0.388708536,0.38990817730371496,0.031136383354356617
350.65,0.1,0.0314086872,0.03796767890119851,0.05588023216524663
350.65,0.3875000000000001,0.12492758400000001,0.1236978802943201,0.07879982077724364
350.65,0.675,0.17717606400000002,0.17711065505116452,0.07895437203643625
350.65,0.9625,0.20922830399999998,0.20953105713437575,0.07959819431290399
350.65,1.2500000000000002,0.230358432,0.23048564686405976,0.07981016410629424
350.65,1.5375000000000003,0.24668870399999998,0.2462018720622358,0.08015255859757288
350.65,1.825,0.260091456,0.25968706849915774,0.0802637968496127
350.65,2.1125000000000003,0.272415312,0.27181220349918883,0.08028211612328837
350.65,2.4000000000000004,0.28332693600000003,0.28260131012832745,0.08031778471602928
350.65,2.6875000000000004,0.29231652,0.29210754485352597,0.08026190355293693
350.65,2.9750000000000005,0.30111595199999996,0.30066895674358607,0.0800727050175079
350.65,3.2625000000000006,0.309561072,0.30872435870682474,0.07971944082020833
350.65,3.5500000000000003,0.3173874,0.3165391748679418,0.07935544010183967
350.65,3.8375,0.32465193600000003,0.32410815486295746,0.07932850153205616
350.65,4.125,0.331629192,0.3312813874045539,0.07967443081873048
350.65,4.4125000000000005,0.338152272,0.3379727450550694,0.08000050673748584
350.65,4.7,0.34421616,0.3442697145763457,0.0800753006513086
350.65,4.9875,0.35034434400000003,0.3503675952757988,0.08006278585836629
350.65,5.275,0.35656692,0.35640111255824347,0.08007135804226642
350.65,5.5625,0.362669568,0.36232773847093624,0.07986654879384254
350.65,5.8500000000000005,0.368244624,0.3679760044221129,0.07953244724999335
350.65,6.1375,0.37366828799999996,0.37324492762624756,0.07964108015488282
350.65,6.425000000000002,0.379024464,0.3783196906865784,0.07959053000893572
350.65,6.7125,0.384985296,0.38373681605032267,0.0789506747684887
350.65,7.0,0.39008109599999996,0.3902102040960417,0.030884463351088704
351.9,0.1,0.031279502400000006,0.03807777781896876,0.05539798312385912
351.9,0.3875000000000001,0.125707344,0.12382921764072757,0.07871294783847388
351.9,0.675,0.176962656,0.1772644384004454,0.07890693506508904
351.9,0.9625,0.209077368,0.20970794006242316,0.07953142718241522
351.9,1.2500000000000002,0.23075925600000002,0.23068569780114934,0.07973130083976183
351.9,1.5375000000000003,0.24727785599999996,0.24642460401860683,0.0800828753737072
351.9,1.825,0.260167152,0.2599315278869336,0.08020693508448987
351.9,2.1125000000000003,0.272331864,0.2720771054463745,0.08023168462437662
351.9,2.4000000000000004,0.2829138,0.2828851979056356,0.08027075754005607
351.9,2.6875000000000004,0.292331568,0.29240894442392346,0.08021358629494317
351.9,2.9750000000000005,0.30100605599999997,0.30098649575691466,0.08002834540463157
351.9,3.2625000000000006,0.309526872,0.3090568234165701,0.0796798035094944
351.9,3.5500000000000003,0.31704403200000003,0.31688548826769075,0.0793120277120921
351.9,3.8375,0.32554387200000007,0.324467273479501,0.0792717380764998
351.9,4.125,0.331395264,0.33165213026753454,0.07959775401728421
351.9,4.4125000000000005,0.33876696,0.3383535834144398,0.07991332643028241
351.9,4.7,0.344272704,0.34465856188429533,0.07999249955211374
351.9,4.9875,0.35074015199999997,0.35076164127078896,0.0799943672000189
351.9,5.275,0.356649456,0.3567967415773965,0.08002420239688973
351.9,5.5625,0.361881144,0.36272056048097007,0.0798265335193373
351.9,5.8500000000000005,0.36751091999999996,0.36836100945298855,0.07947721434170446
351.9,6.1375,0.373439832,0.3736167534125891,0.07955424912438806
351.9,6.425000000000002,0.37956619199999997,0.37867297335303823,0.07946547778432332
351.9,6.7125,0.385338696,0.3840665785215283,0.07879712659371092
351.9,7.0,0.390092496,0.3905122296314738,0.030515557067600705
353.15,0.1,0.0313676928,0.03818788008605856,0.054853121076686155
353.15,0.3875000000000001,0.12583821600000003,0.12396055721415805,0.07859234683012636
353.15,0.675,0.17734569600000002,0.17741822327652235,0.07883256566299794
353.15,0.9625,0.209001216,0.20988482409184533,0.07944040783036707
353.15,1.2500000000000002,0.231215712,0.2308857495628675,0.07963109765480647
353.15,1.5375000000000003,0.246994224,0.2466473365922586,0.07999030765888424
353.15,1.825,0.260264736,0.26017598771374933,0.08013026256752548
353.15,2.1125000000000003,0.272505144,0.27234200767199973,0.08016243117694778
353.15,2.4000000000000004,0.28327176,0.28316908581895295,0.08020093157560843
353.15,2.6875000000000004,0.292832712,0.2927103440048348,0.08014489449075593
353.15,2.9750000000000005,0.300849192,0.30130403466789235,0.07995833263452151
353.15,3.2625000000000006,0.310351776,0.30938928791713294,0.0796128979610591
353.15,3.5500000000000003,0.317723928,0.3172318013549537,0.07924120174716023
353.15,3.8375,0.324908208,0.3248263916839772,0.07918845853124636
353.15,4.125,0.33242947200000006,0.3320228726239823,0.07949557202345922
353.15,4.4125000000000005,0.33940763999999995,0.33873442117903885,0.07979893530986286
353.15,4.7,0.34575379199999995,0.3450474085144745,0.07988170934198868
353.15,4.9875,0.351710064,0.3511556865084671,0.07990355643022759
353.15,5.275,0.357440616,0.3571923697595901,0.07995293248135837
353.15,5.5625,0.36316159200000003,0.3631133815773254,0.07976116100196268
353.15,5.8500000000000005,0.367922688,0.3687460134971536,0.079396367638566
353.15,6.1375,0.374914992,0.3739885781448857,0.07944075827920725
353.15,6.425000000000002,0.379676088,0.3790262549009943,0.07930970130137847
353.15,6.7125,0.386631,0.3843963398062785,0.0786080053728087
353.15,7.0,0.39003732,0.3908142538984216,0.030023786360284056
354.4,0.1,0.031368103200000004,0.038297985698163506,0.0542423029952853
354.4,0.3875000000000001,0.12570643200000003,0.12409189900910766,0.07843721556240153
354.4,0.675,0.177282312,0.1775720096735739,0.0787277142191902
354.4,0.9625,0.20951376000000002,0.21006170921495093,0.07932368236712345
354.4,1.2500000000000002,0.23092204799999996,0.23108580214141713,0.07950797787984797
354.4,1.5375000000000003,0.24794042399999996,0.2468700697741944,0.07987972275062193
354.4,1.825,0.26134363200000005,0.2604204479696909,0.08003312132886713
354.4,2.1125000000000003,0.273218784,0.27260691016607996,0.08007224781448037
354.4,2.4000000000000004,0.283342896,0.2834529738570954,0.08010925112078772
354.4,2.6875000000000004,0.293134128,0.2930117435842643,0.08005323661762595
354.4,2.9750000000000005,0.301923072,0.30162157346339447,0.07986763192283594
354.4,3.2625000000000006,0.30983604000000003,0.30972175219549447,0.07952256130958123
354.4,3.5500000000000003,0.318031272,0.31757811411646486,0.07914657908458737
354.4,3.8375,0.32539703999999997,0.3251855094622383,0.07907805908079268
354.4,4.125,0.333008592,0.33239361445932597,0.0793660001773893
354.4,4.4125000000000005,0.339629712,0.3391152583339603,0.07965823323323395
354.4,4.7,0.346374408,0.34543625445206516,0.07974543796023292
354.4,4.9875,0.35179624800000003,0.35154973097304487,0.07978553664925218
354.4,5.275,0.35776847999999994,0.3575879970902178,0.0798569038906031
354.4,5.5625,0.36412466400000004,0.3635062017447608,0.07967113437088592
354.4,5.8500000000000005,0.369710664,0.3691310165399132,0.07929096740807813
354.4,6.1375,0.374959224,0.37436040180872493,0.0792978934450749
354.4,6.425000000000002,0.38052652800000003,0.37937953531677504,0.07912359006824676
354.4,6.7125,0.38475,0.38472609989079587,0.07838178660404481
354.4,7.0,0.39130682400000005,0.39111627688469536,0.02941246714253057
355.65,0.1,0.0313738944,0.03840809465080297,0.053561085746104624
355.65,0.3875000000000001,0.12559425600000002,0.12422324302095453,0.07824755791573894
355.65,0.675,0.17776065600000002,0.17772579758539062,0.07859436528346263
355.65,0.9625,0.209074632,0.21023859542482481,0.07918234200714189
355.65,1.2500000000000002,0.23156409600000005,0.2312858555290011,0.07936313485953952
355.65,1.5375000000000003,0.24844476000000004,0.2470928035557703,0.07974896936259963
355.65,1.825,0.261734424,0.2606649086451618,0.07991517328293524
355.65,2.1125000000000003,0.273225168,0.27287181291774865,0.07996173048906391
355.65,2.4000000000000004,0.28429092,0.28373686200905507,0.07999932800200259
355.65,2.6875000000000004,0.29323536,0.2933131431502164,0.07993673834778621
355.65,2.9750000000000005,0.302601144,0.30193911213121377,0.07975095367714409
355.65,3.2625000000000006,0.310598928,0.31005421623867124,0.07940563751762725
355.65,3.5500000000000003,0.31850824799999994,0.31792442653871156,0.07902348874501597
355.65,3.8375,0.325710312,0.32554462680033047,0.07894144387106866
355.65,4.125,0.333313656,0.3327643557588004,0.07921145927446743
355.65,4.4125000000000005,0.33964932,0.33949609486422727,0.07949149203434223
355.65,4.7,0.346779336,0.34582509968129654,0.07958421973564689
355.65,4.9875,0.352324752,0.3519437746487516,0.07964661928400478
355.65,5.275,0.35861253600000004,0.3579836235530503,0.07973748620075619
355.65,5.5625,0.364152024,0.36389902096810517,0.07955778795434676
355.65,5.8500000000000005,0.368795472,0.36951601856607896,0.07916079459233938
355.65,6.1375,0.375413856,0.37473222438921816,0.07913073480589064
355.65,6.425000000000002,0.38035872,0.37973281458655034,0.07890366426591053
355.65,6.7125,0.387076056,0.38505585876290843,0.07811573847612298
355.65,7.0,0.391750056,0.39141829857870514,0.02866021378751447
356.9,0.1,0.031376676000000006,0.03851820693981378,0.05281110751811869
356.9,0.3875000000000001,0.12575066399999998,0.12435458924440648,0.0780225844276901
356.9,0.675,0.17790156,0.17787958700558656,0.07843342557093114
356.9,0.9625,0.209786448,0.21041548271501054,0.07901621045147132
356.9,1.2500000000000002,0.23132560800000002,0.23148590971764582,0.07919647762868019
356.9,1.5375000000000003,0.2474826,0.24731553792820127,0.07959505024997342
356.9,1.825,0.262017144,0.2609093697309183,0.0797779731916943
356.9,2.1125000000000003,0.273351024,0.27313671591698585,0.07983081147821418
356.9,2.4000000000000004,0.283511616,0.284020750263401,0.07986647855744823
356.9,2.6875000000000004,0.29348068800000005,0.29361454269115406,0.0798000038585558
356.9,2.9750000000000005,0.303459792,0.30225665065907237,0.07961344193541571
356.9,3.2625000000000006,0.310504536,0.3103866800336091,0.07926487437420754
356.9,3.5500000000000003,0.31927752000000004,0.3182707386080399,0.07887642569186479
356.9,3.8375,0.327119808,0.3259037436841766,0.07877798629936124
356.9,4.125,0.334166832,0.33313509650825784,0.07902675739799489
356.9,4.4125000000000005,0.339092544,0.33987693075488046,0.0792968972253449
356.9,4.7,0.34740542399999996,0.34621394418724466,0.07939637416798258
356.9,4.9875,0.35277847199999995,0.35233781752068083,0.07947993907407554
356.9,5.275,0.35825001600000006,0.3583792491331812,0.07959248885713567
356.9,5.5625,0.363968256,0.3642918392313762,0.079419510793407
356.9,5.8500000000000005,0.370413816,0.369901019560374,0.07900551519950501
356.9,6.1375,0.375651888,0.3751040458720235,0.07893294712059587
356.9,6.425000000000002,0.38047728,0.3800860926961899,0.0786536943120331
356.9,6.7125,0.38771627999999997,0.3853856164092798,0.07781191423217386
356.9,7.0,0.392496072,0.3917203189684201,0.02776824716423592
358.15,0.1,0.031380688799999994,0.03862832256103266,0.0519867569671379
358.15,0.3875000000000001,0.1256394,0.12448593767395968,0.07776190898609217
358.15,0.675,0.177949896,0.17803337792865787,0.07824163268170511
358.15,0.9625,0.2099082,0.21059237107806378,0.07882453930058478
358.15,1.2500000000000002,0.23151530399999998,0.2316859646996247,0.07900779778275352
358.15,1.5375000000000003,0.248429712,0.24753827288280814,0.07942293556523587
358.15,1.825,0.26179689599999995,0.26115383121722285,0.07962042520490535
358.15,2.1125000000000003,0.27383028,0.27340161915320715,0.07967987874727402
358.15,2.4000000000000004,0.28470314399999996,0.284304638609337,0.0797120688786827
358.15,2.6875000000000004,0.293866464,0.2939159421953287,0.07964041649921473
358.15,2.9750000000000005,0.30281090400000005,0.3025741890343043,0.07944997563830487
358.15,3.2625000000000006,0.311053104,0.31071914356739516,0.07909902481583166
358.15,3.5500000000000003,0.31860492,0.3186170503105138,0.07870153741259558
358.15,3.8375,0.32640388800000003,0.3262628600997523,0.07858737661119955
358.15,4.125,0.333460944,0.33350583669284484,0.0788180000263679
358.15,4.4125000000000005,0.340519368,0.3402577659911723,0.07907839007390946
358.15,4.7,0.34723487999999997,0.3466027879545798,0.07918293351363612
358.15,4.9875,0.35317108799999997,0.3527318595731855,0.07928839001995434
358.15,5.275,0.3590945280000001,0.3587748738144694,0.07942423223021684
358.15,5.5625,0.36463812,0.36468465651965,0.0792570171483345
358.15,5.8500000000000005,0.370967856,0.3702860195077686,0.07882258775491235
358.15,6.1375,0.3768384,0.3754758662427639,0.0787085761062429
358.15,6.425000000000002,0.38180424,0.3804393696321458,0.07836962475239637
358.15,6.7125,0.38713944,0.3857153728171206,0.0774703984924239
358.15,7.0,0.39161735999999997,0.3920223380420033,0.02671412110897763
359.4,0.1,0.0313558824,0.03873844150973199,0.05108167916146946
359.4,0.3875000000000001,0.125553216,0.12461728830516863,0.07746460963467597
359.4,0.675,0.178094904,0.17818717034825393,0.07802153134333899
359.4,0.9625,0.20976045599999998,0.21076926050717526,0.07860850708911588
359.4,1.2500000000000002,0.23130007200000002,0.2318860204669289,0.07879563101286462
359.4,1.5375000000000003,0.24794771999999998,0.24776100841077056,0.07922869258745958
359.4,1.825,0.262440768,0.2613982930944083,0.07944397321260369
359.4,2.1125000000000003,0.27350560800000007,0.2736665226161105,0.07950797810648388
359.4,2.4000000000000004,0.28523073599999993,0.2845885270356085,0.07953774297982114
359.4,2.6875000000000004,0.29438904000000005,0.29421734165070934,0.07945766013366369
359.4,2.9750000000000005,0.30306945599999996,0.30289172724456104,0.07926170056756611
359.4,3.2625000000000006,0.311708832,0.31105160682679894,0.07890818120633536
359.4,3.5500000000000003,0.31993415999999997,0.31896336163332617,0.07849997266004775
359.4,3.8375,0.326630064,0.32662197603248655,0.07836939617978793
359.4,4.125,0.334868616,0.33387657629825485,0.07858226018534283
359.4,4.4125000000000005,0.34134108,0.3406386005578613,0.07882854343929314
359.4,4.7,0.34786188,0.34699163096818403,0.07894445867381387
359.4,4.9875,0.353066208,0.3531259007908828,0.07907108778211186
359.4,5.275,0.359577888,0.3591704975819732,0.07922945169597767
359.4,5.5625,0.36526056,0.36507747281745556,0.07907017028472593
359.4,5.8500000000000005,0.37155290399999996,0.3706710183932505,0.07861525812795454
359.4,6.1375,0.37730716799999997,0.37584768548642716,0.0784576478921139
359.4,6.425000000000002,0.382184088,0.3807926453804114,0.07805478079446782
359.4,6.7125,0.387271224,0.38604512797344726,0.07708882415640501
359.4,7.0,0.39353256000000003,0.39232435578797076,0.02548136048403754
360.65,0.1,0.031271431200000005,0.03884856378181911,0.05009836680105943
360.65,0.3875000000000001,0.12580675200000002,0.1247486411321414,0.07713086738092455
360.65,0.675,0.178018296,0.1783409642586239,0.0777689225551724
360.65,0.9625,0.21049872,0.2109461509954298,0.07836582733428273
360.65,1.2500000000000002,0.23176655999999998,0.23208607701207884,0.07856344254659704
360.65,1.5375000000000003,0.24931754399999997,0.24798374450347996,0.07901433587904438
360.65,1.825,0.262122936,0.26164275535298415,0.07924385567624258
360.65,2.1125000000000003,0.27447552000000003,0.2739314262951821,0.07931562314114267
360.65,2.4000000000000004,0.28520884799999996,0.284872415531137,0.07933894314304697
360.65,2.6875000000000004,0.295026528,0.2945187410454415,0.07925356401169685
360.65,2.9750000000000005,0.303042096,0.3032092652774237,0.07905123229336569
360.65,3.2625000000000006,0.312246912,0.3113840697992603,0.07868984535749549
360.65,3.5500000000000003,0.31987488,0.3193096725622234,0.0782732953184367
360.65,3.8375,0.327891816,0.3269810914692016,0.07812273172002698
360.65,4.125,0.334469616,0.3342473153096697,0.07831526788141704
360.65,4.4125000000000005,0.342607848,0.3410194344403058,0.07855517883674712
360.65,4.7,0.347951712,0.347380473212657,0.07867765640563525
360.65,4.9875,0.35384961600000003,0.3535199411582668,0.07882727336295826
360.65,5.275,0.359402328,0.3595661204198161,0.07901023220428055
360.65,5.5625,0.36629796,0.36547028810902227,0.07885706888565407
360.65,5.8500000000000005,0.370814184,0.37105601620177225,0.07838146710395762
360.65,6.1375,0.37625152800000006,0.37621950358902423,0.07817358995276258
360.65,6.425000000000002,0.382480488,0.38114591992708585,0.07770580221540416
360.65,6.7125,0.38753388,0.3863748818653998,0.07666755772567531
360.65,7.0,0.393515688,0.3926263721940093,0.024041390672458005
361.9,0.1,0.031346124,0.03895868937330732,0.04902449108407446
361.9,0.3875000000000001,0.125733336,0.12487999615025613,0.07676127000333924
361.9,0.675,0.17812545600000002,0.1784947596535582,0.0774892804509194
361.9,0.9625,0.210246096,0.21112304253612402,0.07809944198473037
361.9,1.2500000000000002,0.23231923199999996,0.23228613432699502,0.07830444691883065
361.9,1.5375000000000003,0.24952092,0.248206481152116,0.07877551991487775
361.9,1.825,0.263192256,0.26188721798293035,0.07902400819958944
361.9,2.1125000000000003,0.275503344,0.2741963301802609,0.0791011267217566
361.9,2.4000000000000004,0.286148664,0.2851563040846679,0.07912176991913868
361.9,2.6875000000000004,0.295329312,0.29482014036798826,0.07902581983386843
361.9,2.9750000000000005,0.30465359999999997,0.3035268031204027,0.07881604030317965
361.9,3.2625000000000006,0.31283469599999997,0.31171653247091374,0.07844812597500765
361.9,3.5500000000000003,0.32078596800000003,0.31965598308376336,0.07802005360941648
361.9,3.8375,0.328066464,0.3273402063951854,0.07785210303243383
361.9,4.125,0.33505192800000005,0.3346180537129947,0.07802352126339593
361.9,4.4125000000000005,0.340810752,0.34140026762335246,0.07825411120410829
361.9,4.7,0.348427776,0.34776931467291605,0.07838565584498719
361.9,4.9875,0.354972744,0.3539139806599548,0.07855911053561059
361.9,5.275,0.36016658399999996,0.35996174231265077,0.0787661945897423
361.9,5.5625,0.36629841599999996,0.36586310237954967,0.07861855995591081
361.9,5.8500000000000005,0.37239468,0.3714410129180042,0.07812034976798714
361.9,6.1375,0.377448984,0.37659132053533134,0.07786488534224563
361.9,6.425000000000002,0.383123904,0.381499193258533,0.0773248364343075
361.9,6.7125,0.38896526400000003,0.3867046344802064,0.0762055997170392
361.9,7.0,0.39402458399999996,0.39292838724858203,0.02235165782658383
363.15,0.1,0.0313173048,0.03906881827925712,0.04786287975064547
363.15,0.3875000000000001,0.12572832,0.12501135335425595,0.0763547111291908
363.15,0.675,0.178488432,0.17864855652691802,0.07717862732627077
363.15,0.9625,0.21064464,0.21129993512213108,0.07780614744408323
363.15,1.2500000000000002,0.2327994,0.2324861924037745,0.07802479322339673
363.15,1.5375000000000003,0.250221792,0.24842921834824644,0.07851909751169665
363.15,1.825,0.263161704,0.26213168097560313,0.0787840966378984
363.15,2.1125000000000003,0.27507287999999996,0.2744612342607625,0.07886643740338119
363.15,2.4000000000000004,0.28533516,0.285440192685264,0.0788794030231992
363.15,2.6875000000000004,0.29479943999999997,0.2951215396063892,0.07877531873101584
363.15,2.9750000000000005,0.305283336,0.30384434076093786,0.07855460701816473
363.15,3.2625000000000006,0.31317031199999995,0.312048994829552,0.07817906943498283
363.15,3.5500000000000003,0.32020548000000004,0.3200022931847508,0.07773690830143822
363.15,3.8375,0.32819824799999997,0.32769932079655467,0.07754984274566207
363.15,4.125,0.335295888,0.3349887914933233,0.07770115725093032
363.15,4.4125000000000005,0.342745104,0.3417811000924478,0.07792217268304989
363.15,4.7,0.34935436799999997,0.3481581553335432,0.07806433194053666
363.15,4.9875,0.35590161600000003,0.3543080192801407,0.07826498865217164
363.15,5.275,0.36084465599999993,0.3603573632447771,0.07849552152750656
363.15,5.5625,0.366675072,0.36625591561346105,0.07835488706008235
363.15,5.8500000000000005,0.37303171199999996,0.37182600852721637,0.07783403847497518
363.15,6.1375,0.377564352,0.37696313631104184,0.07752532516372333
363.15,6.425000000000002,0.383777352,0.38185246536060496,0.07690829195068057
363.15,6.7125,0.38885628,0.38703438580449556,0.07570433836828112
363.15,7.0,0.393723624,0.393230400939799,0.02035395312864339


==> Sections/Images/1dSobolSm151Spline.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.031205904,0.11181619359818772,0.056395320876018167
333.15,0.3875000000000001,0.12465079200000002,0.13943573089786657,0.07634241780255407
333.15,0.675,0.175304184,0.16996832284838165,0.0765603114323299
333.15,0.9625,0.20589312,0.19673987751697428,0.07796747509776736
333.15,1.2500000000000002,0.22767441600000005,0.22004034892749275,0.078613695416301
333.15,1.5375000000000003,0.243194376,0.24015969110378493,0.07899057422925623
333.15,1.825,0.255832872,0.25738785806969905,0.07896002370530848
333.15,2.1125000000000003,0.26704956,0.27201480384908333,0.07883727432682565
333.15,2.4000000000000004,0.276955704,0.28433048246578585,0.07876930568059798
333.15,2.6875000000000004,0.28679253600000004,0.29462484794365484,0.07858959729465793
333.15,2.9750000000000005,0.29586009599999996,0.3031878543065381,0.07821520075917263
333.15,3.2625000000000006,0.303716064,0.31030945557828415,0.07766599085698334
333.15,3.5500000000000003,0.31096555200000003,0.31627960578274084,0.07722224694292568
333.15,3.8375,0.31863228,0.3213882589437565,0.07732147488538174
333.15,4.125,0.325906848,0.32592536908517916,0.07793698199773347
333.15,4.4125000000000005,0.33091783199999997,0.330180890230857,0.07848336104400458
333.15,4.7,0.339094824,0.334444776404638,0.07857159381971067
333.15,4.9875,0.34497996000000003,0.3390069816303705,0.07837754989917367
333.15,5.275,0.350492088,0.3441574599319026,0.078174115418348
333.15,5.5625,0.355149672,0.3501861653330823,0.07787878335340441
333.15,5.8500000000000005,0.36045705600000005,0.3573830518577578,0.07764232536644768
333.15,6.1375,0.36630024,0.36603807352977724,0.07797238434830263
333.15,6.425000000000002,0.372591216,0.3764411843729889,0.07806524772605035
333.15,6.7125,0.378051816,0.38888233841124054,0.07720539254056755
333.15,7.0,0.38256804000000005,0.40075993555628914,0.023266659328077453
334.4,0.1,0.03126678,0.10477167072720325,0.056739256979455296
334.4,0.3875000000000001,0.12468727200000002,0.1336998615201694,0.07675154987209931
334.4,0.675,0.175714584,0.16566799207161817,0.07692625933519516
334.4,0.9625,0.206428008,0.19368215692688237,0.07824520330229505
334.4,1.2500000000000002,0.22800091200000003,0.21804348115121877,0.0788400977253556
334.4,1.5375000000000003,0.242702808,0.23905308980988446,0.07920798577776895
334.4,1.825,0.25651367999999997,0.2570121079681363,0.07918360666324832
334.4,2.1125000000000003,0.26787628799999996,0.27222166069123116,0.07907326337373474
334.4,2.4000000000000004,0.27781754399999997,0.28498287304442615,0.07902023516826345
334.4,2.6875000000000004,0.287502072,0.2955968700929781,0.07885667991305279
334.4,2.9750000000000005,0.29577938400000003,0.3043647769021438,0.07850468638920594
334.4,3.2625000000000006,0.30411187199999995,0.31158771853718054,0.07798156786006019
334.4,3.5500000000000003,0.311257848,0.3175668200633451,0.07754835116064705
334.4,3.8375,0.31820136,0.3226032065458942,0.07764301616813393
334.4,4.125,0.32564692800000006,0.32699800305008514,0.07823799397640853
334.4,4.4125000000000005,0.333099792,0.3310523346411747,0.07876518978244056
334.4,4.7,0.33927312,0.3350673263844196,0.07884803260053028
334.4,4.9875,0.34476564,0.3393441033450771,0.0786637187357438
334.4,5.275,0.349679496,0.34418379058840415,0.07847069914815483
334.4,5.5625,0.356392728,0.3498875131796573,0.07818343308419368
334.4,5.8500000000000005,0.362633088,0.3567563961840939,0.07794432131589407
334.4,6.1375,0.36772204799999997,0.3650915646669707,0.07827265887428413
334.4,6.425000000000002,0.37214570399999997,0.3751941436935448,0.07837887535141458
334.4,6.7125,0.37759992,0.38736525832907287,0.07757387167755973
334.4,7.0,0.38280105600000003,0.39905267445937254,0.0248196797278802
335.65,0.1,0.031213792800000008,0.09886135237306501,0.057018350052847985
335.65,0.3875000000000001,0.12477847200000002,0.1288943182613545,0.0771231122216583
335.65,0.675,0.175730544,0.16207486434502819,0.07725985596575789
335.65,0.9625,0.207075984,0.19113911753799212,0.07849979435754677
335.65,1.2500000000000002,0.227248512,0.21639759707574435,0.07904753212676936
335.65,1.5375000000000003,0.24398188800000004,0.23816082219378237,0.07940483094192348
335.65,1.825,0.25659028800000006,0.25673931212760365,0.07938987232640149
335.65,2.1125000000000003,0.267971136,0.27244358611270597,0.07929131751806025
335.65,2.4000000000000004,0.278624208,0.28558416338458703,0.07924943753019295
335.65,2.6875000000000004,0.28719792000000005,0.2964715631787445,0.07910033321435506
335.65,2.9750000000000005,0.295542264,0.3054163047306759,0.07876986829339687
335.65,3.2625000000000006,0.30435902400000003,0.31272890727587893,0.07826711750961055
335.65,3.5500000000000003,0.311343576,0.3187198900498512,0.07784867473936376
335.65,3.8375,0.318896304,0.32369977228809044,0.07793579876912392
335.65,4.125,0.325789656,0.3279790732260942,0.07851097223600012
335.65,4.4125000000000005,0.332569464,0.3318683120993602,0.0790187483141258
335.65,4.7,0.338980824,0.33567800814338594,0.0790965750902619
335.65,4.9875,0.345343848,0.33971868059366933,0.0789229229402086
335.65,5.275,0.35163436800000003,0.34430084868570776,0.07874253378376746
335.65,5.5625,0.356971392,0.349735031654999,0.07846212339559759
335.65,5.8500000000000005,0.36215064,0.3563317487370407,0.07822247938129509
335.65,6.1375,0.36850728,0.3644015191673304,0.07854350534697763
335.65,6.425000000000002,0.372860256,0.37425486218136594,0.07866042409238559
335.65,6.7125,0.37770388800000004,0.3862022970146447,0.07790569752428055
335.65,7.0,0.383583096,0.3977325017064224,0.026145951259851235
336.9,0.1,0.03128419920000001,0.09412565637977073,0.05724235921722265
336.9,0.3875000000000001,0.12492347999999999,0.1250509103565817,0.0774556595555932
336.9,0.675,0.17559146399999997,0.15921139378965654,0.07756213033200902
336.9,0.9625,0.20726613600000002,0.18912520797187238,0.07872761064022894
336.9,1.2500000000000002,0.226758768,0.21511039774657428,0.07923263061971293
336.9,1.5375000000000003,0.24407673600000002,0.23748500795710709,0.07957954251141565
336.9,1.825,0.25677588000000007,0.25656708344681584,0.07957270628664984
336.9,2.1125000000000003,0.26792006399999996,0.2726746690590456,0.07948602994524923
336.9,2.4000000000000004,0.27889872000000004,0.28612580963714146,0.07945356565698691
336.9,2.6875000000000004,0.28860513600000004,0.29723855002444827,0.0793210374495847
336.9,2.9750000000000005,0.296501232,0.30633093506431075,0.07900949053485642
336.9,3.2625000000000006,0.304551456,0.3137210096000743,0.07852632955882935
336.9,3.5500000000000003,0.31263679199999994,0.31972681847508383,0.07811869796180482
336.9,3.8375,0.319648704,0.32466640653268425,0.07820030503403697
336.9,4.125,0.32664374399999996,0.32885781861622054,0.07875641429010932
336.9,4.4125000000000005,0.332252088,0.3326190995690378,0.07924667802192742
336.9,4.7,0.340590504,0.33626829423448085,0.07932125165560036
336.9,4.9875,0.345502992,0.3401234474558948,0.07915381079568606
336.9,5.275,0.352166064,0.3445026040766246,0.07898963808798627
336.9,5.5625,0.356767104,0.34972380894001526,0.07871569180807529
336.9,5.8500000000000005,0.363480336,0.3561051068894117,0.0784723415035876
336.9,6.1375,0.368950056,0.3639645427681591,0.07878749291728622
336.9,6.425000000000002,0.37430486400000007,0.37362016141960236,0.07891102762364877
336.9,6.7125,0.37821369600000004,0.38539000768708626,0.07819826816238178
336.9,7.0,0.384099288,0.3967953280651521,0.027283577063983003
338.15,0.1,0.0313767672,0.09047902254669159,0.05740899436937921
338.15,0.3875000000000001,0.12481495199999999,0.12209881015743337,0.0777547866731016
338.15,0.675,0.17597495999999999,0.15702299813320772,0.07783707053691277
338.15,0.9625,0.20740932,0.18759999586218457,0.07892989802629011
338.15,1.2500000000000002,0.22787687999999998,0.21415361298857938,0.07939607181963476
338.15,1.5375000000000003,0.24427646399999997,0.23700765915660735,0.07973459859781888
338.15,1.825,0.257282952,0.25648594401048413,0.07973656528092218
338.15,2.1125000000000003,0.269042736,0.2729122771944251,0.07966005215230235
338.15,2.4000000000000004,0.27880068,0.2866104683526457,0.07963945503098022
338.15,2.6875000000000004,0.288480192,0.2979043271293614,0.07951901259690795
338.15,2.9750000000000005,0.29730744000000003,0.30711766316878725,0.07922604328260442
338.15,3.2625000000000006,0.30554736,0.31457428611513927,0.07876165674799446
338.15,3.5500000000000003,0.31255471199999996,0.3205980056126325,0.07836231850335561
338.15,3.8375,0.31952421599999997,0.32551263130548264,0.0784377985404813
338.15,4.125,0.32600534400000003,0.32964197283790475,0.07897412380487227
338.15,4.4125000000000005,0.334948416,0.33330983985411466,0.07944519162078899
338.15,4.7,0.339319176,0.3368400419983275,0.07951823997627533
338.15,4.9875,0.346706376,0.34055638891475887,0.07936313323939417
338.15,5.275,0.351804456,0.34478269024762404,0.079210239423186
338.15,5.5625,0.358129632,0.34984275564113865,0.0789423788665034
338.15,5.8500000000000005,0.36355512,0.35606039473951795,0.07869765188993909
338.15,6.1375,0.36789213600000004,0.36375941718697746,0.07900228710027454
338.15,6.425000000000002,0.37341384,0.37326363262773277,0.07912928016979374
338.15,6.7125,0.380013072,0.3848968507059988,0.07845274704753041
338.15,7.0,0.38463919199999996,0.3962055418667719,0.02825550250560392
339.4,0.1,0.031382740799999996,0.08783589067319864,0.057514473307946075
339.4,0.3875000000000001,0.12468636,0.11996719001549212,0.07801598442729683
339.4,0.675,0.1761414,0.15545509510338604,0.0780797986999069
339.4,0.9625,0.20713845599999997,0.18652304884259033,0.07910843045791258
339.4,1.2500000000000002,0.22832376,0.21349897262663034,0.07953556826885551
339.4,1.5375000000000003,0.24370236,0.23671078784903152,0.07986947572129868
339.4,1.825,0.258191304,0.2564864159033192,0.07987886145275895
339.4,2.1125000000000003,0.269166768,0.2731537781830189,0.07981525814914062
339.4,2.4000000000000004,0.27887227200000003,0.287040796081656,0.07980246160180252
339.4,2.6875000000000004,0.288899256,0.29847539099275605,0.07969437357000889
339.4,2.9750000000000005,0.29750260799999995,0.30778548430984404,0.07941598527204613
339.4,3.2625000000000006,0.30574982400000006,0.3152989974264458,0.07897096987999556
339.4,3.5500000000000003,0.313505928,0.32134385173608665,0.07858009488573246
339.4,3.8375,0.320236488,0.32624796863229194,0.07864804455422825
339.4,4.125,0.32779286399999996,0.3303392695085873,0.07916345444540418
339.4,4.4125000000000005,0.334369296,0.3339456757584979,0.07961991794666581
339.4,4.7,0.340423152,0.337395108775549,0.0796905914120506
339.4,4.9875,0.346709112,0.3410154899532665,0.07954554079544206
339.4,5.275,0.351627528,0.34513474068517547,0.07940567644615243
339.4,5.5625,0.35823268799999997,0.35008078236480145,0.07914552373943363
339.4,5.8500000000000005,0.363895296,0.3561815363856699,0.078894554015998
339.4,6.1375,0.369620376,0.36376492414130607,0.07918938453456377
339.4,6.425000000000002,0.37493733599999995,0.3731588670252356,0.07931518445967503
339.4,6.7125,0.37876180800000003,0.3846912864309836,0.07866800835686333
339.4,7.0,0.385162224,0.3959275314424918,0.029069433143760228
340.65,0.1,0.0312874824,0.08611070055866299,0.057564643192749836
340.65,0.3875000000000001,0.12511591200000002,0.11858522228234056,0.0782416809024151
340.65,0.675,0.176016912,0.15445310242789584,0.0782920804829731
340.65,0.9625,0.20728848,0.18585393454675123,0.07926038567883241
340.65,1.2500000000000002,0.22886913599999997,0.21311820648559818,0.07965142737128755
340.65,1.5375000000000003,0.24451176,0.23657640609112798,0.07998147603335556
340.65,1.825,0.258108768,0.25655902121003205,0.08000222309523478
340.65,2.1125000000000003,0.269309952,0.27339653968900185,0.07994681673774505
340.65,2.4000000000000004,0.279567216,0.2874194493747288,0.07994434324039526
340.65,2.6875000000000004,0.289421832,0.29895823811390426,0.0798468983210079
340.65,2.9750000000000005,0.29808036,0.3083433937532196,0.07958574144401898
340.65,3.2625000000000006,0.304943616,0.3159054041393663,0.07915433974476123
340.65,3.5500000000000003,0.31314432000000003,0.3219747571190357,0.07877017015302135
340.65,3.8375,0.32156435999999994,0.3268819405389192,0.07882993668542537
340.65,4.125,0.328250688,0.33095744224570844,0.07932698042104787
340.65,4.4125000000000005,0.33396756,0.33453175008609454,0.07976739896376818
340.65,4.7,0.34133104799999997,0.3379353519067689,0.07983340834278925
340.65,4.9875,0.347302824,0.3414987355544231,0.07970095037461859
340.65,5.275,0.3530538959999999,0.3455523888757484,0.07957889864660415
340.65,5.5625,0.35865311999999994,0.3504267997174363,0.07932389965597128
340.65,5.8500000000000005,0.364453896,0.35645245592617814,0.07906662115751947
340.65,6.1375,0.37064865599999997,0.36395984534866543,0.07934882284743178
340.65,6.425000000000002,0.374780016,0.3732794558315896,0.07946987382755366
340.65,6.7125,0.380375592,0.38474177522164177,0.07884712954969608
340.65,7.0,0.385984392,0.3959256851235219,0.02975017534190696
341.9,0.1,0.031301664,0.08521789200245579,0.0575567698734745
341.9,0.3875000000000001,0.12494856,0.11788207930956128,0.07843408186394081
341.9,0.675,0.176459688,0.15396243783444147,0.07847712790368618
341.9,0.9625,0.20740202400000002,0.1855522206083289,0.07938928529093993
341.9,1.2500000000000002,0.22865390400000005,0.21298304439035362,0.07974848609958454
341.9,1.5375000000000003,0.244271904,0.23658652593964521,0.08007468416334249
341.9,1.825,0.25786207200000005,0.2566942820153336,0.08010430249097351
341.9,2.1125000000000003,0.269761392,0.27363792937654874,0.08005901962104826
341.9,2.4000000000000004,0.27948650399999997,0.2877490847824203,0.08006514414349544
341.9,2.6875000000000004,0.28971868800000006,0.29935936499207844,0.07997558529238384
341.9,2.9750000000000005,0.297759792,0.30880038676465266,0.0797288598847201
341.9,3.2625000000000006,0.30610368,0.31640376685927296,0.07931177069941311
341.9,3.5500000000000003,0.313761744,0.32250112203506914,0.07893519810034072
341.9,3.8375,0.32106048,0.3274240690511712,0.07898533480565405
341.9,4.125,0.32906556000000003,0.33150422466670887,0.07946212655585444
341.9,4.4125000000000005,0.333898248,0.33507320564081194,0.07988672719381548
341.9,4.7,0.34140309599999996,0.3384626287326102,0.07995267423714614
341.9,4.9875,0.34719839999999996,0.34200411070123377,0.07983508364207087
341.9,5.275,0.35316516,0.34602926830581227,0.07972531666288936
341.9,5.5625,0.359529552,0.35086971830547564,0.07947940492038616
341.9,5.8500000000000005,0.364869768,0.3568570774593537,0.07921309963532573
341.9,6.1375,0.369792744,0.36432296252657637,0.07948080274671979
341.9,6.425000000000002,0.37596561600000006,0.37359899026627347,0.07959427373108036
341.9,6.7125,0.38030536800000003,0.3850167774375746,0.07898829065317112
341.9,7.0,0.38496796800000005,0.3961643912410724,0.03029619679259062
343.15,0.1,0.031229707199999998,0.08507190480394815,0.05749223801966211
343.15,0.3875000000000001,0.12504067200000002,0.11778693344873686,0.07858915457790279
343.15,0.675,0.17620022400000002,0.15392851905072727,0.07863160698841247
343.15,0.9625,0.207811968,0.18557747466098504,0.07949271787751266
343.15,1.2500000000000002,0.22895577600000003,0.21306521616576754,0.07982285791764589
343.15,1.5375000000000003,0.244895712,0.2367231594513318,0.08014615482263272
343.15,1.825,0.25871616,0.25688272040393484,0.08018781209115784
343.15,2.1125000000000003,0.27001128,0.27387531490983436,0.08015317664817313
343.15,2.4000000000000004,0.280843104,0.28803235885528716,0.08016601533016476
343.15,2.6875000000000004,0.289034232,0.2996852681265507,0.08008425801267315
343.15,2.9750000000000005,0.297837768,0.3091654586098819,0.07984843590388307
343.15,3.2625000000000006,0.306662736,0.3168043461915382,0.07944415723733281
343.15,3.5500000000000003,0.314647296,0.3229333467577766,0.0790726590107122
343.15,3.8375,0.32149687200000004,0.3278838761948544,0.07911484112124977
343.15,4.125,0.328278048,0.33198735038902893,0.07957371515483179
343.15,4.4125000000000005,0.335624208,0.3355751852265571,0.0799822013601691
343.15,4.7,0.342077976,0.33897879659369634,0.08004687488556267
343.15,4.9875,0.34796356800000006,0.3425296003767037,0.07993945703325153
343.15,5.275,0.35371692000000005,0.3465590124618365,0.07984694966359147
343.15,5.5625,0.359441088,0.351398448735352,0.07960583487549683
343.15,5.8500000000000005,0.365442048,0.35737932508350717,0.07933394511870315
343.15,6.1375,0.370007064,0.3648330573925593,0.0795849835583136
343.15,6.425000000000002,0.376932336,0.3740910615487658,0.07968660273135969
343.15,6.7125,0.38219685600000003,0.3854847534383835,0.07909322885393599
343.15,7.0,0.38546364,0.39660803812635337,0.03072335396503669
344.4,0.1,0.031378864799999996,0.08558717876251117,0.057370753943716275
344.4,0.3875000000000001,0.124987776,0.11822895705144983,0.07871045650473851
344.4,0.675,0.17636620800000002,0.1542967638044575,0.07875600476827455
344.4,0.9625,0.207686112,0.18588926433838115,0.07957132612597782
344.4,1.2500000000000002,0.229923864,0.2133364516367107,0.07987634888693194
344.4,1.5375000000000003,0.24476347199999998,0.23696831868293594,0.08019661472678598
344.4,1.825,0.25898656800000003,0.2571148584605469,0.08025098040391793
344.4,2.1125000000000003,0.270586752,0.27410606395303344,0.08022375062673844
344.4,2.4000000000000004,0.280457784,0.2882719281438855,0.08024244451658327
344.4,2.6875000000000004,0.29010263999999997,0.29994244401659326,0.0801681911227232
344.4,2.9750000000000005,0.299484384,0.3094476045546459,0.07994589057721369
344.4,3.2625000000000006,0.30720765599999994,0.31711740274153405,0.07955347083890972
344.4,3.5500000000000003,0.314999784,0.32328183156074736,0.07918531593641767
344.4,3.8375,0.322456752,0.3282708839957757,0.0792162477001936
344.4,4.125,0.32897983199999997,0.3324145530301091,0.07965588178474528
344.4,4.4125000000000005,0.334860408,0.3360428316472374,0.08004943643046113
344.4,4.7,0.341011848,0.33948571283065043,0.08011548872911435
344.4,4.9875,0.34845924,0.3430731895638382,0.08002245391078137
344.4,5.275,0.35451172799999997,0.3471352548302907,0.07994606382860346
344.4,5.5625,0.360587016,0.3520019016134977,0.07970962802786238
344.4,5.8500000000000005,0.365488104,0.3580031228969491,0.07943010656532372
344.4,6.1375,0.371139312,0.365468911664135,0.0796623284089314
344.4,6.425000000000002,0.37735596000000005,0.37472926089854525,0.07974757935233988
344.4,6.7125,0.38184756,0.3861141635836695,0.07916052871011628
344.4,7.0,0.38819736,0.39722101411057503,0.03103044700835752
345.65,0.1,0.0313958736,0.08667815367751595,0.05719077708274882
345.65,0.3875000000000001,0.125197536,0.11913732246928281,0.0787977984381909
345.65,0.675,0.17649251999999999,0.15501258982333663,0.07885448752572453
345.65,0.9625,0.208103808,0.18644715727417885,0.07962475362123064
345.65,1.2500000000000002,0.229375296,0.21376848062805395,0.07990595825248299
345.65,1.5375000000000003,0.24584510400000004,0.2373040156912064,0.08023026755424349
345.65,1.825,0.259216392,0.25738121826988053,0.08029290549090072
345.65,2.1125000000000003,0.27126482399999996,0.2743275441703209,0.0802770152973856
345.65,2.4000000000000004,0.281548992,0.28847044919877185,0.08029939354032188
345.65,2.6875000000000004,0.29101737600000005,0.30013738916147803,0.08023286993649205
345.65,2.9750000000000005,0.299581056,0.30965581986468355,0.0800170086637796
345.65,3.2625000000000006,0.307100952,0.3173531971146331,0.07963574735798422
345.65,3.5500000000000003,0.315136584,0.323556976717571,0.07927152432540589
345.65,3.8375,0.32287308,0.3285946144797418,0.07929254512104453
345.65,4.125,0.33007970400000003,0.33279356620739,0.07971279947009036
345.65,4.4125000000000005,0.335674824,0.33648128770675984,0.08009225250501432
345.65,4.7,0.342005016,0.3399852347840958,0.08015887268164365
345.65,4.9875,0.349518072,0.34363286324564246,0.08008086977283223
345.65,5.275,0.355352136,0.3477516288976441,0.08001818626504283
345.65,5.5625,0.36048167999999997,0.3526689875463453,0.07979032657699996
345.65,5.8500000000000005,0.36502480800000003,0.3587123949979904,0.07950191211767815
345.65,6.1375,0.371497728,0.3662093070588239,0.07971275002067588
345.65,6.425000000000002,0.376433928,0.3754871795350904,0.07977853299549001
345.65,6.7125,0.38209881599999995,0.38687346823303403,0.07919266200593408
345.65,7.0,0.38714719200000003,0.3979677075249474,0.03122430660961339
346.9,0.1,0.0313694256,0.0882592693483336,0.05695283259815577
346.9,0.3875000000000001,0.12520848,0.12044120205381835,0.07884994224168243
346.9,0.675,0.176351616,0.15602141483506882,0.07892239757332754
346.9,0.9625,0.208111104,0.1872107211020397,0.07965484366401197
346.9,1.2500000000000002,0.229606032,0.21433303296466816,0.07991380690395916
346.9,1.5375000000000003,0.245401872,0.23771226253289135,0.08024130778246433
346.9,1.825,0.259635456,0.25767232191664663,0.0803152827736374
346.9,2.1125000000000003,0.27136970400000004,0.27453712322587126,0.08030796282623433
346.9,2.4000000000000004,0.281373432,0.2886305785705024,0.08033407959646167
346.9,2.6875000000000004,0.290766576,0.30027660006047735,0.08027238731382623
346.9,2.9750000000000005,0.29967636000000003,0.3097990998057332,0.08006611091492759
346.9,3.2625000000000006,0.30803712,0.3175219899162073,0.07969421200045615
346.9,3.5500000000000003,0.315964224,0.32376918250183695,0.07932992401887239
346.9,3.8375,0.322713024,0.3288645896725594,0.07934045011126026
346.9,4.125,0.32987404800000003,0.33313212353831184,0.07974277001260131
346.9,4.4125000000000005,0.335792472,0.33689569620903165,0.08010935591198444
346.9,4.7,0.342696312,0.3404792197946557,0.08017569529667912
346.9,4.9875,0.350362128,0.3442066064051215,0.08011076581218848
346.9,5.275,0.35506667999999997,0.34840176815036633,0.08006833582447027
346.9,5.5625,0.360908952,0.3533886171403273,0.07984515891700092
346.9,5.8500000000000005,0.36606494399999995,0.35949106548494175,0.07954707202244878
346.9,6.1375,0.37244484,0.36703302529414683,0.07973479286496316
346.9,6.425000000000002,0.37760128800000003,0.37633840867788004,0.07977732872595425
346.9,6.7125,0.38220004799999996,0.3877311277460782,0.07918792156867435
346.9,7.0,0.38841578400000004,0.39881250670068075,0.031309755529193295
348.15,0.1,0.03135816239999999,0.0902449655743353,0.05665503461315937
348.15,0.3875000000000001,0.125115,0.12206976815663902,0.07886687511338052
348.15,0.675,0.17669452800000002,0.15726865656735864,0.07896139642841396
348.15,0.9625,0.20870846399999998,0.18813952345562535,0.07966148645931934
348.15,1.2500000000000002,0.22990334399999998,0.21500183847142412,0.0798999577261955
348.15,1.5375000000000003,0.246487608,0.2381750712647395,0.08023190897054203
348.15,1.825,0.26024148,0.25797869148555636,0.08031866691112353
348.15,2.1125000000000003,0.27139888799999995,0.27473216878385937,0.08031823607471286
348.15,2.4000000000000004,0.28213175999999995,0.2887549728096334,0.08034870257667763
348.15,2.6875000000000004,0.292270008,0.3003665732128634,0.08029222145469085
348.15,2.9750000000000005,0.299983248,0.3098864396435336,0.0800924326725868
348.15,3.2625000000000006,0.308069496,0.31763404175162924,0.07972776375527636
348.15,3.5500000000000003,0.31606089600000004,0.3239288491871349,0.07936507378956068
348.15,3.8375,0.32378690400000004,0.3290903316000353,0.07936337144481435
348.15,4.125,0.33097437599999996,0.3334379586403154,0.07974488065704846
348.15,4.4125000000000005,0.33710164800000003,0.3372911999579599,0.0800991888449775
348.15,4.7,0.34314501599999997,0.34096952520295337,0.0801680682694377
348.15,4.9875,0.350184744,0.3447924040252808,0.0801202626351098
348.15,5.275,0.35589751199999997,0.3490793060749268,0.0800947696815843
348.15,5.5625,0.361431984,0.35414970100187626,0.079877179920426
348.15,5.8500000000000005,0.366133344,0.36032305845611384,0.0795678801717279
348.15,6.1375,0.37289263199999995,0.3679188480876243,0.0797307191920164
348.15,6.425000000000002,0.37765692,0.37725653954639277,0.07974559620481259
348.15,6.7125,0.383433528,0.3886556024824034,0.07914529415411267
348.15,7.0,0.387703968,0.3997197999689851,0.031280913772051076
349.4,0.1,0.0313968768,0.0925496821548921,0.05629808630948524
349.4,0.3875000000000001,0.12521577599999997,0.12395219312932743,0.07885071708092578
349.4,0.675,0.176764296,0.15869973274791027,0.07897193428712714
349.4,0.9625,0.20858352,0.18919313196859752,0.07964277630173522
349.4,1.2500000000000002,0.22989741600000002,0.2157466269731927,0.07986610710223499
349.4,1.5375000000000003,0.245865624,0.2386744539434992,0.08020182780087823
349.4,1.825,0.259883976,0.25829084906132055,0.08029990151318132
349.4,2.1125000000000003,0.27207468,0.2749100485084602,0.08030940327525428
349.4,2.4000000000000004,0.28243408799999997,0.2888462884667215,0.08034516882578195
349.4,2.6875000000000004,0.291860976,0.30041380511790833,0.08028940741116469
349.4,2.9750000000000005,0.300215352,0.3099268346438236,0.08009492471157967
349.4,3.2625000000000006,0.309087288,0.31769961322627105,0.07973506547764454
349.4,3.5500000000000003,0.316690632,0.3240463770470541,0.0793736239850742
349.4,3.8375,0.323977056,0.3292813622879763,0.07935888634225462
349.4,4.125,0.33163055999999996,0.3337188051308412,0.07972293715741387
349.4,4.4125000000000005,0.336587736,0.33767294175745194,0.08006265184919674
349.4,4.7,0.34423713599999994,0.34145800834961204,0.08013383582952512
349.4,4.9875,0.350824056,0.34538824108912536,0.08010249313028761
349.4,5.275,0.35641005600000003,0.349777876157795,0.0800947666625119
349.4,5.5625,0.36119714399999997,0.35494114973742447,0.07988573578188632
349.4,5.8500000000000005,0.36682464000000004,0.3611922980098174,0.0795621189452726
349.4,6.1375,0.373401528,0.3688455571567771,0.07969891805453719
349.4,6.425000000000002,0.37813982399999996,0.3782151633601072,0.07968489915831864
349.4,6.7125,0.38330083200000004,0.3896153528016108,0.07906608116253627
349.4,7.0,0.388708536,0.4006539756610705,0.031136383354356617
350.65,0.1,0.0314086872,0.09508785888937513,0.05588023216524663
350.65,0.3875000000000001,0.12492758400000001,0.12601764932346615,0.07879982077724364
350.65,0.675,0.17717606400000002,0.16026006110442803,0.07895437203643625
350.65,0.9625,0.20922830399999998,0.1903311142746176,0.07959819431290399
350.65,1.2500000000000002,0.230358432,0.21653912829484462,0.07981016410629424
350.65,1.5375000000000003,0.24668870399999998,0.23919242262591892,0.08015255859757288
350.65,1.825,0.260091456,0.2585993167286501,0.0802637968496127
350.65,2.1125000000000003,0.272415312,0.27506813006384817,0.08028211612328837
350.65,2.4000000000000004,0.28332693600000003,0.2889071820923229,0.08031778471602928
350.65,2.6875000000000004,0.29231652,0.3004247922748842,0.08026190355293693
350.65,2.9750000000000005,0.30111595199999996,0.3099292800723415,0.0800727050175079
350.65,3.2625000000000006,0.309561072,0.3177289649455049,0.07971944082020833
350.65,3.5500000000000003,0.3173874,0.32413216635518416,0.07935544010183967
350.65,3.8375,0.32465193600000003,0.32944720376218894,0.07932850153205616
350.65,4.125,0.331629192,0.3339823966273292,0.07967443081873048
350.65,4.4125000000000005,0.338152272,0.3380460644114147,0.08000050673748584
350.65,4.7,0.34421616,0.34194652657525515,0.0800753006513086
350.65,4.9875,0.35034434400000003,0.3459921025796604,0.08006278585836629
350.65,5.275,0.35656692,0.3504911118854403,0.08007135804226642
350.65,5.5625,0.362669568,0.3557518739534046,0.07986654879384254
350.65,5.8500000000000005,0.368244624,0.362082708244363,0.07953244724999335
350.65,6.1375,0.37366828799999996,0.3697919342191255,0.07964108015488282
350.65,6.425000000000002,0.379024464,0.3791878713385019,0.07959053000893572
350.65,6.7125,0.384985296,0.3905788390633017,0.0789506747684887
350.65,7.0,0.39008109599999996,0.4015794221081473,0.030884463351088704
351.9,0.1,0.031279502400000006,0.0977739355771555,0.05539798312385912
351.9,0.3875000000000001,0.125707344,0.12819530909063767,0.07871294783847388
351.9,0.675,0.176962656,0.16189505936461637,0.07890693506508904
351.9,0.9625,0.209077368,0.19151303800734729,0.07953142718241522
351.9,1.2500000000000002,0.23075925600000002,0.21735107226125083,0.07973130083976183
351.9,1.5375000000000003,0.24727785599999996,0.23971098936874705,0.0800828753737072
351.9,1.825,0.260167152,0.25889461657225615,0.08020693508448987
351.9,2.1125000000000003,0.272331864,0.27520378111419835,0.08023168462437662
351.9,2.4000000000000004,0.2829138,0.288940310236994,0.08027075754005607
351.9,2.6875000000000004,0.292331568,0.30040603118306336,0.08021358629494317
351.9,2.9750000000000005,0.30100605599999997,0.3099027711948263,0.08002834540463157
351.9,3.2625000000000006,0.309526872,0.3177323575147032,0.0796798035094944
351.9,3.5500000000000003,0.31704403200000003,0.3241966173851144,0.0793120277120921
351.9,3.8375,0.32554387200000007,0.32959737804848005,0.0792717380764998
351.9,4.125,0.331395264,0.3342364667472203,0.07959775401728421
351.9,4.4125000000000005,0.33876696,0.33841571072375554,0.07991332643028241
351.9,4.7,0.344272704,0.3424369372205057,0.07999249955211374
351.9,4.9875,0.35074015199999997,0.3466019734798912,0.0799943672000189
351.9,5.275,0.356649456,0.35121264674433217,0.08002420239688973
351.9,5.5625,0.361881144,0.35657078425624894,0.0798265335193373
351.9,5.8500000000000005,0.36751091999999996,0.36297821325806157,0.07947721434170446
351.9,6.1375,0.373439832,0.37073676099219033,0.07955424912438806
351.9,6.425000000000002,0.37956619199999997,0.3801482547010556,0.07946547778432332
351.9,6.7125,0.385338696,0.3915145216270773,0.07879712659371092
351.9,7.0,0.390092496,0.40246052764142537,0.030515557067600705
353.15,0.1,0.0313676928,0.10052235201760433,0.054853121076686155
353.15,0.3875000000000001,0.12583821600000003,0.13041434478242467,0.07859234683012636
353.15,0.675,0.17734569600000002,0.16355014525617956,0.07883256566299794
353.15,0.9625,0.209001216,0.19269847080044827,0.07944040783036707
353.15,1.2500000000000002,0.231215712,0.21815418869728204,0.07963109765480647
353.15,1.5375000000000003,0.246994224,0.24021216622873212,0.07999030765888424
353.15,1.825,0.260264736,0.25916727067684947,0.08013026256752548
353.15,2.1125000000000003,0.272505144,0.27531436932368536,0.08016243117694778
353.15,2.4000000000000004,0.28327176,0.28894832945129106,0.08020093157560843
353.15,2.6875000000000004,0.292832712,0.30036401834171783,0.08014489449075593
353.15,2.9750000000000005,0.300849192,0.3098563032770163,0.07995833263452151
353.15,3.2625000000000006,0.310351776,0.31772005153923827,0.0796128979610591
353.15,3.5500000000000003,0.317723928,0.32425013041043454,0.07924120174716023
353.15,3.8375,0.324908208,0.3297414071726564,0.07918845853124636
353.15,4.125,0.33242947200000006,0.33448874910795495,0.07949557202345922
353.15,4.4125000000000005,0.33940763999999995,0.3387870234983815,0.07979893530986286
353.15,4.7,0.34575379199999995,0.34293109762598706,0.07988170934198868
353.15,4.9875,0.351710064,0.3472158387728229,0.07990355643022759
353.15,5.275,0.357440616,0.35193611422094023,0.07995293248135837
353.15,5.5625,0.36316159200000003,0.3573867912523901,0.07976116100196268
353.15,5.8500000000000005,0.367922688,0.3638627371492237,0.079396367638566
353.15,6.1375,0.374914992,0.37165881919349225,0.07944075827920725
353.15,6.425000000000002,0.379676088,0.381069904667247,0.07930970130137847
353.15,6.7125,0.386631,0.3923908608525389,0.0786080053728087
353.15,7.0,0.39003732,0.4032616805921151,0.030023786360284056
354.4,0.1,0.031368103200000004,0.10324754801009274,0.0542423029952853
354.4,0.3875000000000001,0.12570643200000003,0.13260392875040977,0.07843721556240153
354.4,0.675,0.177282312,0.1651707365068219,0.0787277142191902
354.4,0.9625,0.20951376000000002,0.19384698028758204,0.07932368236712345
354.4,1.2500000000000002,0.23092204799999996,0.21892020742780924,0.07950797787984797
354.4,1.5375000000000003,0.24794042399999996,0.24067796526262256,0.07987972275062193
354.4,1.825,0.26134363200000005,0.2594078011271412,0.08003312132886713
354.4,2.1125000000000003,0.273218784,0.27539726235648404,0.08007224781448037
354.4,2.4000000000000004,0.283342896,0.2889338962857705,0.08010925112078772
354.4,2.6875000000000004,0.293134128,0.3003052502501197,0.08005323661762595
354.4,2.9750000000000005,0.301923072,0.3097988715846505,0.07986763192283594
354.4,3.2625000000000006,0.30983604000000003,0.31770230762448215,0.07952256130958123
354.4,3.5500000000000003,0.318031272,0.32430310570473386,0.07914657908458737
354.4,3.8375,0.32539703999999997,0.3298888131605246,0.07907805908079268
354.4,4.125,0.333008592,0.33474697732697356,0.0793660001773893
354.4,4.4125000000000005,0.339629712,0.3391651455391999,0.07965823323323395
354.4,4.7,0.346374408,0.3434308651323225,0.07974543796023292
354.4,4.9875,0.35179624800000003,0.34783168344146087,0.07978553664925218
354.4,5.275,0.35776847999999994,0.3526551478017338,0.0798569038906031
354.4,5.5625,0.36412466400000004,0.3581888055482605,0.07967113437088592
354.4,5.8500000000000005,0.369710664,0.3647202040161601,0.07929096740807813
354.4,6.1375,0.374959224,0.37253689054055183,0.0792978934450749
354.4,6.425000000000002,0.38052652800000003,0.3819264124565548,0.07912359006824676
354.4,6.7125,0.38475,0.3931763170992878,0.07838178660404481
354.4,7.0,0.39130682400000005,0.40394726929142644,0.02941246714253057
355.65,0.1,0.0313738944,0.10586396335399181,0.053561085746104624
355.65,0.3875000000000001,0.12559425600000002,0.13469323334617533,0.07824755791573894
355.65,0.675,0.17776065600000002,0.16670225084424783,0.07859436528346263
355.65,0.9625,0.209074632,0.19491813410241024,0.07918234200714189
355.65,1.2500000000000002,0.23156409600000005,0.2196208582777031,0.07936313485953952
355.65,1.5375000000000003,0.24844476000000004,0.24109039852716688,0.07974896936259963
355.65,1.825,0.261734424,0.25960673000784196,0.07991517328293524
355.65,2.1125000000000003,0.273225168,0.2754498278767691,0.07996173048906391
355.65,2.4000000000000004,0.28429092,0.2888996672909887,0.07999932800200259
355.65,2.6875000000000004,0.29323536,0.3002362234075414,0.07993673834778621
355.65,2.9750000000000005,0.302601144,0.3097394713834674,0.07975095367714409
355.65,3.2625000000000006,0.310598928,0.31768938637580746,0.07940563751762725
355.65,3.5500000000000003,0.31850824799999994,0.32436594354160186,0.07902348874501597
355.65,3.8375,0.325710312,0.33004911803789144,0.07894144387106866
355.65,4.125,0.333313656,0.33501888502171656,0.07921145927446743
355.65,4.4125000000000005,0.33964932,0.3395552196501177,0.07949149203434223
355.65,4.7,0.346779336,0.34393809708013534,0.07958421973564689
355.65,4.9875,0.352324752,0.3484474924688101,0.07964661928400478
355.65,5.275,0.35861253600000004,0.3533633809731823,0.07973748620075619
355.65,5.5625,0.364152024,0.35896573775029267,0.07955778795434676
355.65,5.8500000000000005,0.368795472,0.3655345379571816,0.07916079459233938
355.65,6.1375,0.375413856,0.37334975675088955,0.07913073480589064
355.65,6.425000000000002,0.38035872,0.3826913692884574,0.07890366426591053
355.65,6.7125,0.387076056,0.393839350726925,0.07811573847612298
355.65,7.0,0.391750056,0.40448168207056945,0.02866021378751447
356.9,0.1,0.031376676000000006,0.1082860378486727,0.05281110751811869
356.9,0.3875000000000001,0.12575066399999998,0.13661143092130415,0.0780225844276901
356.9,0.675,0.17790156,0.16809010599616162,0.07843342557093114
356.9,0.9625,0.209786448,0.19587149987859445,0.07901621045147132
356.9,1.2500000000000002,0.23132560800000002,0.22022787107183445,0.07919647762868019
356.9,1.5375000000000003,0.2474826,0.2414314780791134,0.07959505024997342
356.9,1.825,0.262017144,0.2597545794036631,0.0797779731916943
356.9,2.1125000000000003,0.273351024,0.2754694335487153,0.07983081147821418
356.9,2.4000000000000004,0.283511616,0.288848299017502,0.07986647855744823
356.9,2.6875000000000004,0.29348068800000005,0.3001634343132549,0.0798000038585558
356.9,2.9750000000000005,0.303459792,0.3096870979392055,0.07961344193541571
356.9,3.2625000000000006,0.310504536,0.3176915483985861,0.07926487437420754
356.9,3.5500000000000003,0.31927752000000004,0.32444904419462817,0.07887642569186479
356.9,3.8375,0.327119808,0.33023184383056375,0.07877798629936124
356.9,4.125,0.334166832,0.33531220580962445,0.07902675739799489
356.9,4.4125000000000005,0.339092544,0.3399623886350422,0.0792968972253449
356.9,4.7,0.34740542399999996,0.34445465081004867,0.07939637416798258
356.9,4.9875,0.35277847199999995,0.34906125083787576,0.07947993907407554
356.9,5.275,0.35825001600000006,0.3540544472217553,0.07959248885713567
356.9,5.5625,0.363968256,0.359706498464919,0.079419510793407
356.9,5.8500000000000005,0.370413816,0.36628966307059874,0.07900551519950501
356.9,6.1375,0.375651888,0.37407619954202626,0.07893294712059587
356.9,6.425000000000002,0.38047728,0.38333836638243357,0.0786536943120331
356.9,6.7125,0.38771627999999997,0.39434842209505205,0.07781191423217386
356.9,7.0,0.392496072,0.4048293072607545,0.02776824716423592
358.15,0.1,0.031380688799999994,0.1104282112935065,0.0519867569671379
358.15,0.3875000000000001,0.1256394,0.13828769382737865,0.07776190898609217
358.15,0.675,0.177949896,0.16927971969026764,0.07824163268170511
358.15,0.9625,0.2099082,0.1966666452497963,0.07882453930058478
358.15,1.2500000000000002,0.23151530399999998,0.2207129756350742,0.07900779778275352
358.15,1.5375000000000003,0.248429712,0.24168321597521072,0.07942293556523587
358.15,1.825,0.26179689599999995,0.2598418713993153,0.07962042520490535
358.15,2.1125000000000003,0.27383028,0.27545344703649743,0.07967987874727402
358.15,2.4000000000000004,0.28470314399999996,0.2887824480158666,0.0797120688786827
358.15,2.6875000000000004,0.293866464,0.30009337946653236,0.07964041649921473
358.15,2.9750000000000005,0.30281090400000005,0.30965074651760377,0.07944997563830487
358.15,3.2625000000000006,0.311053104,0.31771905429819064,0.07909902481583166
358.15,3.5500000000000003,0.31860492,0.3245628079374023,0.07870153741259558
358.15,3.8375,0.32640388800000003,0.3304465125643481,0.07858737661119955
358.15,4.125,0.333460944,0.3356346733081378,0.0788180000263679
358.15,4.4125000000000005,0.340519368,0.34039179529788055,0.07907839007390946
358.15,4.7,0.34723487999999997,0.34498238366268585,0.07918293351363612
358.15,4.9875,0.35317108799999997,0.3496709435316633,0.07928839001995434
358.15,5.275,0.3590945280000001,0.35472198003392225,0.07942423223021684
358.15,5.5625,0.36463812,0.36039999829857206,0.0792570171483345
358.15,5.8500000000000005,0.370967856,0.3669695034547223,0.07882258775491235
358.15,6.1375,0.3768384,0.3746950006314824,0.0787085761062429
358.15,6.425000000000002,0.38180424,0.383840994957962,0.07836962475239637
358.15,6.7125,0.38713944,0.39467199156327004,0.0774703984924239
358.15,7.0,0.39161735999999997,0.4049545331931915,0.02671412110897763
359.4,0.1,0.0313558824,0.11220492348786432,0.05108167916146946
359.4,0.3875000000000001,0.125553216,0.13965119441598156,0.07746460963467597
359.4,0.675,0.178094904,0.17021650965427015,0.07802153134333899
359.4,0.9625,0.20976045599999998,0.1972631378496774,0.07860850708911588
359.4,1.2500000000000002,0.23130007200000002,0.22104790179229308,0.07879563101286462
359.4,1.5375000000000003,0.24794771999999998,0.24182762427220728,0.07922869258745958
359.4,1.825,0.262440768,0.25985912807950956,0.07944397321260369
359.4,2.1125000000000003,0.27350560800000007,0.2753992360042903,0.07950797810648388
359.4,2.4000000000000004,0.28523073599999993,0.2887047708366389,0.07953774297982114
359.4,2.6875000000000004,0.29438904000000005,0.30003255536664597,0.07945766013366369
359.4,2.9750000000000005,0.30306945599999996,0.3096394123844006,0.07926170056756611
359.4,3.2625000000000006,0.311708832,0.3177821646799932,0.07890818120633536
359.4,3.5500000000000003,0.31993415999999997,0.3247176350435134,0.07849997266004775
359.4,3.8375,0.326630064,0.3307026462650513,0.07836939617978793
359.4,4.125,0.334868616,0.3359940211346969,0.07858226018534283
359.4,4.4125000000000005,0.34134108,0.34084858244253985,0.07882854343929314
359.4,4.7,0.34786188,0.3455231529786701,0.07894445867381387
359.4,4.9875,0.353066208,0.35027455553317766,0.07907108778211186
359.4,5.275,0.359577888,0.3553596128961524,0.07922945169597767
359.4,5.5625,0.36526056,0.3610351478576842,0.07907017028472593
359.4,5.8500000000000005,0.37155290399999996,0.367557983207863,0.07861525812795454
359.4,6.1375,0.37730716799999997,0.37518494173677863,0.0784576478921139
359.4,6.425000000000002,0.382184088,0.3841728462345212,0.07805478079446782
359.4,6.7125,0.387271224,0.39477851949118026,0.07708882415640501
359.4,7.0,0.39353256000000003,0.40482174819909067,0.02548136048403754
360.65,0.1,0.031271431200000005,0.1135306142311173,0.05009836680105943
360.65,0.3875000000000001,0.12580675200000002,0.14063110503869536,0.07713086738092455
360.65,0.675,0.178018296,0.17084589361587363,0.0777689225551724
360.65,0.9625,0.21049872,0.19762054531189935,0.07836582733428273
360.65,1.2500000000000002,0.23176655999999998,0.22120437936836215,0.07856344254659704
360.65,1.5375000000000003,0.24931754399999997,0.2418467150268515,0.07901433587904438
360.65,1.825,0.262122936,0.2597968715289572,0.07924385567624258
360.65,2.1125000000000003,0.27447552000000003,0.2753041681162686,0.07931562314114267
360.65,2.4000000000000004,0.28520884799999996,0.2886179240303757,0.07933894314304697
360.65,2.6875000000000004,0.295026528,0.299987458512868,0.07925356401169685
360.65,2.9750000000000005,0.303042096,0.3096620908053348,0.07905123229336569
360.65,3.2625000000000006,0.312246912,0.31789114014936615,0.07868984535749549
360.65,3.5500000000000003,0.31987488,0.32492392578655144,0.0782732953184367
360.65,3.8375,0.327891816,0.3310097669584803,0.07812273172002698
360.65,4.125,0.334469616,0.3363979829067425,0.07831526788141704
360.65,4.4125000000000005,0.342607848,0.34133789287292743,0.07855517883674712
360.65,4.7,0.347951712,0.3460788160986248,0.07867765640563525
360.65,4.9875,0.35384961600000003,0.3508700718254244,0.07882727336295826
360.65,5.275,0.359402328,0.35596097929491555,0.07901023220428055
360.65,5.5625,0.36629796,0.3616008577486881,0.07885706888565407
360.65,5.8500000000000005,0.370814184,0.36803902642833164,0.07838146710395762
360.65,6.1375,0.37625152800000006,0.3755248045754357,0.07817358995276258
360.65,6.425000000000002,0.382480488,0.38430751143159014,0.07770580221540416
360.65,6.7125,0.38753388,0.3946364662383841,0.07666755772567531
360.65,7.0,0.393515688,0.4043953406096622,0.024041390672458005
361.9,0.1,0.031346124,0.11431972332263649,0.04902449108407446
361.9,0.3875000000000001,0.125733336,0.14115659804710254,0.07676127000333924
361.9,0.675,0.17812545600000002,0.17111328930278227,0.0774892804509194
361.9,0.9625,0.210246096,0.19769843527012362,0.07809944198473037
361.9,1.2500000000000002,0.23231923199999996,0.22115413818815186,0.07830444691883065
361.9,1.5375000000000003,0.24952092,0.24172250029589173,0.07877551991487775
361.9,1.825,0.263192256,0.2596456238323685,0.07902400819958944
361.9,2.1125000000000003,0.275503344,0.2751656110366071,0.0791011267217566
361.9,2.4000000000000004,0.286148664,0.2885245641476327,0.07912176991913868
361.9,2.6875000000000004,0.295329312,0.2999645854044704,0.07902581983386843
361.9,2.9750000000000005,0.30465359999999997,0.3097277770461449,0.07881604030317965
361.9,3.2625000000000006,0.31283469599999997,0.3180562413116816,0.07844812597500765
361.9,3.5500000000000003,0.32078596800000003,0.3251920804401054,0.07802005360941648
361.9,3.8375,0.328066464,0.33137739667044136,0.07785210303243383
361.9,4.125,0.33505192800000005,0.3368542922417146,0.07802352126339593
361.9,4.4125000000000005,0.340810752,0.34186486939295013,0.07825411120410829
361.9,4.7,0.348427776,0.34665123036317297,0.07838565584498719
361.9,4.9875,0.354972744,0.3514554773914082,0.07855911053561059
361.9,5.275,0.36016658399999996,0.35651971271668087,0.0787661945897423
361.9,5.5625,0.36629841599999996,0.362086038578016,0.07861855995591081
361.9,5.8500000000000005,0.37239468,0.3683965572144387,0.07812034976798714
361.9,6.1375,0.377448984,0.37569337086497395,0.07786488534224563
361.9,6.425000000000002,0.383123904,0.384218581768647,0.0773248364343075
361.9,6.7125,0.38896526400000003,0.3942142921644825,0.0762055997170392
361.9,7.0,0.39402458399999996,0.403639698756116,0.02235165782658383
363.15,0.1,0.0313173048,0.11450415901483006,0.04786287975064547
363.15,0.3875000000000001,0.12572832,0.14122118159188737,0.0763547111291908
363.15,0.675,0.178488432,0.17106777141147592,0.07717862732627077
363.15,0.9625,0.21064464,0.19758090213395482,0.07780614744408323
363.15,1.2500000000000002,0.2327994,0.22099821011252685,0.07802479322339673
363.15,1.5375000000000003,0.250221792,0.24155733170039448,0.07851909751169665
363.15,1.825,0.263161704,0.2594959032507603,0.0787840966378984
363.15,2.1125000000000003,0.27507287999999996,0.27505156111682694,0.07886643740338119
363.15,2.4000000000000004,0.28533516,0.2884619416517971,0.0788794030231992
363.15,2.6875000000000004,0.29479943999999997,0.29996468120887343,0.07877531873101584
363.15,2.9750000000000005,0.305283336,0.3097974161412583,0.07855460701816473
363.15,3.2625000000000006,0.31317031199999995,0.3181977828021545,0.07817906943498283
363.15,3.5500000000000003,0.32020548000000004,0.32540341754476454,0.07773690830143822
363.15,3.8375,0.32819824799999997,0.3316519567222911,0.07754984274566207
363.15,4.125,0.335295888,0.3371810366879368,0.07770115725093032
363.15,4.4125000000000005,0.342745104,0.34222829379490427,0.07792217268304989
363.15,4.7,0.34935436799999997,0.34703136439639604,0.07806433194053666
363.15,4.9875,0.35590161600000003,0.3518278848456148,0.07826498865217164
363.15,5.275,0.36084465599999993,0.356855491495763,0.07849552152750656
363.15,5.5625,0.366675072,0.36235182070004346,0.07835488706008235
363.15,5.8500000000000005,0.37303171199999996,0.36855450881165863,0.07783403847497518
363.15,6.1375,0.377564352,0.37570119218381115,0.07752532516372333
363.15,6.425000000000002,0.383777352,0.3840295071697039,0.07690829195068057
363.15,6.7125,0.38885628,0.393777090122539,0.07570433836828112
363.15,7.0,0.393723624,0.4029586716823188,0.02035395312864339


==> Sections/Images/1dSobolSr90GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.410557776,0.41727738432406447,0.2009794993302814
333.15,0.3875000000000001,1.56837552,1.567245735561924,0.20092441916928114
333.15,0.675,2.67435792,2.6739066817970816,0.20102832310400384
333.15,0.9625,3.7404859200000002,3.741275084119229,0.2009906113866945
333.15,1.2500000000000002,4.7872704,4.773004597725551,0.2009349289061515
333.15,1.5375000000000003,5.777884799999999,5.772378642768889,0.20085326014115965
333.15,1.825,6.735348000000001,6.742309355788538,0.20107556187510459
333.15,2.1125000000000003,7.6753008,7.685344357557292,0.20084002660290792
333.15,2.4000000000000004,8.5829688,8.603680973384321,0.20096375430206959
333.15,2.6875000000000004,9.498935999999999,9.499187474849789,0.20099977140247147
333.15,2.9750000000000005,10.3836672,10.373430791092666,0.20089559222602804
333.15,3.2625000000000006,11.236341600000001,11.227710029493254,0.20104771064850788
333.15,3.5500000000000003,12.0550896,12.063095089006936,0.20088544778683803
333.15,3.8375,12.8916672,12.880469543919961,0.20092856690225883
333.15,4.125,13.7049432,13.680576970209534,0.2008003740938542
333.15,4.4125000000000005,14.417488800000001,14.464069710648108,0.20076684990876728
333.15,4.7,15.269160000000001,15.231559213809343,0.20083322112436475
333.15,4.9875,16.010616000000002,15.98366698363337,0.20078890292035587
333.15,5.275,16.7291352,16.721075069326112,0.20092954327178433
333.15,5.5625,17.411676,17.444575261487703,0.20107308606216545
333.15,5.8500000000000005,18.1055712,18.15511593612065,0.20102242579186896
333.15,6.1375,18.8281944,18.853845787160843,0.20090427788403276
333.15,6.425000000000002,19.565592000000002,19.542153479298914,0.20081707680345598
333.15,6.7125,20.2471296,20.22170253229178,0.20095079514486436
333.15,7.0,20.8768656,20.894460687886003,0.2010775317143035
334.4,0.1,0.411351216,0.4173355914412209,0.2007715050506458
334.4,0.3875000000000001,1.5681520800000002,1.5671670258082315,0.20081034752595014
334.4,0.675,2.679,2.6736911851084972,0.2010498619830646
334.4,0.9625,3.7453149600000004,3.740923276927595,0.20105847541379224
334.4,1.2500000000000002,4.786860000000001,4.772517310642978,0.20086371461885424
334.4,1.5375000000000003,5.757866399999999,5.771757046616147,0.20099529298978386
334.4,1.825,6.745152,6.7415549601979015,0.20085239113997352
334.4,2.1125000000000003,7.689254399999999,7.684459013068272,0.2008914958571678
334.4,2.4000000000000004,8.5959648,8.602666853280585,0.20110447076307134
334.4,2.6875000000000004,9.506368799999999,9.498047067474765,0.20083617214739585
334.4,2.9750000000000005,10.3615056,10.372166899849551,0.20096414857487063
334.4,3.2625000000000006,11.2310976,11.226325736518831,0.200808537418828
334.4,3.5500000000000003,12.0480216,12.06159377263608,0.20106751818703006
334.4,3.8375,12.8513568,12.878854850742426,0.20093838399468936
334.4,4.125,13.6684632,13.678852782935255,0.20105924722077867
334.4,4.4125000000000005,14.495327999999997,14.462240162078807,0.20096996251244165
334.4,4.7,15.2558904,15.229628660991056,0.20097053561067857
334.4,4.9875,15.9813864,15.981639975721745,0.2009405427900569
334.4,5.275,16.6786104,16.71895634688783,0.20077673527534728
334.4,5.5625,17.448703199999997,17.44236972506436,0.20092167460307986
334.4,5.8500000000000005,18.191664000000003,18.152828639242955,0.20098423441800972
334.4,6.1375,18.869964000000003,18.851481907706805,0.20087658645215628
334.4,6.425000000000002,19.5074976,19.539718299235048,0.20102729134902494
334.4,6.7125,20.2052232,20.219201420208552,0.20088751413852104
334.4,7.0,20.8643256,20.891899091313473,0.2009184548537742
335.65,0.1,0.41054820000000003,0.4173938272001738,0.20116460645080525
335.65,0.3875000000000001,1.5684804,1.567088342600595,0.20087935546645005
335.65,0.675,2.67708024,2.673475711473067,0.2010694647177066
335.65,0.9625,3.7537828799999997,3.7405714934876944,0.20088641404797553
335.65,1.2500000000000002,4.7671608,4.772030040326333,0.20088813908075467
335.65,1.5375000000000003,5.781760799999999,5.771135463736433,0.20097352050148018
335.65,1.825,6.739588799999999,6.740800582770355,0.2009070990712555
335.65,2.1125000000000003,7.678583999999999,7.683573683948023,0.2009580961158559
335.65,2.4000000000000004,8.6125632,8.601652743655555,0.200946008505654
335.65,2.6875000000000004,9.4868976,9.496906673372768,0.2009864502043636
335.65,2.9750000000000005,10.343447999999999,10.370903005113535,0.20113184444509594
335.65,3.2625000000000006,11.2248048,11.224941447735889,0.20112393213945626
335.65,3.5500000000000003,12.035527199999999,12.060092457662384,0.20085839667081612
335.65,3.8375,12.8607048,12.877240149181926,0.20093052493080626
335.65,4.125,13.659936,13.67712859915388,0.20096756746796005
335.65,4.4125000000000005,14.453832000000002,14.46041061839957,0.20092351755212967
335.65,4.7,15.221690399999998,15.227698101186965,0.2010435729944786
335.65,4.9875,15.9822984,15.979612964317216,0.20076128231974721
335.65,5.275,16.7420856,16.716837618162323,0.20096261089550763
335.65,5.5625,17.4487488,17.440164180956632,0.20067522442483687
335.65,5.8500000000000005,18.1429176,18.150541329092228,0.20084083897146637
335.65,6.1375,18.881135999999998,18.84911800869252,0.20103170173532917
335.65,6.425000000000002,19.5192168,19.53728310030951,0.20086498712501755
335.65,6.7125,20.1705672,20.216700293455133,0.20096709920420175
335.65,7.0,20.8627296,20.889337472386366,0.20081880256273746
336.9,0.1,0.41144925599999993,0.4174520929980865,0.20088888350801234
336.9,0.3875000000000001,1.56966144,1.5670096824461126,0.20098121971879784
336.9,0.675,2.6733228,2.673260263685112,0.2007838705655096
336.9,0.9625,3.75288912,3.7402197261151438,0.2008574026670637
336.9,1.2500000000000002,4.751064,4.7715427874742,0.20087932086766966
336.9,1.5375000000000003,5.7777936,5.770513895526909,0.20080571966379177
336.9,1.825,6.7343904,6.740046215122934,0.20105558219894204
336.9,2.1125000000000003,7.666408799999999,7.682688364607898,0.20097514239044936
336.9,2.4000000000000004,8.6102832,8.60063864381065,0.20108262674476643
336.9,2.6875000000000004,9.514896,9.495766286256577,0.20094176366898966
336.9,2.9750000000000005,10.3638768,10.369639129937768,0.2009231958319698
336.9,3.2625000000000006,11.2170528,11.223557165938752,0.20097607374536341
336.9,3.5500000000000003,12.0649392,12.05859114618159,0.20066517414162288
336.9,3.8375,12.877941600000002,12.875625451812908,0.20080782081658416
336.9,4.125,13.677036000000001,13.675404409783859,0.2011553227480536
336.9,4.4125000000000005,14.417169600000001,14.458581062145885,0.20100104626420282
336.9,4.7,15.2702088,15.225767539287133,0.2008941911500741
336.9,4.9875,15.9682536,15.977585941735402,0.20105521205609936
336.9,5.275,16.744548,16.71471887546521,0.20104467404918822
336.9,5.5625,17.417239199999997,17.437958622178716,0.2009040348682612
336.9,5.8500000000000005,18.1759776,18.148254005668473,0.20091258609805218
336.9,6.1375,18.877807199999996,18.84675409919953,0.2010183284459918
336.9,6.425000000000002,19.5734808,19.534847890206684,0.20069030510560396
336.9,6.7125,20.1690624,20.214199152031526,0.20102308118962264
336.9,7.0,20.870527199999998,20.886775838789077,0.2010599979529837
338.15,0.1,0.4126695119999999,0.4175103860406324,0.2009894412608946
338.15,0.3875000000000001,1.56751824,1.5669310537277479,0.2008608826513855
338.15,0.675,2.6768294399999997,2.6730448340602475,0.2008499474716094
338.15,0.9625,3.7538604,3.7398679845900675,0.20108080909461729
338.15,1.2500000000000002,4.7702160000000005,4.771055554182317,0.20099347805295573
338.15,1.5375000000000003,5.773142399999999,5.7698923503705375,0.2008728742380246
338.15,1.825,6.7406832,6.739291864940024,0.20088227444429782
338.15,2.1125000000000003,7.6910328,7.681803055746481,0.20095175493293838
338.15,2.4000000000000004,8.59218,8.59962455514303,0.20088621438725138
338.15,2.6875000000000004,9.5002584,9.494625900537546,0.20083232426893277
338.15,2.9750000000000005,10.377830400000002,10.368375250570521,0.20117602188781375
338.15,3.2625000000000006,11.2367976,11.222172889031677,0.20097316678326022
338.15,3.5500000000000003,12.0456048,12.057089838193697,0.200713583744913
338.15,3.8375,12.8486664,12.87401075444389,0.20096613578511657
338.15,4.125,13.635539999999999,13.673680219715258,0.20092816020962379
338.15,4.4125000000000005,14.507092800000002,14.456751509385104,0.20100773153237972
338.15,4.7,15.195516000000001,15.223836973195818,0.20087704978037038
338.15,4.9875,15.996024,15.975558914962106,0.20080195926235256
338.15,5.275,16.704009600000003,16.712600130672353,0.2007872502385188
338.15,5.5625,17.464845599999997,17.43575305292209,0.2008460609147919
338.15,5.8500000000000005,18.160747200000003,18.145966671766015,0.2008121922025845
338.15,6.1375,18.7978704,18.84439017363919,0.20115495161498181
338.15,6.425000000000002,19.5048072,19.532412657749283,0.20086505133275745
338.15,6.7125,20.2348176,20.211697987554768,0.2007855288294363
338.15,7.0,20.8728984,20.88421418144005,0.20082658715823826
339.4,0.1,0.412662216,0.41756870772497656,0.20072414791520213
339.4,0.3875000000000001,1.5652382400000002,1.5668524515554392,0.20104594622977953
339.4,0.675,2.6777596800000003,2.672829435871501,0.2010279696406501
339.4,0.9625,3.74450328,3.739516261228083,0.20096166446337935
339.4,1.2500000000000002,4.7746392,4.770568341149268,0.20089295481148878
339.4,1.5375000000000003,5.755586399999999,5.769270819884355,0.20090704296971232
339.4,1.825,6.755320800000001,6.738537528030141,0.20075917844592395
339.4,2.1125000000000003,7.685424,7.680917761555252,0.20093306371659334
339.4,2.4000000000000004,8.5844736,8.598610474858377,0.2008335042903357
339.4,2.6875000000000004,9.5003952,9.493485526694382,0.2010558357870006
339.4,2.9750000000000005,10.3759608,10.367111378189078,0.2010571375830085
339.4,3.2625000000000006,11.227632000000002,11.220788611426023,0.20113903061275626
339.4,3.5500000000000003,12.068632800000001,12.055588531602966,0.20109016032272486
339.4,3.8375,12.8632584,12.872396057773454,0.20086598837753575
339.4,4.125,13.694911199999998,13.671956023359435,0.2010632820321876
339.4,4.4125000000000005,14.4667824,14.454921950337097,0.20075847754896187
339.4,4.7,15.222465600000001,15.221906391735734,0.20097202890001908
339.4,4.9875,15.9772824,15.973531878408684,0.20097922719809394
339.4,5.275,16.682349600000002,16.71048137120931,0.200915446877024
339.4,5.5625,17.4352056,17.433547479473987,0.20097988896301497
339.4,5.8500000000000005,18.155412000000002,18.143679326686268,0.20084321604234054
339.4,6.1375,18.868596,18.842026238298722,0.20090485116985293
339.4,6.425000000000002,19.544388,19.52997741481318,0.20087732879656167
339.4,6.7125,20.1522816,20.209196808407818,0.20094724664264293
339.4,7.0,20.8713024,20.881652515009478,0.20095702308702237
340.65,0.1,0.41138632799999997,0.4176270608454402,0.20084016647028932
340.65,0.3875000000000001,1.56995784,1.5667738766277672,0.20104485974824293
340.65,0.675,2.6736328799999995,2.6726140551472657,0.2010248182589849
340.65,0.9625,3.7435684799999995,3.7391645602206713,0.20093133177082412
340.65,1.2500000000000002,4.7802024,4.770081145580728,0.20097807751891597
340.65,1.5375000000000003,5.7670776,5.768649300575459,0.20108269052911376
340.65,1.825,6.7411392,6.737783205091867,0.20080433195465872
340.65,2.1125000000000003,7.6773071999999996,7.680032477842728,0.20100587292844196
340.65,2.4000000000000004,8.5916328,8.597596404353851,0.2011928114331669
340.65,2.6875000000000004,9.505456800000001,9.492345162631343,0.20075775295236292
340.65,2.9750000000000005,10.376325600000001,10.365847514889179,0.20092654276158195
340.65,3.2625000000000006,11.187367199999999,11.219404341504752,0.20101153486072112
340.65,3.5500000000000003,12.0366672,12.054087228505136,0.2008562611267716
340.65,3.8375,12.897732000000001,12.870781359007276,0.200920798558201
340.65,4.125,13.688664000000001,13.670231827003612,0.20083355048047588
340.65,4.4125000000000005,14.4318528,14.453092385001867,0.20092595959223727
340.65,4.7,15.2365104,15.219975817261455,0.20089978040584866
340.65,4.9875,15.971901599999999,15.971504836965199,0.20111580545034785
340.65,5.275,16.7111688,16.70836260126756,0.20093893017827472
340.65,5.5625,17.4274992,17.431341890657112,0.2008769080161329
340.65,5.8500000000000005,18.1543632,18.141391966936332,0.20098130617798243
340.65,6.1375,18.8930376,18.839662286890906,0.20092663443210979
340.65,6.425000000000002,19.5093216,19.527542151618242,0.2009476117610112
340.65,6.7125,20.198976000000002,20.2066956103992,0.20090773767938488
340.65,7.0,20.8843896,20.879090822032847,0.20081787552520708
341.9,0.1,0.41151263999999993,0.4176854391147984,0.20117569480012007
341.9,0.3875000000000001,1.56703488,1.5666953233560879,0.2010637894990209
341.9,0.675,2.67844368,2.672398699571925,0.20085895663923903
341.9,0.9625,3.74189952,3.738812882964994,0.20088275311048462
341.9,1.2500000000000002,4.770444,4.76959396957244,0.20099179418367616
341.9,1.5375000000000003,5.754355200000001,5.768027799429653,0.2008584805096448
341.9,1.825,6.72942,6.737028894728041,0.20100827492905715
341.9,2.1125000000000003,7.6795416,7.679147207403233,0.20116968431478033
341.9,2.4000000000000004,8.5793208,8.59658234642377,0.20090655187348636
341.9,2.6875000000000004,9.5018088,9.49120480695127,0.20115090279492956
341.9,2.9750000000000005,10.3544832,10.364583659972247,0.20092013816235074
341.9,3.2625000000000006,11.2144536,11.218020069487741,0.20086632116932532
341.9,3.5500000000000003,12.039813599999999,12.052585921914405,0.20104536455308625
341.9,3.8375,12.857649600000002,12.869166665829741,0.2008573173815224
341.9,4.125,13.7083632,13.668507627853465,0.20099830839506416
341.9,4.4125000000000005,14.410329599999999,14.451262818269475,0.20096287654171927
341.9,4.7,15.224016,15.21804523300705,0.2010263114416139
341.9,4.9875,15.951609600000003,15.969477788535908,0.20099464168047546
341.9,5.275,16.6988568,16.706243829230065,0.20092804004297685
341.9,5.5625,17.4514848,17.42913629066295,0.2010848718544668
341.9,5.8500000000000005,18.156324,18.139104595310528,0.20077463244010438
341.9,6.1375,18.823452,18.83729831871716,0.20121848932061367
341.9,6.425000000000002,19.540329599999996,19.525106877246017,0.20093416728346347
341.9,6.7125,20.161128,20.204194399117554,0.20071568683312196
341.9,7.0,20.822784,20.876529107400227,0.2009167441669774
343.15,0.1,0.410533152,0.4177438481216935,0.201044560973269
343.15,0.3875000000000001,1.56774168,1.5666167959318837,0.20093646507707774
343.15,0.675,2.6724564,2.6721833705426405,0.20103870953582037
343.15,0.9625,3.7461859200000003,3.7384612252695675,0.20114217895952305
343.15,1.2500000000000002,4.772268,4.769106813822983,0.20093909502646579
343.15,1.5375000000000003,5.7619248,5.767406321337002,0.2010507178079607
343.15,1.825,6.7421880000000005,6.7362745983358225,0.20103083274247946
343.15,2.1125000000000003,7.678812,7.678261948141024,0.2008977489585742
343.15,2.4000000000000004,8.610876,8.595568298972397,0.20082347439217926
343.15,2.6875000000000004,9.4643712,9.490064456161258,0.20118735598479004
343.15,2.9750000000000005,10.3358784,10.363319805055314,0.200867313695171
343.15,3.2625000000000006,11.2146816,11.216635807949435,0.2007058520396632
343.15,3.5500000000000003,12.0604704,12.051084621610897,0.20107213490013193
343.15,3.8375,12.8568288,12.867551966364982,0.20092504502848493
343.15,4.125,13.652092800000002,13.666783426607578,0.20112107931239348
343.15,4.4125000000000005,14.4644568,14.449433248044183,0.20092663985664178
343.15,4.7,15.2245176,15.216114643862582,0.20078579148807593
343.15,4.9875,15.9707616,15.967450730326494,0.20099780665305741
343.15,5.275,16.7018664,16.704125041823804,0.2009465306274616
343.15,5.5625,17.425903199999997,17.426930684381567,0.20101591566812976
343.15,5.8500000000000005,18.153861600000003,18.136817209713115,0.2008831685860466
343.15,6.1375,18.802430400000002,18.834934337270386,0.20079777746574115
343.15,6.425000000000002,19.558341600000002,19.522671584710707,0.20108806962785547
343.15,6.7125,20.2215936,20.201693168275654,0.20105415742992874
343.15,7.0,20.801032799999998,20.87396737949458,0.2009290612304451
344.4,0.1,0.41243376,0.4178022878661274,0.20094759905943557
344.4,0.3875000000000001,1.56614568,1.5665383013409588,0.2011268765844947
344.4,0.675,2.67297624,2.671968065265089,0.20073104147794288
344.4,0.9625,3.739058640000001,3.738109587832974,0.20080058863003872
344.4,1.2500000000000002,4.7867232,4.768619674839457,0.20092578025785113
344.4,1.5375000000000003,5.7532152,5.766784853024475,0.20092180402522294
344.4,1.825,6.7401816000000006,6.735520318010954,0.2010671869448256
344.4,2.1125000000000003,7.683144,7.677376698658941,0.20083376414389045
344.4,2.4000000000000004,8.5861152,8.594554255013925,0.20098206017945738
344.4,2.6875000000000004,9.4879464,9.488924114452793,0.20090572867542925
344.4,2.9750000000000005,10.3792896,10.362055955727023,0.20078679679990263
344.4,3.2625000000000006,11.217827999999999,11.215251549205451,0.200851335741896
344.4,3.5500000000000003,12.049344,12.049583322704551,0.2007542991108442
344.4,3.8375,12.8759808,12.865937269694545,0.20101866273431496
344.4,4.125,13.6586592,13.665059225361691,0.20087731787086216
344.4,4.4125000000000005,14.406225599999999,14.447603672230246,0.20098285863569035
344.4,4.7,15.165237599999998,15.214184044937987,0.20113315445733207
344.4,4.9875,15.964514399999999,15.965423663734114,0.20085600726434708
344.4,5.275,16.710849600000003,16.70200624603458,0.20097592399525363
344.4,5.5625,17.449980000000004,17.42472506063567,0.20082484541606807
344.4,5.8500000000000005,18.1227624,18.13452981503416,0.20106413963408157
344.4,6.1375,18.8271456,18.832570343947744,0.2010009107771083
344.4,6.425000000000002,19.5696504,19.520236278203782,0.20087604167434603
344.4,6.7125,20.1930024,20.199191919969245,0.2009854851804567
344.4,7.0,20.9124792,20.871405633425837,0.20084227173885955
345.65,0.1,0.4126398720000001,0.41786075206087503,0.20108325163149726
345.65,0.3875000000000001,1.5682296000000002,1.5664598284060265,0.20097944755126168
345.65,0.675,2.67314496,2.6717527802463703,0.20101779646332013
345.65,0.9625,3.74390136,3.7377579706552115,0.20078596218422845
345.65,1.2500000000000002,4.7691216,4.768132555416182,0.20100891800636833
345.65,1.5375000000000003,5.7688104,5.766163402875041,0.20108505546014688
345.65,1.825,6.7383120000000005,6.734766053753434,0.20101882289865214
345.65,2.1125000000000003,7.6928111999999995,7.6764914666413695,0.20103618840967447
345.65,2.4000000000000004,8.607,8.593540225725642,0.20071772638592583
345.65,2.6875000000000004,9.502036799999999,9.487783779730133,0.2008710365338471
345.65,2.9750000000000005,10.3698504,10.3607921182746,0.20107467075710841
345.65,3.2625000000000006,11.1983568,11.213867293954369,0.20120309341776413
345.65,3.5500000000000003,12.0412272,12.048082025195365,0.20073245127618225
345.65,3.8375,12.8729712,12.864322572325527,0.20092040865436975
345.65,4.125,13.679407200000002,13.663335028307287,0.20081069951458452
345.65,4.4125000000000005,14.427201600000004,14.44577409571773,0.20080604534130742
345.65,4.7,15.186988800000002,15.212253444616232,0.20097212073490747
345.65,4.9875,15.991008,15.963396593648833,0.2009134419769346
345.65,5.275,16.7348352,16.69988744465671,0.20101557422438754
345.65,5.5625,17.4236232,17.422519431301133,0.2008443854605449
345.65,5.8500000000000005,18.082224000000004,18.132242407082177,0.20101778124439856
345.65,6.1375,18.8317968,18.830206338749235,0.20085273643716428
345.65,6.425000000000002,19.4877984,19.51780095632809,0.20089912406485927
345.65,6.7125,20.1753552,20.196690653499743,0.20084502922777073
345.65,7.0,20.836236,20.868843867098267,0.20111482629572117
346.9,0.1,0.41225956799999997,0.41791924908890365,0.20104955096129754
346.9,0.3875000000000001,1.5674498399999997,1.5663813813185694,0.20104831789515154
346.9,0.675,2.6692507200000004,2.6715375161850634,0.2008689502913032
346.9,0.9625,3.7412520000000002,3.7374063751334425,0.20090333461440174
346.9,1.2500000000000002,4.768848,4.767645453457417,0.20108835880653209
346.9,1.5375000000000003,5.7518016,5.765541970190116,0.20090042578438339
346.9,1.825,6.741230399999999,6.734011801371782,0.20101535196913972
346.9,2.1125000000000003,7.6849680000000005,7.675606244403922,0.2008878646468277
346.9,2.4000000000000004,8.5899,8.592526204820324,0.20095481297252735
346.9,2.6875000000000004,9.4823832,9.486643452691856,0.20098939853763254
346.9,2.9750000000000005,10.3581312,10.359528280123596,0.2010595248293218
346.9,3.2625000000000006,11.218283999999999,11.21248304219619,0.20086503093726754
346.9,3.5500000000000003,12.0592848,12.046580731179082,0.20098133113263264
346.9,3.8375,12.8472528,12.862707870765028,0.20101576115819966
346.9,4.125,13.6572912,13.661610820774177,0.20087827561075242
346.9,4.4125000000000005,14.401984800000001,14.443944517109472,0.20100402995832017
346.9,4.7,15.183568800000003,15.210322836610093,0.201122375529836
346.9,4.9875,16.0080168,15.961369517974907,0.20095033845122082
346.9,5.275,16.694616,16.697768630005815,0.20083638953508892
346.9,5.5625,17.4227112,17.420313787296404,0.20101092559347422
346.9,5.8500000000000005,18.1042032,18.129954987952907,0.2008347579466075
346.9,6.1375,18.8384088,18.827842311894738,0.20096296634185298
346.9,6.425000000000002,19.522089599999997,19.51536561698789,0.20106375251351755
346.9,6.7125,20.153786399999998,20.194189375852957,0.2007976910199022
346.9,7.0,20.875269600000003,20.866282079114704,0.20098000168485755
348.15,0.1,0.412016064,0.4179777726629865,0.2008945336611809
348.15,0.3875000000000001,1.56567144,1.5663029593800069,0.20084447903367542
348.15,0.675,2.67215544,2.6713222786698125,0.20092112532277576
348.15,0.9625,3.7471344,3.7370548033634075,0.2009846889614418
348.15,1.2500000000000002,4.770672,4.767158373853227,0.20112487530728035
348.15,1.5375000000000003,5.7721848,5.764920550778219,0.20075452311070854
348.15,1.825,6.745060800000001,6.733257562263157,0.20093180013088133
348.15,2.1125000000000003,7.678310400000001,7.674721032645182,0.2008150293572417
348.15,2.4000000000000004,8.6011176,8.591512196489454,0.20080724834524818
348.15,2.6875000000000004,9.517859999999999,9.485503136132285,0.20103948836508595
348.15,2.9750000000000005,10.358724,10.35826445035556,0.2008309153750692
348.15,3.2625000000000006,11.2009104,11.211098793232331,0.2007878385332573
348.15,3.5500000000000003,12.0440088,12.045079435067057,0.20093388651789157
348.15,3.8375,12.871284,12.861093178984653,0.2009228472166759
348.15,4.125,13.6779024,13.659886611145325,0.20096987169971336
348.15,4.4125000000000005,14.440060799999998,14.442114927323928,0.20095601761629123
348.15,4.7,15.1921872,15.208392222316728,0.20089916210152417
348.15,4.9875,15.978376800000001,15.959342433918017,0.20088800448737562
348.15,5.275,16.706380799999998,16.695649811163435,0.20097638455900266
348.15,5.5625,17.4234408,17.418108137004452,0.20074372608186017
348.15,5.8500000000000005,18.078621599999998,18.127667554153447,0.20092657097679903
348.15,6.1375,18.839047200000003,18.825478280150172,0.20105094622297143
348.15,6.425000000000002,19.479408,19.51293026507324,0.20095488030960632
348.15,6.7125,20.1801888,20.191688073057275,0.20097985304255395
348.15,7.0,20.8096056,20.863720275063788,0.20088764828767558
349.4,0.1,0.41247252,0.4180363283717696,0.20106802233528834
349.4,0.3875000000000001,1.5661867200000001,1.5662245625903406,0.20076706969055347
349.4,0.675,2.6709698399999997,2.67110706979636,0.20083937361415727
349.4,0.9625,3.7417308000000005,3.7367032518522034,0.20091440882678946
349.4,1.2500000000000002,4.765428,4.766671310316385,0.20104443393739385
349.4,1.5375000000000003,5.7509352,5.764299150926573,0.20079810494045214
349.4,1.825,6.727368,6.732503337126141,0.20072588397239538
349.4,2.1125000000000003,7.685378400000001,7.673835831365148,0.20088953263118706
349.4,2.4000000000000004,8.5993392,8.590498199335869,0.2006688703812734
349.4,2.6875000000000004,9.4915488,9.484362823065617,0.2010313399801861
349.4,2.9750000000000005,10.343949599999998,10.357000631066226,0.20071396492892396
349.4,3.2625000000000006,11.2240752,11.209714551254278,0.20096978772425889
349.4,3.5500000000000003,12.0510768,12.043578143146513,0.2008119578661705
349.4,3.8375,12.8610696,12.859478479519895,0.20090526465898578
349.4,4.125,13.6842408,13.658162404310794,0.2010023458734602
349.4,4.4125000000000005,14.398428,14.440285341031284,0.20093235206719048
349.4,4.7,15.214348800000002,15.206461610817687,0.2008128094695165
349.4,4.9875,15.983438399999999,15.95731534147816,0.20097374993634012
349.4,5.275,16.7057424,16.69353098463667,0.20096013795004108
349.4,5.5625,17.3864136,17.415902469946573,0.20088973657555012
349.4,5.8500000000000005,18.0886536,18.1253801091767,0.20090778085497052
349.4,6.1375,18.8427864,18.82311422884536,0.20109506534134408
349.4,6.425000000000002,19.491400799999997,19.51049489359834,0.20094387966158275
349.4,6.7125,20.158392000000003,20.189186756988565,0.2009266749737586
349.4,7.0,20.844124800000003,20.861158452849786,0.20093682261237725
350.65,0.1,0.412623456,0.4180949120237685,0.20109364231985333
350.65,0.3875000000000001,1.56208272,1.5661461965382113,0.20101139991851924
350.65,0.675,2.6758946399999997,2.670891879085996,0.20100199636673288
350.65,0.9625,3.7492639199999998,3.7363517199012524,0.20104900006228188
350.65,1.2500000000000002,4.769805600000001,4.766184266339795,0.20097663672796962
350.65,1.5375000000000003,5.7612407999999995,5.763677768539438,0.20100883104339692
350.65,1.825,6.7265016,6.731749132946537,0.20093851451902814
350.65,2.1125000000000003,7.684557599999999,7.672950646152462,0.2011019398689556
350.65,2.4000000000000004,8.6137944,8.58948421056525,0.2010158944335581
350.65,2.6875000000000004,9.496382400000002,9.483222523271976,0.2007416153117038
350.65,2.9750000000000005,10.365108000000001,10.355736813174055,0.20129725055653858
350.65,3.2625000000000006,11.222388,11.208330307180482,0.20103947618330917
350.65,3.5500000000000003,12.058737599999999,12.042076856814615,0.2010080987525568
350.65,3.8375,12.8705544,12.857863782849458,0.20073694029662698
350.65,4.125,13.6684176,13.6564381925862,0.2009939720419256
350.65,4.4125000000000005,14.44836,14.438455747054258,0.20091869256169012
350.65,4.7,15.187399200000002,15.204530986045619,0.20088610464200674
350.65,4.9875,15.939069600000003,15.95528823786102,0.20104457285029376
350.65,5.275,16.685951999999997,16.691412142741136,0.20080715487845263
350.65,5.5625,17.4276816,17.413696801491533,0.20072634132095105
350.65,5.8500000000000005,18.1394064,18.123092653721248,0.20093164532985028
350.65,6.1375,18.8257776,18.820750166363254,0.2008644705718475
350.65,6.425000000000002,19.5106896,19.508059509548993,0.2011191675010722
350.65,6.7125,20.2207272,20.186685422058183,0.2009528429768452
350.65,7.0,20.8731264,20.85859661037695,0.20111329688261215
351.9,0.1,0.41087150400000005,0.41815351872892137,0.20088680952521676
351.9,0.3875000000000001,1.5712209599999998,1.5660678549363958,0.20087970055258034
351.9,0.675,2.67020832,2.670676712825948,0.20096354485960216
351.9,0.9625,3.744535200000001,3.7360002110034536,0.20095311648700462
351.9,1.2500000000000002,4.773225600000001,4.765697241224875,0.20086579565262622
351.9,1.5375000000000003,5.7702696,5.76305639872675,0.20097269116504354
351.9,1.825,6.7219872,6.730994935054157,0.2008467406012845
351.9,2.1125000000000003,7.670740800000001,7.672065472117064,0.20109255897497785
351.9,2.4000000000000004,8.5916328,8.588470226684693,0.20086382779424558
351.9,2.6875000000000004,9.4803768,9.482082229066979,0.20087958355310065
351.9,2.9750000000000005,10.347324,10.354473000870527,0.20104697919988732
351.9,3.2625000000000006,11.2022784,11.206946074982556,0.20103038153595382
351.9,3.5500000000000003,12.031012800000001,12.040575567688395,0.20077959537239537
351.9,3.8375,12.8894328,12.85624908478186,0.20101629192937126
351.9,4.125,13.639826399999999,13.654713981560189,0.20080537890913017
351.9,4.4125000000000005,14.447995200000003,14.436626153775812,0.2008802473608813
351.9,4.7,15.175908,15.202600357780646,0.20068455417501307
351.9,4.9875,15.9343272,15.953261130750976,0.2008408807299132
351.9,5.275,16.6723176,16.68929329525696,0.20083544333145656
351.9,5.5625,17.3671248,17.411491116969138,0.20073086520468697
351.9,5.8500000000000005,18.0745632,18.12080518499277,0.200908004499606
351.9,6.1375,18.795271200000002,18.818386086416645,0.20086911052046189
351.9,6.425000000000002,19.513927199999998,19.505624110829455,0.20103012388572372
351.9,6.7125,20.211470399999996,20.184184073854777,0.20097554691578778
351.9,7.0,20.8432584,20.856034750439598,0.2009936826000629
353.15,0.1,0.41199919199999996,0.4182121610616747,0.20083314674285777
353.15,0.3875000000000001,1.57206,1.5659895384834766,0.20102870595113004
353.15,0.675,2.67435792,2.6704615675233114,0.201048510269919
353.15,0.9625,3.7387622400000002,3.735648724460229,0.20095159006118385
353.15,1.2500000000000002,4.7779679999999995,4.765210231478726,0.20065581354317352
353.15,1.5375000000000003,5.7572735999999995,5.762435049871475,0.20098649606988445
353.15,1.825,6.7140528,6.730240754626287,0.2012392662879859
353.15,2.1125000000000003,7.6663176,7.671180310656113,0.2009374965580739
353.15,2.4000000000000004,8.589079199999999,8.587456261665809,0.20101680514416276
353.15,2.6875000000000004,9.4866696,9.480941944642108,0.2006799773296068
353.15,2.9750000000000005,10.3249344,10.353209194854223,0.20118410805269715
353.15,3.2625000000000006,11.223619199999998,11.205561840688885,0.20100291668714873
353.15,3.5500000000000003,12.043461599999999,12.039074285547978,0.20092635546380264
353.15,3.8375,12.8482104,12.854634388810004,0.2008872907587764
353.15,4.125,13.664131200000002,13.652989764246954,0.20102168479989532
353.15,4.4125000000000005,14.45064,14.43479655141582,0.20076442148850468
353.15,4.7,15.2149872,15.200669723228453,0.20090662263989395
353.15,4.9875,15.955348800000003,15.951234014559386,0.20103874728223778
353.15,5.275,16.690648799999998,16.68717444218414,0.20078377050421428
353.15,5.5625,17.40096,17.409285426159524,0.20080523229414507
353.15,5.8500000000000005,18.0687264,18.11851770438842,0.20089016811137483
353.15,6.1375,18.8317056,18.816021995292743,0.20085415556254016
353.15,6.425000000000002,19.4868864,19.50318869604257,0.20088148750188992
353.15,6.7125,20.2518264,20.181682702598216,0.20111114770679525
353.15,7.0,20.811566399999997,20.853472871640584,0.20103905473325095
354.4,0.1,0.41192304,0.41827082854332254,0.20104040740285606
354.4,0.3875000000000001,1.5698666399999999,1.565911249973773,0.20100222390406985
354.4,0.675,2.67180888,2.6702464536567927,0.20098885852289133
354.4,0.9625,3.7442068799999997,3.7352972539843536,0.20092709782051626
354.4,1.2500000000000002,4.7652,4.76472324618289,0.20079222453535617
354.4,1.5375000000000003,5.7724584000000005,5.761813717782129,0.20084528136688093
354.4,1.825,6.7358952,6.729486588170025,0.2009809480308468
354.4,2.1125000000000003,7.6779,7.6702951589752875,0.2009481024251414
354.4,2.4000000000000004,8.5803696,8.586442297345503,0.20111739680825427
354.4,2.6875000000000004,9.4806504,9.479801667203041,0.20078637871299757
354.4,2.9750000000000005,10.3522944,10.351945394426561,0.20075191511205664
354.4,3.2625000000000006,11.1914712,11.204177609888118,0.20086888218927382
354.4,3.5500000000000003,12.0384456,12.037572999216078,0.201043131011752
354.4,3.8375,12.84894,12.853019694933888,0.20084495655046633
354.4,4.125,13.661805600000001,13.65126555391952,0.20110112154747903
354.4,4.4125000000000005,14.4439824,14.432966951151569,0.20110806104812343
354.4,4.7,15.2262504,15.198739083786194,0.20096036220114125
354.4,4.9875,15.9354216,15.949206896970637,0.20105012485932702
354.4,5.275,16.676284799999998,16.68505557304397,0.20114555518705796
354.4,5.5625,17.4321504,17.40707971998114,0.20082685753571078
354.4,5.8500000000000005,18.132885599999998,18.116230204922402,0.20106990089054413
354.4,6.1375,18.8156544,18.81365789089582,0.2008176969227791
354.4,6.425000000000002,19.498788,19.500753260996852,0.20095297771648488
354.4,6.7125,20.1286152,20.179181320862945,0.20084468891418117
354.4,7.0,20.8439424,20.85091097258273,0.20092602508047466
355.65,0.1,0.411999648,0.4183295281596706,0.20106496685102884
355.65,0.3875000000000001,1.5676413599999999,1.565832989407287,0.20082993729550525
355.65,0.675,2.67684312,2.670031359350526,0.20093365915971817
355.65,0.9625,3.73445304,3.734945807260212,0.20097258044367663
355.65,1.2500000000000002,4.7743656,4.764236275557243,0.20092246862299992
355.65,1.5375000000000003,5.776060800000001,5.761192401760133,0.20081755405089252
355.65,1.825,6.735712799999999,6.728732438479693,0.2010248598822831
355.65,2.1125000000000003,7.6684608,7.669410020567491,0.20085389328869338
355.65,2.4000000000000004,8.5997496,8.585428346996807,0.20088228306614067
355.65,2.6875000000000004,9.4689768,9.478661393256877,0.20099191184472676
355.65,2.9750000000000005,10.3603656,10.350681605874767,0.20114618023218572
355.65,3.2625000000000006,11.2006368,11.202793388867477,0.20104150688765587
355.65,3.5500000000000003,12.0373056,12.03607171707566,0.20105059245699464
355.65,3.8375,12.8449728,12.85140499756487,0.20094802740069756
355.65,4.125,13.662991199999999,13.649541335209122,0.2007937462041218
355.65,4.4125000000000005,14.4246936,14.431137341805773,0.20086236466710689
355.65,4.7,15.221690399999998,15.196808440152454,0.20102730100828806
355.65,4.9875,15.9445872,15.94717976890318,0.20080505506383506
355.65,5.275,16.70214,16.68293670180806,0.2009971971975079
355.65,5.5625,17.4048816,17.404874009611277,0.20105876583162266
355.65,5.8500000000000005,18.064166399999998,18.11394270266206,0.2008999038889083
355.65,6.1375,18.818618400000002,18.811293775321605,0.20072889246777492
355.65,6.425000000000002,19.4795448,19.498317815472426,0.20075576984809052
355.65,6.7125,20.213704800000002,20.176679921663165,0.20101462375257928
355.65,7.0,20.843532,20.848349059553275,0.200886211052496
356.9,0.1,0.41194903200000005,0.4183882543220747,0.20087975025841592
356.9,0.3875000000000001,1.5687494399999997,1.5657547525925342,0.2008331808280647
356.9,0.675,2.67704376,2.669816289494575,0.20104670839313196
356.9,0.9625,3.74298936,3.7345943842878047,0.2010093655030618
356.9,1.2500000000000002,4.7641968,4.763749326587589,0.20101945348529104
356.9,1.5375000000000003,5.7474240000000005,5.760571098312584,0.2006793245060266
356.9,1.825,6.734709600000001,6.72797830136381,0.20094094467695545
356.9,2.1125000000000003,7.6627608,7.668524894734141,0.20080640252362728
356.9,2.4000000000000004,8.565640799999999,8.584414409222559,0.20074373614526506
356.9,2.6875000000000004,9.4689768,9.477521129789418,0.20105700149464242
356.9,2.9750000000000005,10.375596,10.349417815227232,0.20071420622481126
356.9,3.2625000000000006,11.182716,11.201409167148254,0.20092953857285473
356.9,3.5500000000000003,12.052308,12.034570438428148,0.20063953638412518
356.9,3.8375,12.877896,12.849790299497272,0.20107951948914085
356.9,4.125,13.674436799999997,13.647817116498725,0.20088418730793386
356.9,4.4125000000000005,14.387073599999997,14.429307734555717,0.20087037983572764
356.9,4.7,15.222784799999998,15.19487779162865,0.2009298283096657
356.9,4.9875,15.9408936,15.945152631754178,0.20110889329360152
356.9,5.275,16.6552176,16.680817821490606,0.2010469141035255
356.9,5.5625,17.375150400000003,17.402668280379736,0.20106852647528467
356.9,5.8500000000000005,18.1134144,18.11165518503295,0.2010687513950925
356.9,6.1375,18.804026399999998,18.808929640885722,0.20094739560665478
356.9,6.425000000000002,19.4551032,19.495882353182072,0.20095509545846982
356.9,6.7125,20.2307592,20.174178501505978,0.2011331800381181
356.9,7.0,20.852925600000003,20.845787123470664,0.2008189191231988
358.15,0.1,0.411981864,0.4184470098248543,0.20100629805394343
358.15,0.3875000000000001,1.56693912,1.5656765423238372,0.2010364745513966
358.15,0.675,2.67568032,2.6696012405960357,0.2008021720313578
358.15,0.9625,3.74163504,3.734242980875649,0.20085621542309523
358.15,1.2500000000000002,4.7626008,4.763262397876767,0.20085878354884712
358.15,1.5375000000000003,5.7626088,5.759949814425288,0.20078552636303024
358.15,1.825,6.7213488,6.727224176822372,0.20107993375915503
358.15,2.1125000000000003,7.667366400000001,7.667639782872399,0.20075892269306578
358.15,2.4000000000000004,8.587164,8.583400480529855,0.20115937066775644
358.15,2.6875000000000004,9.464507999999999,9.476380880293567,0.20081896516095665
358.15,2.9750000000000005,10.3409856,10.348154034359823,0.2008964684115982
358.15,3.2625000000000006,11.1840384,11.200024950319095,0.2010994235147825
358.15,3.5500000000000003,12.0054312,12.033069162574954,0.20086435865134838
358.15,3.8375,12.835670399999998,12.848175602826835,0.2010047350442106
358.15,4.125,13.6243224,13.646092897788328,0.2008299477654077
358.15,4.4125000000000005,14.4231888,14.427478119621279,0.20077623861612828
358.15,4.7,15.190500000000002,15.192947135420463,0.20100278404242783
358.15,4.9875,15.9359232,15.943125492509434,0.2009275743472033
358.15,5.275,16.6754184,16.678698929297283,0.20086285135078016
358.15,5.5625,17.377384799999998,17.400462542765233,0.20109912652311412
358.15,5.8500000000000005,18.124905599999998,18.10936765622656,0.20080889013808145
358.15,6.1375,18.833028,18.80656549387539,0.20103892274450236
358.15,6.425000000000002,19.4909904,19.49344687901585,0.20080540955455636
358.15,6.7125,20.1624048,20.171677063185694,0.20086698284463977
358.15,7.0,20.784662400000002,20.84322517062212,0.2008496528482877
359.4,0.1,0.41156599200000005,0.41850579187369163,0.2011932415902261
359.4,0.3875000000000001,1.5650877600000002,1.5655983558068733,0.20090477635294776
359.4,0.675,2.6764190400000003,2.669386220339293,0.20104126256440583
359.4,0.9625,3.73522824,3.7338915984209056,0.2009497521312798
359.4,1.2500000000000002,4.7534808,4.762775482438973,0.2009835136174661
359.4,1.5375000000000003,5.7461472,5.759328545208179,0.20093369982302514
359.4,1.825,6.730332,6.726470068348285,0.20082425535245
359.4,2.1125000000000003,7.649217599999999,7.666754680790784,0.20103554773425897
359.4,2.4000000000000004,8.592636,8.582386558822956,0.20108230029935747
359.4,2.6875000000000004,9.4706184,9.475240632194875,0.20091600285760897
359.4,2.9750000000000005,10.333370400000002,10.346890261875378,0.20091553393410647
359.4,3.2625000000000006,11.187732,11.19864073838,0.20081245089149957
359.4,3.5500000000000003,12.040452,12.03156788742034,0.20088392222954754
359.4,3.8375,12.8225376,12.846560905457817,0.20094521971325127
359.4,4.125,13.664632800000001,13.644368672092128,0.20105869553028125
359.4,4.4125000000000005,14.4360024,14.42564850468684,0.20106685297860624
359.4,4.7,15.1991184,15.19101647292505,0.20088675318612553
359.4,4.9875,15.911071199999999,15.941098341388827,0.20064780616282
359.4,5.275,16.666663200000002,16.676580029419576,0.20086097310539514
359.4,5.5625,17.3915664,17.39825679816493,0.20098220933607247
359.4,5.8500000000000005,18.132247200000002,18.107080112051392,0.20086387126021285
359.4,6.1375,18.8286048,18.804201337084933,0.20067271551348567
359.4,6.425000000000002,19.4865672,19.49101138878228,0.20106581104048626
359.4,6.7125,20.157252,20.169175612290964,0.20092058415981606
359.4,7.0,20.8513296,20.840663194720427,0.20108509046997747
360.65,0.1,0.41047387199999996,0.41856460955012764,0.20103498190746338
360.65,0.3875000000000001,1.5675866400000003,1.5655201986302885,0.2008735399244267
360.65,0.675,2.6730309599999997,2.6691712161499,0.201006365270047
360.65,0.9625,3.7448315999999995,3.733540239019316,0.20109582949033636
360.65,1.2500000000000002,4.756992,4.762288589355752,0.20093485905017497
360.65,1.5375000000000003,5.7694488,5.758707296948483,0.20096144776910166
360.65,1.825,6.7119552,6.725715971051485,0.20106565908615565
360.65,2.1125000000000003,7.662669599999999,7.665869594077937,0.20100569846962485
360.65,2.4000000000000004,8.58534,8.581372649690504,0.20100682033489048
360.65,2.6875000000000004,9.478416000000001,9.474100396670634,0.20093049218052697
360.65,2.9750000000000005,10.3173648,10.345626489390934,0.2010306929895141
360.65,3.2625000000000006,11.2001808,11.197256529235226,0.20102896189111744
360.65,3.5500000000000003,12.021528,12.030066612964308,0.20063481858082582
360.65,3.8375,12.8533176,12.844946212978863,0.2009253235166871
360.65,4.125,13.637455200000002,13.642644449190247,0.2009303793759491
360.65,4.4125000000000005,14.474580000000001,14.423818883465177,0.20099088351131741
360.65,4.7,15.184617599999997,15.1890858118268,0.20096116201045242
360.65,4.9875,15.9213312,15.939071183980992,0.20092348661372395
360.65,5.275,16.639212,16.674461117666002,0.2010429523180331
360.65,5.5625,17.405474400000003,17.396051040291596,0.2009430974567262
360.65,5.8500000000000005,18.054180000000002,18.104792558794685,0.20092152113786804
360.65,6.1375,18.7615728,18.801837163528543,0.20095178134479794
360.65,6.425000000000002,19.4753952,19.48857587828988,0.201002501743888
360.65,6.7125,20.135592000000003,20.166674143931726,0.2008502034160593
360.65,7.0,20.8434864,20.838101209737182,0.2008878973251004
361.9,0.1,0.411415512,0.4186234509783002,0.20074287807312413
361.9,0.3875000000000001,1.565904,1.5654420659040174,0.20082346570241838
361.9,0.675,2.67296256,2.668956239903723,0.2011863374466309
361.9,0.9625,3.7372528800000007,3.7331888963836564,0.20091740211906428
361.9,1.2500000000000002,4.763330399999999,4.761801718627104,0.20092266862808542
361.9,1.5375000000000003,5.765937600000001,5.758086059866074,0.2009466671690753
361.9,1.825,6.7315176,6.7249618961092565,0.2010320421789041
361.9,2.1125000000000003,7.6851959999999995,7.664984511556573,0.20064798305602335
361.9,2.4000000000000004,8.595828,8.580358749639597,0.20092790835329902
361.9,2.6875000000000004,9.480787199999998,9.472960163242133,0.2007366116166592
361.9,2.9750000000000005,10.3638312,10.344362725988034,0.2009908560756168
361.9,3.2625000000000006,11.2066104,11.195872324980513,0.20092793491450264
361.9,3.5500000000000003,12.035208,12.028565342001178,0.20107619010246078
361.9,3.8375,12.8447904,12.843331513514105,0.20079537534773514
361.9,4.125,13.6403736,13.640920224192627,0.20107344549477246
361.9,4.4125000000000005,14.379686399999997,14.421989260147772,0.20076068915001102
361.9,4.7,15.186760799999998,15.187155138154102,0.20089620726416074
361.9,4.9875,15.948235199999997,15.937044025175997,0.20108594641263922
361.9,5.275,16.645641599999998,16.672342202419525,0.2008291086626018
361.9,5.5625,17.383723200000002,17.393845274733874,0.20093959549974733
361.9,5.8500000000000005,18.108535200000002,18.102504993662105,0.20095288866607747
361.9,6.1375,18.781773599999998,18.799472976000548,0.20078787149049024
361.9,6.425000000000002,19.4679624,19.486140351730125,0.20086301142464336
361.9,6.7125,20.180599200000003,20.164172659505137,0.20095192665436223
361.9,7.0,20.8127064,20.83553920030363,0.20081215224507995
363.15,0.1,0.410990064,0.4186823210482675,0.20104552281679416
363.15,0.3875000000000001,1.5653112,1.565363961120962,0.20086413475932371
363.15,0.675,2.67639168,2.6687412895050215,0.20095165764610834
363.15,0.9625,3.7416122400000003,3.7328375781983105,0.20090669821864568
363.15,1.2500000000000002,4.7691216,4.761314861171484,0.20109509671546938
363.15,1.5375000000000003,5.7774288,5.757464843042497,0.20081875174762195
363.15,1.825,6.721895999999999,6.724207826755673,0.20117766734930073
363.15,2.1125000000000003,7.6602528,7.664099449992621,0.20100553699960486
363.15,2.4000000000000004,8.564044800000001,8.579344861464556,0.20081248794239695
363.15,2.6875000000000004,9.447043200000001,9.471819938895177,0.20089037449792585
363.15,2.9750000000000005,10.3677528,10.343098972365262,0.20101346999982334
363.15,3.2625000000000006,11.1955752,11.194488127711606,0.20100574992634923
363.15,3.5500000000000003,11.99736,12.02706407313379,0.20097307582219656
363.15,3.8375,12.8276904,12.841716820336568,0.20093643564778968
363.15,4.125,13.635813599999999,13.639195998496426,0.200756167029578
363.15,4.4125000000000005,14.431077599999998,14.420159634036047,0.200930092865312
363.15,4.7,15.201398400000002,15.185224464481404,0.201087655482105
363.15,4.9875,15.966703200000001,15.935016856590877,0.2009323221902994
363.15,5.275,16.659412800000002,16.670223275297182,0.20089930230551425
363.15,5.5625,17.382856800000003,17.391639495903128,0.2009817216711894
363.15,5.8500000000000005,18.116104800000002,18.10021741735224,0.2008830658951593
363.15,6.1375,18.764673600000002,18.797108774500945,0.20096362281359142
363.15,6.425000000000002,19.486977599999996,19.483704813993086,0.20074803713635558
363.15,6.7125,20.1339048,20.161671154121137,0.20095272445141693
363.15,7.0,20.7896784,20.832977174104144,0.20109131921543583


==> Sections/Images/1dSobolXe135GPR.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.0081159336,0.008119928651936297,0.23234713169426036
333.15,0.3875000000000001,0.0083282928,0.008308384786408917,0.24660996382458653
333.15,0.675,0.008490081600000001,0.008470906796394123,0.2493361281791896
333.15,0.9625,0.008617032,0.008607590291555762,0.2496094482029821
333.15,1.2500000000000002,0.0087553368,0.008719448329533514,0.25000006115231305
333.15,1.5375000000000003,0.008819997599999999,0.008808240885528658,0.25063771686972325
333.15,1.825,0.008867467200000001,0.00887627553981721,0.2511308849028745
333.15,2.1125000000000003,0.0089091912,0.008926195624579851,0.25128966026528565
333.15,2.4000000000000004,0.0089326296,0.008960772281981087,0.2511892103318367
333.15,2.6875000000000004,0.008976177600000001,0.008982715713821908,0.250999611019079
333.15,2.9750000000000005,0.009004859999999998,0.00899451847936755,0.2508356650323381
333.15,3.2625000000000006,0.0089990232,0.008998340267639343,0.2507177004746978
333.15,3.5500000000000003,0.008989812,0.008995939469563126,0.25062164038745605
333.15,3.8375,0.0089971992,0.008988652496335918,0.2505444111105338
333.15,4.125,0.0089924112,0.008977417542489815,0.2505205210604074
333.15,4.4125000000000005,0.008936140799999999,0.008962835760654923,0.2505743050481412
333.15,4.7,0.008971024800000001,0.008945259923691934,0.2506503665991281
333.15,4.9875,0.008940564,0.008924898830397867,0.25059750256210334
333.15,5.275,0.0089026248,0.008901925083070613,0.25026434440285006
333.15,5.5625,0.0088521,0.008876574428601599,0.24968740226914307
333.15,5.8500000000000005,0.008819769600000001,0.008849226494087066,0.24922313334944193
333.15,6.1375,0.008800116000000002,0.008820459249283156,0.2493116748434447
333.15,6.425000000000002,0.008799751199999999,0.008791072605109258,0.24942016434817812
333.15,6.7125,0.008774352,0.008762079883203249,0.24564913132026187
333.15,7.0,0.0087251496,0.00873466913420549,0.225646588418226
334.4,0.1,0.0081324408,0.00812037873435031,0.23302690685339994
334.4,0.3875000000000001,0.0083234592,0.008308902498795054,0.24722132084473056
334.4,0.675,0.0085014816,0.00847149553756591,0.249905512911176
334.4,0.9625,0.0086312136,0.008608252827377042,0.2501420239530576
334.4,1.2500000000000002,0.0087565224,0.00872018669081115,0.25049901867790236
334.4,1.5375000000000003,0.008791041599999999,0.00880905627582398,0.25110867167782047
334.4,1.825,0.0088790952,0.008877168256559573,0.251581223359469
334.4,2.1125000000000003,0.0089265648,0.008927164996642522,0.2517267483103023
334.4,2.4000000000000004,0.008951644799999998,0.008961816626517837,0.25161898101554814
334.4,2.6875000000000004,0.008987851199999999,0.008983832314665964,0.25142617446289744
334.4,2.9750000000000005,0.008987395200000001,0.008995703588686501,0.2512614883723905
334.4,3.2625000000000006,0.009002808000000001,0.008999589131818501,0.25114440517045666
334.4,3.5500000000000003,0.008986528799999999,0.008997246379513118,0.25105071625493247
334.4,3.8375,0.0089723016,0.00899001086159107,0.25097790952850485
334.4,4.125,0.008974672800000002,0.008978819987641318,0.2509614058973374
334.4,4.4125000000000005,0.0089846136,0.00896427424186101,0.2510265874507706
334.4,4.7,0.0089582112,0.008946725862289647,0.25111887035498387
334.4,4.9875,0.0089179464,0.008926383260013422,0.25108745432502794
334.4,5.275,0.008873440799999998,0.008903418806138649,0.25078053561012226
334.4,5.5625,0.0088771344,0.00887806817787301,0.2502330207491018
334.4,5.8500000000000005,0.008861904,0.008850711094542626,0.24979833385632194
334.4,6.1375,0.0088281144,0.008821925775890626,0.24991284167847133
334.4,6.425000000000002,0.0087761304,0.00879251253205929,0.2500423175682528
334.4,6.7125,0.0087570696,0.00876348522062174,0.24629540691611992
334.4,7.0,0.00872328,0.00873603254885128,0.2263571440732261
335.65,0.1,0.0081167088,0.008120828995513656,0.23363678114696437
335.65,0.3875000000000001,0.008323823999999999,0.0083094203442172,0.24777297426638312
335.65,0.675,0.0084985632,0.008472084372422415,0.25042108254819806
335.65,0.9625,0.008652280799999999,0.008608915423866782,0.2506253057564466
335.65,1.2500000000000002,0.008718264,0.008720925085823311,0.25095242675596424
335.65,1.5375000000000003,0.0088286616,0.008809871678566282,0.2515370916500628
335.65,1.825,0.008872848,0.00887806096953795,0.25199133006801544
335.65,2.1125000000000003,0.0089157576,0.00892813435315366,0.2521251847389808
335.65,2.4000000000000004,0.008966464799999999,0.00896286094745446,0.2520111268667217
335.65,2.6875000000000004,0.0089718912,0.008984948886932135,0.2518156253351971
335.65,2.9750000000000005,0.0089682432,0.00899688866690368,0.25165037111207217
335.65,3.2625000000000006,0.009000072,0.009000837964292567,0.2515340082207624
335.65,3.5500000000000003,0.008982333600000001,0.008998553258638901,0.2514422743369224
335.65,3.8375,0.0089859816,0.008991369198056686,0.2513732297285544
335.65,4.125,0.008968471200000001,0.00898022240695684,0.25136323035261876
335.65,4.4125000000000005,0.008961129600000001,0.008965712700953903,0.251438645781876
335.65,4.7,0.0089463096,0.008948191783177507,0.25154571005535126
335.65,4.9875,0.0089270664,0.008927867676949686,0.2515338933235722
335.65,5.275,0.008915620800000001,0.008904912522142885,0.25125089117008875
335.65,5.5625,0.0088776816,0.008879561926223547,0.250729918672256
335.65,5.8500000000000005,0.008840426399999999,0.008852195700655506,0.2503213708892811
335.65,6.1375,0.0088330848,0.008823392315029445,0.2504579410156822
335.65,6.425000000000002,0.008783882400000002,0.008793952478517853,0.25060388712847786
335.65,6.7125,0.0087425232,0.008764890584384113,0.2468749093109349
335.65,7.0,0.008727156,0.008737395996247727,0.2269884166904266
336.9,0.1,0.0081287928,0.008121279435095725,0.23417730833513928
336.9,0.3875000000000001,0.0083330352,0.008309938322294874,0.24826530563044533
336.9,0.675,0.008485156800000001,0.008472673300531001,0.2508831547252907
336.9,0.9625,0.0086479944,0.008609578080538468,0.2510595625486567
336.9,1.2500000000000002,0.008691588,0.008721663514027797,0.25136052030907785
336.9,1.5375000000000003,0.008828844,0.0088106870931569,0.25192321352706204
336.9,1.825,0.0088679232,0.008878953678096378,0.25236139577740374
336.9,2.1125000000000003,0.0089065464,0.008929103693401141,0.25248516396611476
336.9,2.4000000000000004,0.008966008800000001,0.008963905244024342,0.25236579886119603
336.9,2.6875000000000004,0.0090054528,0.00898606542980019,0.2521681409662873
336.9,2.9750000000000005,0.0089902224,0.008998073713148766,0.2520024779658407
336.9,3.2625000000000006,0.0089925024,0.009002086764143978,0.25188668283048266
336.9,3.5500000000000003,0.009006091199999998,0.00899986010598076,0.25179648622762296
336.9,3.8375,0.0089954664,0.008992727504734604,0.2517305509812659
336.9,4.125,0.008984112,0.008981624799406143,0.25172616582523366
336.9,4.4125000000000005,0.008940792,0.008967151136877152,0.25181069582578314
336.9,4.7,0.0089729856,0.008949657685278292,0.2519310968960881
336.9,4.9875,0.008919542400000001,0.008929352080116445,0.2519370576452067
336.9,5.275,0.008916578399999998,0.008906406229986395,0.25167566332194047
336.9,5.5625,0.0088659168,0.008881055672555949,0.25117837833165585
336.9,5.8500000000000005,0.0088700664,0.008853680311335231,0.2507925787947343
336.9,6.1375,0.008834635200000001,0.008824858865622596,0.25094733521122464
336.9,6.425000000000002,0.008811151199999999,0.008795392443427336,0.2511052881611968
336.9,6.7125,0.0087455784,0.00876629597345796,0.2473881070969047
336.9,7.0,0.0087310776,0.0087387594753935,0.22754106466828522
338.15,0.1,0.008152595999999998,0.008121730052765817,0.23464895605655864
338.15,0.3875000000000001,0.008317896000000002,0.008310456432647655,0.24869867883629332
338.15,0.675,0.0084940944,0.008473262321459382,0.2512920407066502
338.15,0.9625,0.0086517336,0.008610240796905037,0.2514450463174119
338.15,1.2500000000000002,0.008724328799999998,0.008722401974882244,0.2517235287441299
338.15,1.5375000000000003,0.0088211832,0.008811502518996789,0.25226721467564606
338.15,1.825,0.008876951999999999,0.008879846381579501,0.25269159218719095
338.15,2.1125000000000003,0.008936140799999999,0.00893007301667308,0.25280684902064693
338.15,2.4000000000000004,0.0089510976,0.008964949515460218,0.25268317394588924
338.15,2.6875000000000004,0.0089870304,0.00898718194244995,0.25248388339579597
338.15,2.9750000000000005,0.0090006648,0.00899925872655121,0.25231795258615214
338.15,3.2625000000000006,0.0090158496,0.009003335530455679,0.25220257681364494
338.15,3.5500000000000003,0.0089917728,0.009001166920578797,0.25211351234784213
338.15,3.8375,0.0089788224,0.008994085780627591,0.2520500361900205
338.15,4.125,0.0089580744,0.008983027163959274,0.25205039942941443
338.15,4.4125000000000005,0.009002352,0.00896858954857391,0.2521429062357439
338.15,4.7,0.0089328576,0.008951123567515748,0.2522752165382479
338.15,4.9875,0.008938648799999999,0.008930836468423178,0.25229714975757644
338.15,5.275,0.0088977,0.008907899928571892,0.25205507828729273
338.15,5.5625,0.008891726400000001,0.008882549415773119,0.25157865811278796
338.15,5.8500000000000005,0.0088556568,0.008855164925491306,0.25121225179824475
338.15,6.1375,0.0088040376,0.008826325426592762,0.2513813526579914
338.15,6.425000000000002,0.008776084800000002,0.008796832425729692,0.25154687772812295
338.15,6.7125,0.0087816936,0.008767701386811079,0.24783542254592822
338.15,7.0,0.0087347712,0.008740122985287124,0.22801566089889855
339.4,0.1,0.00814986,0.00812218084819259,0.23505214338235225
339.4,0.3875000000000001,0.008307362399999999,0.00831097467489485,0.24907340163026204
339.4,0.675,0.008498016,0.00847385143477479,0.2516479979696872
339.4,0.9625,0.0086331288,0.008610903572479985,0.25178199969114623
339.4,1.2500000000000002,0.008735272800000003,0.008723140467843974,0.2520416505028543
339.4,1.5375000000000003,0.008794324800000001,0.008812317955487235,0.2525692741914465
339.4,1.825,0.008900846400000002,0.008880739079331589,0.25298208452256954
339.4,2.1125000000000003,0.0089313528,0.008931042322257306,0.253090383454074
339.4,2.4000000000000004,0.0089459448,0.008965993760995106,0.25296339163329806
339.4,2.6875000000000004,0.008988535199999998,0.008988298424061488,0.2527629831629898
339.4,2.9750000000000005,0.0090015312,0.009000443706240825,0.252596941962639
339.4,3.2625000000000006,0.0090096024,0.009004584262310331,0.25248183546630754
339.4,3.5500000000000003,0.009011380800000001,0.009002473701473291,0.25239349901198954
339.4,3.8375,0.0089867568,0.008995444024737672,0.25233184506533923
339.4,4.125,0.0089985672,0.008984429499586158,0.25233607118671764
339.4,4.4125000000000005,0.008980190400000001,0.00897002793498789,0.2524354330915051
339.4,4.7,0.008952283200000001,0.008952589428813022,0.2525782452563806
339.4,4.9875,0.0089235552,0.008932320840779762,0.2526143618090983
339.4,5.275,0.008887485600000002,0.008909393616802168,0.2523893470073146
339.4,5.5625,0.0088772256,0.008884043154777893,0.25193098221824106
339.4,5.8500000000000005,0.0088578,0.008856649542033353,0.2515806385293789
339.4,6.1375,0.008835455999999998,0.008827791996862995,0.25176029134514855
339.4,6.425000000000002,0.0087999792,0.008798272424367518,0.2519289730433346
339.4,6.7125,0.0087414744,0.0087691068234111,0.24821720204822462
339.4,7.0,0.008740608,0.008741486524926805,0.22841269238230227
340.65,0.1,0.0081223176,0.008122631821045176,0.23538723996551203
340.65,0.3875000000000001,0.008333172,0.008311493048656117,0.2493897356120471
340.65,0.675,0.0084855672,0.008474440640044534,0.25195124086912263
340.65,0.9625,0.008631624,0.008611566406776556,0.2520706000578886
340.65,1.2500000000000002,0.0087498648,0.008723878992370567,0.25231504805098726
340.65,1.5375000000000003,0.0088133856,0.008813133402028939,0.25282955413364283
340.65,1.825,0.008886801599999999,0.00888163177069687,0.25323300284247663
340.65,2.1125000000000003,0.008925288,0.008932011609442025,0.25333590848145454
340.65,2.4000000000000004,0.0089582568,0.008967037979861788,0.2532065676352427
340.65,2.6875000000000004,0.0089944176,0.00898941487381483,0.2530055726994625
340.65,2.9750000000000005,0.009011472000000001,0.009001628651346969,0.252839575144173
340.65,3.2625000000000006,0.0089728032,0.00900583295879086,0.2527245874315447
340.65,3.5500000000000003,0.008986164,0.009003780447704278,0.2526365665239226
340.65,3.8375,0.0090161232,0.008996802236067268,0.25257608696780426
340.65,4.125,0.008995147200000001,0.00898583180525677,0.25258331127387085
340.65,4.4125000000000005,0.008955064799999999,0.00897146629506236,0.2526884204896137
340.65,4.7,0.0089595792,0.008954055268093234,0.2528403290216154
340.65,4.9875,0.0089326296,0.008933805196095889,0.25288884436184933
340.65,5.275,0.008912018399999999,0.008910887293580127,0.2526786420408004
340.65,5.5625,0.008877544800000001,0.00888553688847304,0.252235576781088
340.65,5.8500000000000005,0.008863728,0.008858134159870901,0.2518979718992881
340.65,6.1375,0.0088524648,0.008829258575355678,0.25208438567567076
340.65,6.425000000000002,0.008787804,0.008799712438283206,0.2522518420574081
340.65,6.7125,0.0087666,0.008770512282225659,0.2485337548084431
340.65,7.0,0.0087471288,0.00874285009331128,0.22873255805506415
341.9,0.1,0.0081268776,0.008123082970992325,0.2356545027227682
341.9,0.3875000000000001,0.008315752800000001,0.008312011553550408,0.2496479074260504
341.9,0.675,0.008503898400000001,0.008475029936835791,0.25220197422610063
341.9,0.9625,0.0086246928,0.008612229299307826,0.2523110231611316
341.9,1.2500000000000002,0.008731123199999998,0.008724617547919922,0.2525438726148826
341.9,1.5375000000000003,0.0087920904,0.008813948858023377,0.25304816636473276
341.9,1.825,0.008869656,0.008882524455019707,0.2534444686560886
341.9,2.1125000000000003,0.008927932799999998,0.008932980877515161,0.253543526440522
341.9,2.4000000000000004,0.008946263999999999,0.008968082171293766,0.25341281817410927
341.9,2.6875000000000004,0.0089960136,0.008990531290889728,0.25321174485723563
341.9,2.9750000000000005,0.0089897208,0.009002813560999575,0.25304594612784964
341.9,3.2625000000000006,0.0089985216,0.009007081618979928,0.2529309282693235
341.9,3.5500000000000003,0.0090004824,0.009005087158311807,0.25284281532575187
341.9,3.8375,0.0089922744,0.008998160413618707,0.2527828806200421
341.9,4.125,0.009014253600000001,0.008987234079941175,0.25279222850631006
341.9,4.4125000000000005,0.0089479056,0.008972904627741292,0.2529019969801405
341.9,4.7,0.008957436000000001,0.008955521084279857,0.2530615949684751
341.9,4.9875,0.008929392,0.00893528953328143,0.2531207523841835
341.9,5.275,0.0089087808,0.008912380957808972,0.2529231326545818
341.9,5.5625,0.0088978368,0.00888703061576153,0.25249259155407
341.9,5.8500000000000005,0.008863500000000002,0.008859618777913292,0.2521644519407505
341.9,6.1375,0.0088210464,0.008830725160993839,0.2523538556217338
341.9,6.425000000000002,0.0088097832,0.00880115246641908,0.25251571323928645
341.9,6.7125,0.008759258399999999,0.008771917762222761,0.2487853238604916
341.9,7.0,0.0087160296,0.008744213689438987,0.22897559104323828
343.15,0.1,0.0081039408,0.008123534297702618,0.23585419371042185
343.15,0.3875000000000001,0.008316071999999999,0.008312530189197089,0.24984808863439575
343.15,0.675,0.008483195999999998,0.0084756193247158,0.2524003499672317
343.15,0.9625,0.0086365944,0.00861289224958655,0.2525034077730806
343.15,1.2500000000000002,0.0087335856,0.00872535613394927,0.25272824368660446
343.15,1.5375000000000003,0.008804721599999999,0.008814764322871153,0.2532252324865471
343.15,1.825,0.008887804800000001,0.008883417131644302,0.2536165875056846
343.15,2.1125000000000003,0.0089310336,0.008933950125765037,0.253713329687237
343.15,2.4000000000000004,0.008983473600000002,0.008969126334523545,0.25358222876542236
343.15,2.6875000000000004,0.008965187999999999,0.008991647674466252,0.2533816007317086
343.15,2.9750000000000005,0.0089813304,0.00900399843432809,0.2532161442751354
343.15,3.2625000000000006,0.009005544,0.009008330241960667,0.2531009545683481
343.15,3.5500000000000003,0.009011928,0.009006393832336094,0.253012342623237
343.15,3.8375,0.0089942808,0.008999518556394498,0.25295232039338256
343.15,4.125,0.008981512799999999,0.008988636322609347,0.2529629392959251
343.15,4.4125000000000005,0.008983884,0.008974342931967487,0.2530762522161522
343.15,4.7,0.008960080799999999,0.008956986876296452,0.25324215819633117
343.15,4.9875,0.008933268000000001,0.008936773851245916,0.2533101871989203
343.15,5.275,0.0089124288,0.008913874608391032,0.2531229489677048
343.15,5.5625,0.0088839744,0.00888852433554592,0.25270218202225037
343.15,5.8500000000000005,0.008865323999999999,0.008861103395070262,0.2523802251304036
343.15,6.1375,0.0088171704,0.008832191752700256,0.2525688736078872
343.15,6.425000000000002,0.008819496,0.008802592507717087,0.2527207764813104
343.15,6.7125,0.008788761600000002,0.008773323262369787,0.2489721087100688
343.15,7.0,0.008712290400000001,0.008745577312307944,0.22914203444112485
344.4,0.1,0.008139280799999999,0.008123985800844545,0.23598646640054474
344.4,0.3875000000000001,0.008308776,0.008313048955215077,0.24999043303561658
344.4,0.675,0.0084821472,0.00847620880325162,0.25254648500360766
344.4,0.9625,0.0086212728,0.008613555257126307,0.2526478613940118
344.4,1.2500000000000002,0.0087618576,0.008726094749916157,0.2528682660867461
344.4,1.5375000000000003,0.008795556000000001,0.008815579795973236,0.25336083628529965
344.4,1.825,0.0088843848,0.00888430979991495,0.25374943505430103
344.4,2.1125000000000003,0.0089379648,0.008934919353479225,0.2538453918994965
344.4,2.4000000000000004,0.0089552472,0.008970170468784558,0.25371487981597646
344.4,2.6875000000000004,0.0089899944,0.00899276402372436,0.25351521199444116
344.4,2.9750000000000005,0.009018768,0.009005183270462009,0.2533502531179098
344.4,3.2625000000000006,0.0090096936,0.00900957882681544,0.2532347398339525
344.4,3.5500000000000003,0.0090114264,0.009007700468817586,0.2531452278181444
344.4,3.8375,0.009011107199999998,0.00900087666339697,0.25308446420505515
344.4,4.125,0.0089865744,0.008990038532231003,0.2530955063074202
344.4,4.4125000000000005,0.008947996800000002,0.008975781206685145,0.2532112620807025
344.4,4.7,0.008927704799999998,0.00895845264306598,0.2533820921476496
344.4,4.9875,0.008935092,0.00893825814889883,0.2534572619879419
344.4,5.275,0.0089163504,0.008915368244229536,0.25327818798036256
344.4,5.5625,0.0088953288,0.00889001804672928,0.25286446771517024
344.4,5.8500000000000005,0.0088530576,0.008862588010251315,0.2525454360889053
344.4,6.1375,0.0088278864,0.008833658349397446,0.25272958933722883
344.4,6.425000000000002,0.008817854399999998,0.00880403256111962,0.25286717092125505
344.4,6.7125,0.008771661600000001,0.008774728781634277,0.24909426527287365
344.4,7.0,0.0087693816,0.008746940960917025,0.22923205666674618
345.65,0.1,0.0081390072,0.008124437480086524,0.23605144608776274
345.65,0.3875000000000001,0.0083196288,0.008313567851223348,0.25007502253265385
345.65,0.675,0.0084841992,0.008476798372010179,0.25264048663749544
345.65,0.9625,0.0086318976,0.008614218321439824,0.2527444672718198
345.65,1.2500000000000002,0.0087300288,0.00872683339527803,0.25296399370341316
345.65,1.5375000000000003,0.008821912800000001,0.008816395276731339,0.25345504882596503
345.65,1.825,0.008887576799999998,0.008885202459176294,0.2538430669660412
345.65,2.1125000000000003,0.0089466744,0.008935888559946443,0.2539397834142286
345.65,2.4000000000000004,0.0089832912,0.008971214573309702,0.2538108297967207
345.65,2.6875000000000004,0.009001987199999999,0.00899388033784401,0.2536126385358675
345.65,2.9750000000000005,0.009012840000000001,0.009006368068531542,0.25344832239999177
345.65,3.2625000000000006,0.008996424,0.0090108273726277,0.2533323328501605
345.65,3.5500000000000003,0.009006364800000001,0.009009007066796384,0.2532415258530246
345.65,3.8375,0.0090117456,0.009002234733628612,0.25317939166015213
345.65,4.125,0.0090051792,0.008991440707776582,0.2531899938254147
345.65,4.4125000000000005,0.008966100000000001,0.0089772194508377,0.2533070992384331
345.65,4.7,0.0089448048,0.00895991838351191,0.25348148741311916
345.65,4.9875,0.0089533776,0.008939742425150507,0.2535620398362286
345.65,5.275,0.0089267016,0.008916861864227247,0.2533889242809342
345.65,5.5625,0.0088895832,0.008891511748214419,0.2529795346860784
345.65,5.8500000000000005,0.008835912000000001,0.008864072622365797,0.2526601829784233
345.65,6.1375,0.0088263816,0.00883512495000837,0.2528360840332795
345.65,6.425000000000002,0.008788487999999999,0.008805472625568928,0.25295500029556317
345.65,6.7125,0.0087724824,0.008776134318983983,0.24915187381617468
345.65,7.0,0.0087347256,0.008748304634264438,0.22924574353316182
346.9,0.1,0.008133991200000001,0.008124889335096709,0.236049186135644
346.9,0.3875000000000001,0.0083138376,0.008314086876840895,0.2501019356672261
346.9,0.675,0.0084728904,0.008477388030558558,0.25268240507644285
346.9,0.9625,0.0086273376,0.008614881442040149,0.2527932772348302
346.9,1.2500000000000002,0.008730348,0.00872757206949254,0.2530155088874527
346.9,1.5375000000000003,0.0087981096,0.00881721076454569,0.2535079066707693
346.9,1.825,0.0088927752,0.008886095108772188,0.25389754461629366
346.9,2.1125000000000003,0.008943436800000001,0.008936857744454196,0.2539965398366756
346.9,2.4000000000000004,0.0089671944,0.008972258647331926,0.25387010614794636
346.9,2.6875000000000004,0.00898776,0.008994996616005347,0.25367391314021387
346.9,2.9750000000000005,0.0090046776,0.009007552827666068,0.25351039640784306
346.9,3.2625000000000006,0.009016944,0.009012075878479884,0.25339379404266577
346.9,3.5500000000000003,0.009023328,0.009010313625312653,0.2533012755125243
346.9,3.8375,0.008999205599999999,0.009003592766091657,0.25323714504668793
346.9,4.125,0.0089924112,0.008992842848215965,0.2532464359544781
346.9,4.4125000000000005,0.008958986399999999,0.00897865766336819,0.25336380782990137
346.9,4.7,0.0089481336,0.00896138409655762,0.25354036633681
346.9,4.9875,0.00896268,0.008941226678910407,0.253624577687534
346.9,5.275,0.008915529600000001,0.008918355467287094,0.2534552427843543
346.9,5.5625,0.0088876224,0.008893005438903872,0.2530474442579093
346.9,5.8500000000000005,0.0088537872,0.008865557230323324,0.25272452673870394
346.9,6.1375,0.008840928000000001,0.008836591553455736,0.25288844941137417
346.9,6.425000000000002,0.0088075488,0.008806912700007361,0.25298432199533555
346.9,6.7125,0.0087639096,0.008777539873386676,0.24914498275745592
346.9,7.0,0.0087555192,0.008749668331348291,0.22918310492868588
348.15,0.1,0.0081302064,0.008125341365543225,0.23597967220213237
348.15,0.3875000000000001,0.008305401600000002,0.008314606031686232,0.25007118112918486
348.15,0.675,0.0084817824,0.008477977778463546,0.2526722625963096
348.15,0.9625,0.008642568000000002,0.008615544618439872,0.25279432492452963
348.15,1.2500000000000002,0.008736276,0.008728310772016891,0.253022815978963
348.15,1.5375000000000003,0.0088285248,0.008818026258817785,0.25351944292641254
348.15,1.825,0.008900891999999999,0.008886987748047229,0.2539128804092567
348.15,2.1125000000000003,0.0089337696,0.008937826906290922,0.25401568670686253
348.15,2.4000000000000004,0.0089788224,0.008973302690084615,0.25389275963628627
348.15,2.6875000000000004,0.0090250152,0.008996112857388232,0.2536990807195273
348.15,2.9750000000000005,0.009004404,0.009008737546995403,0.253536500004898
348.15,3.2625000000000006,0.0090074136,0.009013324343455094,0.25341912757148355
348.15,3.5500000000000003,0.0090184944,0.00901162014340682,0.2533245019162831
348.15,3.8375,0.009015804,0.009004950759789057,0.2532577310593535
348.15,4.125,0.009014892,0.008994244952519076,0.25326487910623174
348.15,4.4125000000000005,0.008981512799999999,0.008980095843220605,0.25338141212588156
348.15,4.7,0.008952419999999999,0.00896284978112658,0.25355877151407397
348.15,4.9875,0.0089504592,0.008942710909088084,0.25364490160704284
348.15,5.275,0.0089235096,0.008919849052312006,0.2534771527958009
348.15,5.5625,0.0088897656,0.008894499117700985,0.2530682517449394
348.15,5.8500000000000005,0.0088422048,0.00886704183303336,0.25273850891829164
348.15,6.1375,0.0088412016,0.008838058158662248,0.2528867074254365
348.15,6.425000000000002,0.0087980184,0.00880835278337712,0.25295516388261347
348.15,6.7125,0.008776905599999999,0.008778945443809413,0.24907360195342615
348.15,7.0,0.008733448799999998,0.008751032051167186,0.2290440887695719
349.4,0.1,0.0081374112,0.00812579357109416,0.23584286656189632
349.4,0.3875000000000001,0.0083059032,0.008315125315378147,0.24998273634508159
349.4,0.675,0.0084782712,0.008478567615292032,0.2526100530964173
349.4,0.9625,0.0086308488,0.00861620785015242,0.2527476109519071
349.4,1.2500000000000002,0.0087316248,0.008729049502308638,0.2529859202515988
349.4,1.5375000000000003,0.0087986568,0.008818841758948393,0.2534896624059789
349.4,1.825,0.0088822416,0.008887880376345733,0.2538890777772897
349.4,2.1125000000000003,0.008946081600000001,0.008938796044744846,0.25399724356379166
349.4,2.4000000000000004,0.0089771352,0.008974346700800573,0.2538787805052068
349.4,2.6875000000000004,0.0090047688,0.008997229061173135,0.25368812060138574
349.4,2.9750000000000005,0.008997564,0.009009922225649577,0.25352665905279353
349.4,3.2625000000000006,0.009024012,0.009014572766636463,0.2534083671736708
349.4,3.5500000000000003,0.0090216408,0.009012926620119264,0.25331121641628185
349.4,3.8375,0.009012384,0.009006308713723023,0.25324117584834127
349.4,4.125,0.009021504000000001,0.008995647019656402,0.2532453111225056
349.4,4.4125000000000005,0.008959898400000001,0.00898153398933861,0.2533599262653423
349.4,4.7,0.0089732592,0.008964315436142121,0.25353670970553105
349.4,4.9875,0.0089583936,0.008944195114593663,0.25362302803247216
349.4,5.275,0.008932355999999999,0.008921342618204884,0.2534546720644353
349.4,5.5625,0.008878730400000001,0.008895992783508267,0.2530419513102925
349.4,5.8500000000000005,0.0088519632,0.00886852642940559,0.2527021380472573
349.4,6.1375,0.008847996,0.008839524764550659,0.25283086369781166
349.4,6.425000000000002,0.0088040376,0.008809792874620182,0.25286750208542663
349.4,6.7125,0.0087696552,0.008780351029220245,0.24893766162989983
349.4,7.0,0.008746308000000001,0.008752395792719418,0.22882855607939265
350.65,0.1,0.008137548,0.008126245951417166,0.23563863717865755
350.65,0.3875000000000001,0.008283148799999999,0.008315644727535404,0.2498365431914882
350.65,0.675,0.0084937752,0.00847915754061067,0.252495742609414
350.65,0.9625,0.008650548000000001,0.008616871136690364,0.25265310460901946
350.65,1.2500000000000002,0.0087381912,0.008729788259825027,0.25290481334128045
350.65,1.5375000000000003,0.0088130664,0.008819657264338678,0.2534185489410374
350.65,1.825,0.008880372000000001,0.008888772993011973,0.2538261391871585
350.65,2.1125000000000003,0.008947176000000001,0.008939765159103684,0.2539411753386863
350.65,2.4000000000000004,0.0089976552,0.008975390678713027,0.253828168259239
350.65,2.6875000000000004,0.009005908799999999,0.008998345226539665,0.2536410554608484
350.65,2.9750000000000005,0.009016716,0.009011106862758012,0.25348084075021443
350.65,3.2625000000000006,0.009031855200000001,0.009015821147106725,0.2533614851574917
350.65,3.5500000000000003,0.009029392800000001,0.009014233054490057,0.253261420128286
350.65,3.8375,0.0090190872,0.009007666626896046,0.25318746397215547
350.65,4.125,0.0090070944,0.00899704904859803,0.253187735587556
350.65,4.4125000000000005,0.0089880792,0.008982972100665773,0.2532993307139966
350.65,4.7,0.0089595792,0.008965781060527735,0.2534741644638554
350.65,4.9875,0.008937144,0.008945679294336862,0.25355894540503116
350.65,5.275,0.0089212296,0.00892283616386866,0.2533877992319963
350.65,5.5625,0.008904539999999999,0.008897486435228622,0.25296854369156846
350.65,5.8500000000000005,0.008873988,0.008870011018349222,0.2526153911831842
350.65,6.1375,0.0088412016,0.008840991370043648,0.25272087946670874
350.65,6.425000000000002,0.0088143888,0.008811232972678983,0.2527212737563045
350.65,6.7125,0.008800161599999998,0.008781756628586481,0.24873705303096047
350.65,7.0,0.0087687888,0.00875375955500303,0.22853628252396957
351.9,0.1,0.008100247199999999,0.008126698506180235,0.23536681782762175
351.9,0.3875000000000001,0.008332214400000001,0.008316164267776203,0.2496324974542752
351.9,0.675,0.0084753528,0.008479747553986318,0.25232925268837303
351.9,0.9625,0.00863892,0.00861753447756635,0.2525107507457108
351.9,1.2500000000000002,0.0087432984,0.008730527044023445,0.2527794437782969
351.9,1.5375000000000003,0.008831808000000002,0.008820472774389382,0.25330606811994905
351.9,1.825,0.008876268,0.008889665597390245,0.2537240197561486
351.9,2.1125000000000003,0.008937828,0.008940734248656058,0.25384748613262625
351.9,2.4000000000000004,0.008976132000000001,0.0089764346230555,0.2537408981818819
351.9,2.6875000000000004,0.0089945088,0.00899946135266852,0.25355785623971977
351.9,2.9750000000000005,0.009008234399999999,0.009012291457450548,0.2533990537934079
351.9,3.2625000000000006,0.009018540000000002,0.009017069483949076,0.2532784827232142
351.9,3.5500000000000003,0.009012612,0.009015539445559715,0.25317508200376615
351.9,3.8375,0.0090390144,0.009009024498310798,0.253096580564158
351.9,4.125,0.0089940072,0.008998451038313794,0.25309211575747
351.9,4.4125000000000005,0.0089953752,0.008984410176145834,0.25319960566697786
351.9,4.7,0.008953332,0.008967246653206777,0.2533711172522726
351.9,4.9875,0.0089356848,0.008947163447227301,0.25345261890850007
351.9,5.275,0.008914571999999999,0.008924329688206119,0.25327648678469644
351.9,5.5625,0.008878776,0.008898980071764819,0.25284796627424594
351.9,5.8500000000000005,0.0088503672,0.008871495598773899,0.25247821849043606
351.9,6.1375,0.008832264000000001,0.008842457974064018,0.2525566775842048
351.9,6.425000000000002,0.008823098400000002,0.008812673076495681,0.25251637794323467
351.9,6.7125,0.0087973344,0.00878316224087578,0.24847163115737098
351.9,7.0,0.008755154399999998,0.00875512333701662,0.2281669734734825
353.15,0.1,0.0081232752,0.008127151235050487,0.2350271638185513
353.15,0.3875000000000001,0.008335452000000002,0.008316683935719124,0.2493704596417538
353.15,0.675,0.0084898992,0.00848033765498525,0.2521104897872379
353.15,0.9625,0.00862752,0.008618197872293232,0.25232048269582097
353.15,1.2500000000000002,0.0087562032,0.008731265854361289,0.25260974719230483
353.15,1.5375000000000003,0.0088147992,0.008821288288501485,0.2531521669857467
353.15,1.825,0.008867512800000001,0.008890558188825027,0.2535826852206246
353.15,2.1125000000000003,0.0089344992,0.008941703312689685,0.25371611743523736
353.15,2.4000000000000004,0.0089759496,0.008977478533060634,0.25361693890675113
353.15,2.6875000000000004,0.00900144,0.00900057743873945,0.2534384851449751
353.15,2.9750000000000005,0.0089924568,0.009013476008857609,0.2532812393634145
353.15,3.2625000000000006,0.0090371904,0.009018317776246601,0.2531593070753797
353.15,3.5500000000000003,0.009026839200000001,0.009016845792368966,0.2530521739029251
353.15,3.8375,0.0090136608,0.00901038232696979,0.25296847704256514
353.15,4.125,0.0090148464,0.008999852987773784,0.2529584152674959
353.15,4.4125000000000005,0.009006228,0.008985848214722269,0.2530606968117634
353.15,4.7,0.008982789599999999,0.008968712213102761,0.25322751123168535
353.15,4.9875,0.0089532408,0.008948647572175108,0.2533039921136234
353.15,5.275,0.0089246496,0.008925823190120563,0.2531206906156489
353.15,5.5625,0.008894280000000001,0.00890047369201985,0.2526801703505036
353.15,5.8500000000000005,0.008848224,0.0088729801695894,0.25229053599900736
353.15,6.1375,0.008855292,0.008843924575534425,0.25233815496112566
353.15,6.425000000000002,0.008810011199999999,0.008814113185012507,0.2522526685151895
353.15,6.7125,0.008817307199999999,0.00878456786505566,0.2481411808473402
353.15,7.0,0.008746080000000002,0.008756487137758113,0.22772026183058458
354.4,0.1,0.0081211776,0.008127604137695657,0.23461938254215273
354.4,0.3875000000000001,0.0083255112,0.008317203730982343,0.24905024237323506
354.4,0.675,0.0084829224,0.008480927843174422,0.25183931647936997
354.4,0.9625,0.008642978400000001,0.008618861320384036,0.25208217261464677
354.4,1.2500000000000002,0.008734679999999998,0.008732004690295647,0.25239562923863973
354.4,1.5375000000000003,0.0088371888,0.008822103806076297,0.2529567724744805
354.4,1.825,0.0088976088,0.008891450766660638,0.2534020599222388
354.4,2.1125000000000003,0.0089521464,0.00894267235049293,0.25354701291096604
354.4,2.4000000000000004,0.008972119199999998,0.00897852240796203,0.25345623145775903
354.4,2.6875000000000004,0.0090004824,0.00900169348393269,0.25328290145729787
354.4,2.9750000000000005,0.009016488,0.009014660516108615,0.2531273724187536
354.4,3.2625000000000006,0.0090101496,0.009019566023082154,0.2530039152563761
354.4,3.5500000000000003,0.009024376800000001,0.009018152093957746,0.25289262967161447
354.4,3.8375,0.0090120192,0.009011740111875794,0.2528030889896399
354.4,4.125,0.009019178400000001,0.009001254895948855,0.2527865711675257
354.4,4.4125000000000005,0.0090003912,0.008987286215338881,0.25288254089144246
354.4,4.7,0.0089921376,0.008970177739139301,0.25304327261966725
354.4,4.9875,0.0089422512,0.008950131668089951,0.2531129931777594
354.4,5.275,0.008921594399999998,0.008927316668514707,0.2529203063445405
354.4,5.5625,0.0089149824,0.008901967294896694,0.2524650477821176
354.4,5.8500000000000005,0.0088822416,0.008874464729705003,0.2520522437595532
354.4,6.1375,0.008849364000000002,0.008845391173377739,0.2520651749597503
354.4,6.425000000000002,0.0088199064,0.008815553297171503,0.2519299739556408
354.4,6.7125,0.0087669648,0.008785973500093596,0.24774544641675192
354.4,7.0,0.008766508800000001,0.008757850956226063,0.22719568514179303
355.65,0.1,0.008118167999999999,0.008128057213783077,0.2341431300358738
355.65,0.3875000000000001,0.008311831200000001,0.00831772365318401,0.24867162064005016
355.65,0.675,0.0084994752,0.008481518118119964,0.25151555358377053
355.65,0.9625,0.008619357599999999,0.008619524821350985,0.25179569179453004
355.65,1.2500000000000002,0.008752235999999998,0.008732743551284308,0.2521369888797549
355.65,1.5375000000000003,0.0088474488,0.008822919326514404,0.2527197741546961
355.65,1.825,0.008898383999999999,0.008892343330241536,0.2531820581664519
355.65,2.1125000000000003,0.008941020000000001,0.008943641361354228,0.2533401024932237
355.65,2.4000000000000004,0.008994645599999998,0.008979566246992672,0.2532587010029756
355.65,2.6875000000000004,0.008994919200000001,0.009002809487428638,0.2530910139982154
355.65,2.9750000000000005,0.0090292104,0.009015844978333616,0.2529373555616213
355.65,3.2625000000000006,0.009022689600000001,0.009020814223538998,0.25281223451556345
355.65,3.5500000000000003,0.0090249696,0.009019458349366965,0.25269638164723796
355.65,3.8375,0.0090133416,0.009013097852031363,0.252600360275582
355.65,4.125,0.0090223704,0.009002656761809,0.25257650617621713
355.65,4.4125000000000005,0.008991818399999999,0.008988724176939477,0.25266505677617707
355.65,4.7,0.008992548,0.008971643230239723,0.2528183225530109
355.65,4.9875,0.008954244,0.008951615733881752,0.2528795267436598
355.65,5.275,0.008938648799999999,0.008928810122291506,0.2526752495661441
355.65,5.5625,0.008905497600000001,0.008903460879298114,0.2522024927835982
355.65,5.8500000000000005,0.008853924,0.008875949278030213,0.2517631696981994
355.65,6.1375,0.0088521912,0.00884685776651648,0.2517375594689532
355.65,6.425000000000002,0.008810011199999999,0.008816993411915084,0.25154805123939833
355.65,6.7125,0.008813750399999999,0.008787379144957079,0.2472841062222807
355.65,7.0,0.008768150399999999,0.008759214791418583,0.22659270739694679
356.9,0.1,0.0081177576,0.008128510462980113,0.233597970159439
356.9,0.3875000000000001,0.008318579999999999,0.008318243701942184,0.24823434039900338
356.9,0.675,0.008500387199999999,0.008482108479388517,0.2511390045616848
356.9,0.9625,0.0086401056,0.00862018837470693,0.25146088084893425
356.9,1.2500000000000002,0.0087333576,0.008733482436784039,0.2518336789603219
356.9,1.5375000000000003,0.008804676,0.008823734849217037,0.2524410698322947
356.9,1.825,0.0089000256,0.00889323587891176,0.2529225952510016
356.9,2.1125000000000003,0.008934316800000001,0.008944610344561435,0.2530952779157368
356.9,2.4000000000000004,0.008962999199999998,0.00898061004938593,0.25302426596791006
356.9,2.6875000000000004,0.008992684800000001,0.00900392544840746,0.2528627585528426
356.9,2.9750000000000005,0.009044623199999999,0.009017029394662618,0.25271113011720275
356.9,3.2625000000000006,0.009010377600000001,0.009022062376700196,0.2525841951288648
356.9,3.5500000000000003,0.009039926399999999,0.009020764557636837,0.2524633481593949
356.9,3.8375,0.0090471312,0.009014455546439103,0.2523601937740968
356.9,4.125,0.0090350928,0.009004058584324267,0.25232812181941366
356.9,4.4125000000000005,0.008973076799999999,0.008990162098467787,0.2524081420916802
356.9,4.7,0.0089942808,0.008973108685327615,0.2525525349087516
356.9,4.9875,0.0089532864,0.008953099768460364,0.25260347814751005
356.9,5.275,0.0089185392,0.008930303550354093,0.2523853737805988
356.9,5.5625,0.0088904496,0.008904954444127016,0.2518923438106845
356.9,5.8500000000000005,0.008883928800000001,0.008877433813474715,0.25142315326025433
356.9,6.1375,0.008849820000000001,0.008848324353873583,0.25135508922310035
356.9,6.425000000000002,0.008806499999999998,0.008818433528185109,0.2511066353407064
356.9,6.7125,0.0088153008,0.008788784798613605,0.24675679359497607
356.9,7.0,0.008774397599999999,0.008760578642333712,0.22591069058087232
358.15,0.1,0.008116298400000001,0.008128963884953445,0.23298342492942684
358.15,0.3875000000000001,0.008310828,0.008318763876874845,0.24773807735214778
358.15,0.675,0.008497879199999999,0.008482698926546349,0.25070942891687203
358.15,0.9625,0.008636868,0.008620851979964414,0.25107752745941747
358.15,1.2500000000000002,0.008734908,0.008734221346252301,0.2514855385069937
358.15,1.5375000000000003,0.008831352,0.008824550373585148,0.2521205042797198
358.15,1.825,0.0088825608,0.008894128412015976,0.25262352907291136
358.15,2.1125000000000003,0.008941020000000001,0.008945579299403148,0.2528124449726022
358.15,2.4000000000000004,0.0089888544,0.00898165381437516,0.2527528247794536
358.15,2.6875000000000004,0.0089966976,0.009005041366049437,0.2525980312407797
358.15,2.9750000000000005,0.0090184032,0.0090182137642256,0.2524485912225466
358.15,3.2625000000000006,0.0090158952,0.009023310481649175,0.2523196806815559
358.15,3.5500000000000003,0.0090116544,0.009022070717807903,0.252193435638497
358.15,3.8375,0.0090196344,0.00901581319410197,0.25208247476023804
358.15,4.125,0.009003492,0.009005460362465157,0.2520413048505358
358.15,4.4125000000000005,0.0089945544,0.008991599978867549,0.2521116682381916
358.15,4.7,0.0089815584,0.008974574103326631,0.25224580005992775
358.15,4.9875,0.0089543808,0.008954583770736055,0.25228469880458065
358.15,5.275,0.0089315352,0.008931796951605422,0.2520505272304039
358.15,5.5625,0.008895648,0.008906447988286511,0.2515344256384265
358.15,5.8500000000000005,0.008887713600000001,0.00887891833494795,0.2510319949925556
358.15,6.1375,0.008863956000000001,0.008849790934371686,0.2509175185240161
358.15,6.425000000000002,0.008822961599999998,0.008819873644924153,0.2506054150880778
358.15,6.7125,0.0087961944,0.008790190460030834,0.24616309562440702
358.15,7.0,0.008750731200000002,0.008761942507969958,0.22514893718609835
359.4,0.1,0.008109002399999999,0.008129417479370139,0.23229894859548028
359.4,0.3875000000000001,0.008298470399999999,0.008319284177600167,0.24718247078406239
359.4,0.675,0.008497924799999999,0.008483289459159802,0.25022655156315143
359.4,0.9625,0.008626927199999999,0.008621515636635971,0.2506454318108853
359.4,1.2500000000000002,0.008718309600000002,0.00873496027914644,0.2510923751128925
359.4,1.5375000000000003,0.008807275199999999,0.008825365899019551,0.2517579323727629
359.4,1.825,0.008899523999999999,0.008895020928898524,0.2522847134681089
359.4,2.1125000000000003,0.0089235552,0.008946548225167434,0.25249146617457807
359.4,2.4000000000000004,0.008997016799999999,0.008982697541193635,0.25244425369456147
359.4,2.6875000000000004,0.009004631999999999,0.009006157239534851,0.25229671575854246
359.4,2.9750000000000005,0.009013067999999999,0.009019398086152517,0.2521496154863577
359.4,3.2625000000000006,0.0090278424,0.009024558537468998,0.25201858112327125
359.4,3.5500000000000003,0.009040747200000001,0.009023376828920933,0.2518865070814303
359.4,3.8375,0.0090127944,0.009017170794022632,0.25176707857907515
359.4,4.125,0.009033770399999998,0.009006862095201856,0.25171593202806314
359.4,4.4125000000000005,0.0090104688,0.008993037817082772,0.2517755120053765
359.4,4.7,0.0089889912,0.008976039483160404,0.2518979560720252
359.4,4.9875,0.008943072,0.008956067739618238,0.25192302378195186
359.4,5.275,0.0089320824,0.008933290324948695,0.2516705338419337
359.4,5.5625,0.008903217599999999,0.008907941510679343,0.25112853958838305
359.4,5.8500000000000005,0.0088934136,0.0088804028413597,0.2505894392277189
359.4,6.1375,0.0088668744,0.008851257506933611,0.25042455241019096
359.4,6.425000000000002,0.0088237824,0.008821313761074003,0.2500440244795209
359.4,6.7125,0.008794872,0.008791596128176168,0.2455025217376059
359.4,7.0,0.0087813288,0.008763306387325222,0.22430660731361687
360.65,0.1,0.0080838768,0.00812987124589729,0.23154391818324413
360.65,0.3875000000000001,0.0083116944,0.008319804603735758,0.2465671355703107
360.65,0.675,0.0084895344,0.008483880076795014,0.24969006159929308
360.65,0.9625,0.0086490888,0.008622179344234022,0.25016431450200943
360.65,1.2500000000000002,0.0087289344,0.008735699234923447,0.25065397730432837
360.65,1.5375000000000003,0.0088447584,0.008826181424921307,0.25135316441198696
360.65,1.825,0.008883837600000001,0.008895913428903815,0.2519060086264309
360.65,2.1125000000000003,0.008944257599999998,0.008947517121142468,0.2521321982213697
360.65,2.4000000000000004,0.008987851199999999,0.008983741229074601,0.25209841315627907
360.65,2.6875000000000004,0.009015804,0.009007273068044146,0.2519586776791006
360.65,2.9750000000000005,0.0090029904,0.009020582359573537,0.25181409038431163
360.65,3.2625000000000006,0.0090360504,0.00902580654324298,0.25168076171379344
360.65,3.5500000000000003,0.0090288456,0.009024682890016606,0.2515424270223813
360.65,3.8375,0.0090375552,0.009018528345203882,0.25141387557765915
360.65,4.125,0.009017308799999998,0.009008263781504914,0.25135183240305775
360.65,4.4125000000000005,0.0090376464,0.008994475612057193,0.25139950071115863
360.65,4.7,0.008986164,0.00897750482375252,0.2515088261304382
360.65,4.9875,0.008953924799999999,0.008957551674017229,0.2515182717240733
360.65,5.275,0.0089231448,0.008934783669286912,0.25124518480090574
360.65,5.5625,0.0089213208,0.008909435010208416,0.2506744349825535
360.65,5.8500000000000005,0.0088665096,0.008881887331619374,0.25009522136943224
360.65,6.1375,0.008838693600000001,0.008852724070482107,0.24987585703842868
360.65,6.425000000000002,0.008826199199999999,0.008822753875577146,0.24942205460889938
360.65,6.7125,0.0087890352,0.008793001802016894,0.2447745209776321
360.65,7.0,0.0087759024,0.00876467027939799,0.2233828073571629
361.9,0.1,0.008105080800000001,0.00813032518420126,0.23071762857899383
361.9,0.3875000000000001,0.0083044896,0.008320325154899352,0.24589159855198675
361.9,0.675,0.0084878016,0.008484470779018212,0.24909962389393345
361.9,0.9625,0.0086330832,0.00862284310227131,0.24963391056869974
361.9,1.2500000000000002,0.0087419304,0.008736438213040779,0.2501701123661633
361.9,1.5375000000000003,0.008840016,0.008826996950691196,0.25090598858636287
361.9,1.825,0.008905907999999999,0.008896805911376492,0.25148721045925926
361.9,2.1125000000000003,0.0089697936,0.008948485986616968,0.2517344655671685
361.9,2.4000000000000004,0.0090074592,0.008984784877251585,0.2517151393172063
361.9,2.6875000000000004,0.0090162144,0.009008388850757651,0.2515837693382951
361.9,2.9750000000000005,0.009046264799999999,0.009021766583618755,0.25144185169519273
361.9,3.2625000000000006,0.0090427536,0.009027054498054198,0.25130607254386894
361.9,3.5500000000000003,0.0090454896,0.009025988900135276,0.25116104318226545
361.9,3.8375,0.0090333144,0.009019885846648467,0.2510226886769337
361.9,4.125,0.0090204096,0.009009665420344721,0.25094884781392884
361.9,4.4125000000000005,0.008977180799999998,0.008995913362734566,0.2509834468833234
361.9,4.7,0.008988763200000001,0.008978970124026632,0.2510782275702701
361.9,4.9875,0.008972848799999999,0.008959035572843065,0.25107023602946027
361.9,5.275,0.0089289816,0.00893627698352293,0.2507742454747078
361.9,5.5625,0.0089122008,0.008910928485776867,0.25017186823303955
361.9,5.8500000000000005,0.0088950096,0.00888337180463641,0.2495490362239309
361.9,6.1375,0.008852601600000001,0.00885419062393977,0.2492710760810597
361.9,6.425000000000002,0.008824056,0.008824193987375856,0.24873905611099
361.9,6.7125,0.0088116528,0.008794407480520855,0.24397850422840922
361.9,7.0,0.0087755832,0.008766034183186347,0.2223765163328659
363.15,0.1,0.008094592800000001,0.008130779293948658,0.22981932635781938
363.15,0.3875000000000001,0.008300294400000002,0.008320845830708674,0.24515538928796718
363.15,0.675,0.0085044456,0.008485061565395581,0.24845482671335528
363.15,0.9625,0.0086417472,0.008623506910260089,0.24905389436007389
363.15,1.2500000000000002,0.008755792799999999,0.008737177212955357,0.2496405099043675
363.15,1.5375000000000003,0.008860581600000002,0.008827812475730504,0.25041618052889947
363.15,1.825,0.0088973808,0.00889769837566062,0.2510281337263936
363.15,2.1125000000000003,0.0089455344,0.008949454820878716,0.25129809860659597
363.15,2.4000000000000004,0.0089728944,0.008985828484957716,0.2512942879292723
363.15,2.6875000000000004,0.0089944176,0.009009504586855855,0.251171822316184
363.15,2.9750000000000005,0.0090546096,0.009022950757418496,0.2510327365702143
363.15,3.2625000000000006,0.0090409296,0.009028302400986413,0.2508943499784581
363.15,3.5500000000000003,0.0090161232,0.009027294858317924,0.25074219622532484
363.15,3.8375,0.0090297576,0.009021243297359403,0.25059333163875563
363.15,4.125,0.0090220512,0.009011067010691855,0.250506785810067
363.15,4.4125000000000005,0.0090220056,0.008997351068058976,0.25052714879744215
363.15,4.7,0.0090034008,0.00898043538290642,0.25060594203799347
363.15,4.9875,0.008985206400000001,0.00896051943500562,0.250578677210616
363.15,5.275,0.008938603199999999,0.008937770266560164,0.2502574546823161
363.15,5.5625,0.008912611200000002,0.008912421936287855,0.2496205316729586
363.15,5.8500000000000005,0.008899569599999999,0.008884856259320938,0.24895052589739164
363.15,6.1375,0.0088460352,0.008855657166229644,0.24860979228652602
363.15,6.425000000000002,0.0088362768,0.008825634095412037,0.24799452296445912
363.15,6.7125,0.008798793599999999,0.008795813162655406,0.24311379357947915
363.15,7.0,0.0087662808,0.008767398097688407,0.22128660083777468


==> Sections/Images/1dSobolXe135Spline.csv <==
Temperature,Burnup,Yts,Pred,Std
333.15,0.1,0.0081159336,0.008206062620476556,0.23234713169426036
333.15,0.3875000000000001,0.0083282928,0.008341721431879664,0.24660996382458653
333.15,0.675,0.008490081600000001,0.008488882904580313,0.2493361281791896
333.15,0.9625,0.008617032,0.00861447434683041,0.2496094482029821
333.15,1.2500000000000002,0.0087553368,0.00871992651065285,0.25000006115231305
333.15,1.5375000000000003,0.008819997599999999,0.008806670148070518,0.25063771686972325
333.15,1.825,0.008867467200000001,0.008876136011106312,0.2511308849028745
333.15,2.1125000000000003,0.0089091912,0.008929754851783126,0.25128966026528565
333.15,2.4000000000000004,0.0089326296,0.008968957422123853,0.2511892103318367
333.15,2.6875000000000004,0.008976177600000001,0.008995174474151388,0.250999611019079
333.15,2.9750000000000005,0.009004859999999998,0.009009836759888616,0.2508356650323381
333.15,3.2625000000000006,0.0089990232,0.009014375031358436,0.2507177004746978
333.15,3.5500000000000003,0.008989812,0.009010220040583744,0.25062164038745605
333.15,3.8375,0.0089971992,0.008998802539587427,0.2505444111105338
333.15,4.125,0.0089924112,0.008981553280392383,0.2505205210604074
333.15,4.4125000000000005,0.008936140799999999,0.008959903015021501,0.2505743050481412
333.15,4.7,0.008971024800000001,0.008935282495497675,0.2506503665991281
333.15,4.9875,0.008940564,0.008909122473843803,0.25059750256210334
333.15,5.275,0.0089026248,0.008882853702082772,0.25026434440285006
333.15,5.5625,0.0088521,0.008857906932237479,0.24968740226914307
333.15,5.8500000000000005,0.008819769600000001,0.008835712916330812,0.24922313334944193
333.15,6.1375,0.008800116000000002,0.008817702406385672,0.2493116748434447
333.15,6.425000000000002,0.008799751199999999,0.008805306154424947,0.24942016434817812
333.15,6.7125,0.008774352,0.008799954912471531,0.24564913132026187
333.15,7.0,0.0087251496,0.008801808617436051,0.225646588418226
334.4,0.1,0.0081324408,0.008199437232534601,0.23302690685339994
334.4,0.3875000000000001,0.0083234592,0.008335314490677167,0.24722132084473056
334.4,0.675,0.0085014816,0.008482938100607636,0.249905512911176
334.4,0.9625,0.0086312136,0.008609171286791463,0.2501420239530576
334.4,1.2500000000000002,0.0087565224,0.008715410007074471,0.25049901867790236
334.4,1.5375000000000003,0.008791041599999999,0.008803050219302479,0.25110867167782047
334.4,1.825,0.0088790952,0.008873487881321309,0.251581223359469
334.4,2.1125000000000003,0.0089265648,0.008928118950976777,0.2517267483103023
334.4,2.4000000000000004,0.008951644799999998,0.00896833938611471,0.25161898101554814
334.4,2.6875000000000004,0.008987851199999999,0.008995545144580924,0.25142617446289744
334.4,2.9750000000000005,0.008987395200000001,0.009011132184221234,0.2512614883723905
334.4,3.2625000000000006,0.009002808000000001,0.009016496462881466,0.25114440517045666
334.4,3.5500000000000003,0.008986528799999999,0.009013033938407444,0.25105071625493247
334.4,3.8375,0.0089723016,0.009002140568644977,0.25097790952850485
334.4,4.125,0.008974672800000002,0.008985212311439894,0.2509614058973374
334.4,4.4125000000000005,0.0089846136,0.008963645124638013,0.2510265874507706
334.4,4.7,0.0089582112,0.00893883496608515,0.25111887035498387
334.4,4.9875,0.0089179464,0.008912177793627135,0.25108745432502794
334.4,5.275,0.008873440799999998,0.008885069565109774,0.25078053561012226
334.4,5.5625,0.0088771344,0.008858906238378901,0.2502330207491018
334.4,5.8500000000000005,0.008861904,0.008835083771280323,0.24979833385632194
334.4,6.1375,0.0088281144,0.00881499812165987,0.24991284167847133
334.4,6.425000000000002,0.0087761304,0.008800045247363362,0.2500423175682528
334.4,6.7125,0.0087570696,0.008791621106236614,0.24629540691611992
334.4,7.0,0.00872328,0.008790557199769584,0.2263571440732261
335.65,0.1,0.0081167088,0.008193698202786613,0.23363678114696437
335.65,0.3875000000000001,0.008323823999999999,0.008329832613962904,0.24777297426638312
335.65,0.675,0.0084985632,0.008477920335205705,0.25042108254819806
335.65,0.9625,0.008652280799999999,0.008604753123569498,0.2506253057564466
335.65,1.2500000000000002,0.008718264,0.008711699280838156,0.25095242675596424
335.65,1.5375000000000003,0.0088286616,0.008800127108795556,0.2515370916500628
335.65,1.825,0.008872848,0.008871404909225566,0.25199133006801544
335.65,2.1125000000000003,0.0089157576,0.008926900983912068,0.2521251847389808
335.65,2.4000000000000004,0.008966464799999999,0.008967983634638937,0.2520111268667217
335.65,2.6875000000000004,0.0089718912,0.00899602116319005,0.2518156253351971
335.65,2.9750000000000005,0.0089682432,0.009012381871349277,0.25165037111207217
335.65,3.2625000000000006,0.009000072,0.009018434060900499,0.2515340082207624
335.65,3.5500000000000003,0.008982333600000001,0.009015546033627591,0.2514422743369224
335.65,3.8375,0.0089859816,0.009005086091314422,0.2513732297285544
335.65,4.125,0.008968471200000001,0.008988422535744873,0.25136323035261876
335.65,4.4125000000000005,0.008961129600000001,0.00896692366870282,0.251438645781876
335.65,4.7,0.0089463096,0.008941957791972134,0.25154571005535126
335.65,4.9875,0.0089270664,0.008914893207336697,0.2515338933235722
335.65,5.275,0.008915620800000001,0.00888709821658038,0.25125089117008875
335.65,5.5625,0.0088776816,0.00885994112148706,0.250729918672256
335.65,5.8500000000000005,0.008840426399999999,0.00883479022384061,0.2503213708892811
335.65,6.1375,0.0088330848,0.008813013825424907,0.2504579410156822
335.65,6.425000000000002,0.008783882400000002,0.00879598022802383,0.25060388712847786
335.65,6.7125,0.0087425232,0.008785057733421248,0.2468749093109349
335.65,7.0,0.008727156,0.00878162373877393,0.2269884166904266
336.9,0.1,0.0081287928,0.00818890721599165,0.23417730833513928
336.9,0.3875000000000001,0.0083330352,0.00832532495528929,0.24826530563044533
336.9,0.675,0.008485156800000001,0.008473865250664318,0.2508831547252907
336.9,0.9625,0.0086479944,0.008601244054285516,0.2510595625486567
336.9,1.2500000000000002,0.008691588,0.008708808998996375,0.25136052030907785
336.9,1.5375000000000003,0.008828844,0.00879790771764039,0.25192321352706204
336.9,1.825,0.0088679232,0.008869887843061048,0.25236139577740374
336.9,2.1125000000000003,0.0089065464,0.008926097008101841,0.25248516396611476
336.9,2.4000000000000004,0.008966008800000001,0.008967882845606255,0.25236579886119603
336.9,2.6875000000000004,0.0090054528,0.008996592988417783,0.2521681409662873
336.9,2.9750000000000005,0.0089902224,0.009013575069379907,0.2520024779658407
336.9,3.2625000000000006,0.0089925024,0.009020176721336124,0.25188668283048266
336.9,3.5500000000000003,0.009006091199999998,0.009017745577129926,0.25179648622762296
336.9,3.8375,0.0089954664,0.009007629269604793,0.2517305509812659
336.9,4.125,0.008984112,0.008991175431604222,0.25172616582523366
336.9,4.4125000000000005,0.008940792,0.0089697316959717,0.25181069582578314
336.9,4.7,0.0089729856,0.008944645695550715,0.2519310968960881
336.9,4.9875,0.008919542400000001,0.008917265063184765,0.2519370576452067
336.9,5.275,0.008916578399999998,0.00888893743171733,0.25167566332194047
336.9,5.5625,0.0088659168,0.008861010433991902,0.25117837833165585
336.9,5.8500000000000005,0.0088700664,0.00883483170285197,0.2507925787947343
336.9,6.1375,0.008834635200000001,0.008811748871141029,0.25094733521122464
336.9,6.425000000000002,0.008811151199999999,0.008793109571702562,0.2511052881611968
336.9,6.7125,0.0087455784,0.008780261437380062,0.2473881070969047
336.9,7.0,0.0087310776,0.008775002568282989,0.22754106466828522
338.15,0.1,0.008152595999999998,0.008185009074970193,0.23464895605655864
338.15,0.3875000000000001,0.008317896000000002,0.008321727028599943,0.24869867883629332
338.15,0.675,0.0084940944,0.00847070243175714,0.2512920407066502
338.15,0.9625,0.0086517336,0.00859857315339491,0.2514450463174119
338.15,1.2500000000000002,0.008724328799999998,0.008706672356879035,0.2517235287441299
338.15,1.5375000000000003,0.0088211832,0.008796333205575296,0.25226721467564606
338.15,1.825,0.008876951999999999,0.00886888886284947,0.25269159218719095
338.15,2.1125000000000003,0.008936140799999999,0.008925672492067339,0.25280684902064693
338.15,2.4000000000000004,0.0089510976,0.008968017256594681,0.25268317394588924
338.15,2.6875000000000004,0.0089870304,0.008997256319797288,0.25248388339579597
338.15,2.9750000000000005,0.0090006648,0.009014722845040925,0.25231795258615214
338.15,3.2625000000000006,0.0090158496,0.009021749995691379,0.25220257681364494
338.15,3.5500000000000003,0.0089917728,0.009019670935114427,0.25211351234784213
338.15,3.8375,0.0089788224,0.009009818826675849,0.2520500361900205
338.15,4.125,0.0089580744,0.008993526833741435,0.25205039942941443
338.15,4.4125000000000005,0.009002352,0.008972128119676955,0.2521429062357439
338.15,4.7,0.0089328576,0.00894695584784819,0.2522752165382479
338.15,4.9875,0.008938648799999999,0.008919343181620926,0.25229714975757644
338.15,5.275,0.0088977,0.008890623284360936,0.25205507828729273
338.15,5.5625,0.008891726400000001,0.008862129319434007,0.25157865811278796
338.15,5.8500000000000005,0.0088556568,0.008835194450205914,0.25121225179824475
338.15,6.1375,0.0088040376,0.008811151840042438,0.2513813526579914
338.15,6.425000000000002,0.008776084800000002,0.008791334652309362,0.25154687772812295
338.15,6.7125,0.0087816936,0.008777076050372465,0.24783542254592822
338.15,7.0,0.0087347712,0.008770482297086012,0.22801566089889855
339.4,0.1,0.00814986,0.00818194858254271,0.23505214338235225
339.4,0.3875000000000001,0.008307362399999999,0.008318974347838458,0.24907340163026204
339.4,0.675,0.008498016,0.008468361463257851,0.2516479979696872
339.4,0.9625,0.0086331288,0.008596669495353086,0.25178199969114623
339.4,1.2500000000000002,0.008735272800000003,0.008705222549816037,0.2520416505028543
339.4,1.5375000000000003,0.008794324800000001,0.008795344732338561,0.2525692741914465
339.4,1.825,0.008900846400000002,0.008868360148612529,0.25298208452256954
339.4,2.1125000000000003,0.0089313528,0.008925592904329803,0.253090383454074
339.4,2.4000000000000004,0.0089459448,0.008968367105182248,0.25296339163329806
339.4,2.6875000000000004,0.008988535199999998,0.008998006856861739,0.2527629831629898
339.4,2.9750000000000005,0.0090015312,0.009015836265060122,0.252596941962639
339.4,3.2625000000000006,0.0090096024,0.009023179435469278,0.25248183546630754
339.4,3.5500000000000003,0.009011380800000001,0.009021360473781064,0.25239349901198954
339.4,3.8375,0.0089867568,0.009011703485687347,0.25233184506533923
339.4,4.125,0.0089985672,0.008995532576879994,0.25233607118671764
339.4,4.4125000000000005,0.008980190400000001,0.00897417185305087,0.2524354330915051
339.4,4.7,0.008952283200000001,0.008948945419891836,0.2525782452563806
339.4,4.9875,0.0089235552,0.008921177383094763,0.2526143618090983
339.4,5.275,0.008887485600000002,0.008892191848351511,0.2523893470073146
339.4,5.5625,0.0088772256,0.008863312921353946,0.25193098221824106
339.4,5.8500000000000005,0.0088578,0.008835864707793933,0.2515806385293789
339.4,6.1375,0.008835455999999998,0.00881117131336334,0.25176029134514855
339.4,6.425000000000002,0.0087999792,0.008790556843754035,0.2519289730433346
339.4,6.7125,0.0087414744,0.008775345404657872,0.24821720204822462
339.4,7.0,0.008740608,0.00876785153397223,0.22841269238230227
340.65,0.1,0.0081223176,0.008179670541529682,0.23538723996551203
340.65,0.3875000000000001,0.008333172,0.008317002426948446,0.2493897356120471
340.65,0.675,0.0084855672,0.008466771929940121,0.25195124086912263
340.65,0.9625,0.008631624,0.008595462154615442,0.2520706000578886
340.65,1.2500000000000002,0.0087498648,0.008704392773137282,0.25231504805098726
340.65,1.5375000000000003,0.0088133856,0.008794883457668488,0.25282955413364283
340.65,1.825,0.008886801599999999,0.008868253880371935,0.25323300284247663
340.65,2.1125000000000003,0.008925288,0.008925823713410476,0.25333590848145454
340.65,2.4000000000000004,0.0089582568,0.00896891262894698,0.2532065676352427
340.65,2.6875000000000004,0.0089944176,0.008998840299144304,0.2530055726994625
340.65,2.9750000000000005,0.009011472000000001,0.009016926396165307,0.252839575144173
340.65,3.2625000000000006,0.0089728032,0.009024490592172855,0.2527245874315447
340.65,3.5500000000000003,0.008986164,0.009022852559329813,0.2526365665239226
340.65,3.8375,0.0090161232,0.009013331969799037,0.25257608696780426
340.65,4.125,0.008995147200000001,0.008997248495743395,0.25258331127387085
340.65,4.4125000000000005,0.008955064799999999,0.008975921809325747,0.2526884204896137
340.65,4.7,0.0089595792,0.008950671582708946,0.2528403290216154
340.65,4.9875,0.0089326296,0.008922817488055866,0.25288884436184933
340.65,5.275,0.008912018399999999,0.008893679197529364,0.2526786420408004
340.65,5.5625,0.008877544800000001,0.008864576383292303,0.252235576781088
340.65,5.8500000000000005,0.008863728,0.008836828717507541,0.2518979718992881
340.65,6.1375,0.0088524648,0.008811755872337946,0.25208438567567076
340.65,6.425000000000002,0.008787804,0.008790677519946376,0.2522518420574081
340.65,6.7125,0.0087666,0.008774913332495693,0.2485337548084431
340.65,7.0,0.0087471288,0.00876689888773088,0.22873255805506415
341.9,0.1,0.0081268776,0.008178119754751583,0.2356545027227682
341.9,0.3875000000000001,0.008315752800000001,0.008315746779873505,0.2496479074260504
341.9,0.675,0.008503898400000001,0.008465863416577624,0.25220197422610063
341.9,0.9625,0.0086246928,0.008594880205637385,0.2523110231611316
341.9,1.2500000000000002,0.008731123199999998,0.008704116222172676,0.2525438726148826
341.9,1.5375000000000003,0.0087920904,0.008794890541303382,0.25304816636473276
341.9,1.825,0.008869656,0.008868522238149396,0.2534444686560886
341.9,2.1125000000000003,0.008927932799999998,0.008926330387830602,0.253543526440522
341.9,2.4000000000000004,0.008946263999999999,0.00896963406546689,0.25341281817410927
341.9,2.6875000000000004,0.0089960136,0.008999752346178157,0.25321174485723563
341.9,2.9750000000000005,0.0089897208,0.009018004305084272,0.25304594612784964
341.9,3.2625000000000006,0.0089985216,0.009025709017305142,0.2529309282693235
341.9,3.5500000000000003,0.0090004824,0.009024185557960647,0.25284281532575187
341.9,3.8375,0.0089922744,0.00901475300217068,0.2527828806200421
341.9,4.125,0.009014253600000001,0.008998730425055123,0.25279222850631006
341.9,4.4125000000000005,0.0089479056,0.008977436901733872,0.2529019969801405
341.9,4.7,0.008957436000000001,0.008952191507326807,0.2530615949684751
341.9,4.9875,0.008929392,0.008924313316953824,0.2531207523841835
341.9,5.275,0.0089087808,0.008895121405734807,0.2529231326545818
341.9,5.5625,0.0088978368,0.008865934848789649,0.25249259155407
341.9,5.8500000000000005,0.008863500000000002,0.008838072721238235,0.2521644519407505
341.9,6.1375,0.0088210464,0.008812854098200453,0.2523538556217338
341.9,6.425000000000002,0.0088097832,0.008791598054796195,0.25251571323928645
341.9,6.7125,0.008759258399999999,0.008775623666145344,0.2487853238604916
341.9,7.0,0.0087160296,0.008767412967151209,0.22897559104323828
343.15,0.1,0.0081039408,0.008177241025028889,0.23585419371042185
343.15,0.3875000000000001,0.008316071999999999,0.008315142920557244,0.24984808863439575
343.15,0.675,0.008483195999999998,0.008465565507944042,0.2524003499672317
343.15,0.9625,0.0086365944,0.008594852722874313,0.2525034077730806
343.15,1.2500000000000002,0.0087335856,0.008704326092252124,0.25272824368660446
343.15,1.5375000000000003,0.008804721599999999,0.00879530714298154,0.2532252324865471
343.15,1.825,0.008887804800000001,0.008869117401966616,0.2536165875056846
343.15,2.1125000000000003,0.0089310336,0.008927078396111423,0.253713329687237
343.15,2.4000000000000004,0.008983473600000002,0.008970511652320016,0.25358222876542236
343.15,2.6875000000000004,0.008965187999999999,0.009000738697496465,0.2533816007317086
343.15,2.9750000000000005,0.0089813304,0.009019081058544825,0.2532161442751354
343.15,3.2625000000000006,0.009005544,0.009026860262369166,0.2531009545683481
343.15,3.5500000000000003,0.009011928,0.009025397835873541,0.253012342623237
343.15,3.8375,0.0089942808,0.009016015305962022,0.25295232039338256
343.15,4.125,0.008981512799999999,0.00900003419953867,0.2529629392959251
343.15,4.4125000000000005,0.008983884,0.008978776043507547,0.2530762522161522
343.15,4.7,0.008960080799999999,0.008953562364772709,0.25324215819633117
343.15,4.9875,0.008933268000000001,0.008925714690238225,0.2533101871989203
343.15,5.275,0.0089124288,0.008896554546808159,0.2531229489677048
343.15,5.5625,0.0088839744,0.008867403461386567,0.25270218202225037
343.15,5.8500000000000005,0.008865323999999999,0.008839582960877517,0.2523802251304036
343.15,6.1375,0.0088171704,0.008814414572185068,0.2525688736078872
343.15,6.425000000000002,0.008819496,0.00879321982221329,0.2527207764813104
343.15,6.7125,0.008788761600000002,0.008777320237866235,0.2489721087100688
343.15,7.0,0.008712290400000001,0.008769182381022452,0.22914203444112485
344.4,0.1,0.008139280799999999,0.008176979155182076,0.23598646640054474
344.4,0.3875000000000001,0.008308776,0.00831512636294327,0.24999043303561658
344.4,0.675,0.0084821472,0.008465807788813043,0.25254648500360766
344.4,0.9625,0.0086212728,0.008595308780781626,0.2526478613940118
344.4,1.2500000000000002,0.0087618576,0.008704955578705533,0.2528682660867461
344.4,1.5375000000000003,0.008795556000000001,0.008796074422441258,0.25336083628529965
344.4,1.825,0.0088843848,0.008869991551845306,0.25374943505430103
344.4,2.1125000000000003,0.0089379648,0.008928033206774176,0.2538453918994965
344.4,2.4000000000000004,0.0089552472,0.008971525627084375,0.25371487981597646
344.4,2.6875000000000004,0.0089899944,0.009001795052632409,0.25351521199444116
344.4,2.9750000000000005,0.009018768,0.00902016772327476,0.2533502531179098
344.4,3.2625000000000006,0.0090096936,0.009027969878867954,0.2532347398339525
344.4,3.5500000000000003,0.0090114264,0.009026527759268474,0.2531452278181444
344.4,3.8375,0.009011107199999998,0.009017167604332832,0.25308446420505515
344.4,4.125,0.0089865744,0.009001215653917526,0.2530955063074202
344.4,4.4125000000000005,0.008947996800000002,0.008979998147879063,0.2532112620807025
344.4,4.7,0.008927704799999998,0.008954841326073937,0.2533820921476496
344.4,4.9875,0.008935092,0.00892707142835866,0.2534572619879419
344.4,5.275,0.0089163504,0.008898014694589722,0.25327818798036256
344.4,5.5625,0.0088953288,0.008868997364623632,0.25286446771517024
344.4,5.8500000000000005,0.0088530576,0.008841345678316893,0.2525454360889053
344.4,6.1375,0.0088278864,0.008816385875526002,0.25272958933722883
344.4,6.425000000000002,0.008817854399999998,0.008795444196107465,0.25286717092125505
344.4,6.7125,0.008771661600000001,0.008779846879917782,0.24909426527287365
344.4,7.0,0.0087693816,0.008771995738133854,0.22923205666674618
345.65,0.1,0.0081390072,0.008177278948031622,0.23605144608776274
345.65,0.3875000000000001,0.0083196288,0.008315632620975193,0.25007502253265385
345.65,0.675,0.0084841992,0.008466519843958301,0.25264048663749544
345.65,0.9625,0.0086318976,0.00859617745381473,0.2527444672718198
345.65,1.2500000000000002,0.0087300288,0.008705937876862805,0.25296399370341316
345.65,1.5375000000000003,0.008821912800000001,0.008797133539420842,0.25345504882596503
345.65,1.825,0.008887576799999998,0.008871096867807168,0.2538430669660412
345.65,2.1125000000000003,0.0089466744,0.008929160288340116,0.2539397834142286
345.65,2.4000000000000004,0.0089832912,0.008972656227338,0.2538108297967207
345.65,2.6875000000000004,0.009001987199999999,0.009002917111119148,0.2536126385358675
345.65,2.9750000000000005,0.009012840000000001,0.009021275366001882,0.25344832239999177
345.65,3.2625000000000006,0.008996424,0.009029063418304527,0.2533323328501605
345.65,3.5500000000000003,0.009006364800000001,0.00902761369434541,0.2532415258530246
345.65,3.8375,0.0090117456,0.009018258620442855,0.25317939166015213
345.65,4.125,0.0090051792,0.00900233062291518,0.2531899938254147
345.65,4.4125000000000005,0.008966100000000001,0.008981162128080715,0.2533070992384331
345.65,4.7,0.0089448048,0.008956085562257781,0.25348148741311916
345.65,4.9875,0.0089533776,0.008928433351764709,0.2535620398362286
345.65,5.275,0.0089267016,0.008899537922919813,0.2533889242809342
345.65,5.5625,0.0088895832,0.008870731702041425,0.2529795346860784
345.65,5.8500000000000005,0.008835912000000001,0.008843347115447863,0.2526601829784233
345.65,6.1375,0.0088263816,0.008818716589457454,0.2528360840332795
345.65,6.425000000000002,0.008788487999999999,0.008798172550388525,0.25295500029556317
345.65,6.7125,0.0087724824,0.008783047424559397,0.24915187381617468
345.65,7.0,0.0087347256,0.008775641647274651,0.22924574353316182
346.9,0.1,0.008133991200000001,0.008178085206398,0.236049186135644
346.9,0.3875000000000001,0.0083138376,0.008316597208596607,0.2501019356672261
346.9,0.675,0.0084728904,0.008467631258153495,0.25268240507644285
346.9,0.9625,0.0086273376,0.008597387816429021,0.2527932772348302
346.9,1.2500000000000002,0.008730348,0.00870720618205384,0.2530155088874527
346.9,1.5375000000000003,0.0087981096,0.008798425653658586,0.2535079066707693
346.9,1.825,0.0088927752,0.008872385529873914,0.25389754461629366
346.9,2.1125000000000003,0.008943436800000001,0.008930425109330472,0.2539965398366756
346.9,2.4000000000000004,0.0089671944,0.008973883690658904,0.25387010614794636
346.9,2.6875000000000004,0.00898776,0.009004100572489864,0.25367391314021387
346.9,2.9750000000000005,0.0090046776,0.009022415053453983,0.25351039640784306
346.9,3.2625000000000006,0.009016944,0.009030166432181925,0.25339379404266577
346.9,3.5500000000000003,0.009023328,0.00902869400730433,0.2533012755125243
346.9,3.8375,0.008999205599999999,0.009019337077451844,0.25323714504668793
346.9,4.125,0.0089924112,0.00900343494125512,0.2532464359544781
346.9,4.4125000000000005,0.008958986399999999,0.008982326897344801,0.25336380782990137
346.9,4.7,0.0089481336,0.00895735224435153,0.25354036633681
346.9,4.9875,0.00896268,0.008929850280905965,0.253624577687534
346.9,5.275,0.008915529600000001,0.008901160305638742,0.2534552427843543
346.9,5.5625,0.0088876224,0.008872621617180516,0.2530474442579093
346.9,5.8500000000000005,0.0088537872,0.008845573514161927,0.25272452673870394
346.9,6.1375,0.008840928000000001,0.00882135529521363,0.25288844941137417
346.9,6.425000000000002,0.0088075488,0.008801306258966269,0.25298432199533555
346.9,6.7125,0.0087639096,0.00878676570405049,0.24914498275745592
346.9,7.0,0.0087555192,0.008779908717234082,0.22918310492868588
348.15,0.1,0.0081302064,0.008179342733101684,0.23597967220213237
348.15,0.3875000000000001,0.008305401600000002,0.008317955639751127,0.25007118112918486
348.15,0.675,0.0084817824,0.0084690716161723,0.2526722625963096
348.15,0.9625,0.008642568000000002,0.008598868943079907,0.25279432492452963
348.15,1.2500000000000002,0.008736276,0.008708693689608542,0.253022815978963
348.15,1.5375000000000003,0.0088285248,0.008799891924892798,0.25351944292641254
348.15,1.825,0.008900891999999999,0.00887380971806725,0.2539128804092567
348.15,2.1125000000000003,0.0089337696,0.008931793138266496,0.25401568670686253
348.15,2.4000000000000004,0.0089788224,0.008975188254625122,0.25389275963628627
348.15,2.6875000000000004,0.0090250152,0.00900534113627772,0.2536990807195273
348.15,2.9750000000000005,0.009004404,0.009023597852358872,0.253536500004898
348.15,3.2625000000000006,0.0090074136,0.00903130447200317,0.25341912757148355
348.15,3.5500000000000003,0.0090184944,0.009029807064345209,0.2533245019162831
348.15,3.8375,0.009015804,0.009020451698519566,0.2532577310593535
348.15,4.125,0.009014892,0.009004584443660837,0.25326487910623174
348.15,4.4125000000000005,0.008981512799999999,0.00898355136890361,0.25338141212588156
348.15,4.7,0.008952419999999999,0.008958698543382472,0.25355877151407397
348.15,4.9875,0.0089504592,0.008931372036232014,0.25364490160704284
348.15,5.275,0.0089235096,0.00890291791658682,0.2534771527958009
348.15,5.5625,0.0088897656,0.008874682253581487,0.2530682517449394
348.15,5.8500000000000005,0.0088422048,0.008848011116350595,0.25273850891829164
348.15,6.1375,0.0088412016,0.008824250574028738,0.2528867074254365
348.15,6.425000000000002,0.0087980184,0.008804746695750505,0.25295516388261347
348.15,6.7125,0.008776905599999999,0.008790845550650477,0.24907360195342615
348.15,7.0,0.008733448799999998,0.00878458555680139,0.2290440887695719
349.4,0.1,0.0081374112,0.008180996330963157,0.23584286656189632
349.4,0.3875000000000001,0.0083059032,0.008319643428382349,0.24998273634508159
349.4,0.675,0.0084782712,0.008470770502788383,0.2526100530964173
349.4,0.9625,0.0086308488,0.008600549908222788,0.2527476109519071
349.4,1.2500000000000002,0.0087316248,0.008710333594856822,0.2529859202515988
349.4,1.5375000000000003,0.0087986568,0.008801473512861766,0.2534896624059789
349.4,1.825,0.0088822416,0.008875321612408879,0.2538890777772897
349.4,2.1125000000000003,0.008946081600000001,0.008933229843669425,0.25399724356379166
349.4,2.4000000000000004,0.0089771352,0.008976550156814674,0.2538787805052068
349.4,2.6875000000000004,0.0090047688,0.009006634502015895,0.25368812060138574
349.4,2.9750000000000005,0.008997564,0.009024834829444342,0.25352665905279353
349.4,3.2625000000000006,0.009024012,0.009032503089271296,0.2534083671736708
349.4,3.5500000000000003,0.0090216408,0.009030991231668015,0.25331121641628185
349.4,3.8375,0.009012384,0.009021651206805769,0.25324117584834127
349.4,4.125,0.009021504000000001,0.009005834964855821,0.2532453111225056
349.4,4.4125000000000005,0.008959898400000001,0.00898489445598944,0.2533599262653423
349.4,4.7,0.0089732592,0.008960181630377895,0.25353670970553105
349.4,4.9875,0.0089583936,0.008933048438192448,0.25362302803247216
349.4,5.275,0.008932355999999999,0.008904846829604365,0.2534546720644353
349.4,5.5625,0.008878730400000001,0.008876928754784918,0.2530419513102925
349.4,5.8500000000000005,0.0088519632,0.008850646163905367,0.2527021380472573
349.4,6.1375,0.008847996,0.00882735100713698,0.25283086369781166
349.4,6.425000000000002,0.0088040376,0.008808395234651028,0.25286750208542663
349.4,6.7125,0.0087696552,0.008795130796618771,0.24893766162989983
349.4,7.0,0.008746308000000001,0.008789460774765815,0.22882855607939265
350.65,0.1,0.008137548,0.00818299080280289,0.23563863717865755
350.65,0.3875000000000001,0.008283148799999999,0.008321596088433884,0.2498365431914882
350.65,0.675,0.0084937752,0.008472657502775422,0.252495742609414
350.65,0.9625,0.008650548000000001,0.00860235978631306,0.25265310460901946
350.65,1.2500000000000002,0.0087381912,0.008712059093128588,0.25290481334128045
350.65,1.5375000000000003,0.0088130664,0.008803111577303804,0.2534185489410374
350.65,1.825,0.008880372000000001,0.008876873392920513,0.2538261391871585
350.65,2.1125000000000003,0.008947176000000001,0.008934700694060504,0.2539411753386863
350.65,2.4000000000000004,0.0089976552,0.008977949634805586,0.253828168259239
350.65,2.6875000000000004,0.009005908799999999,0.009007976369237551,0.2536410554608484
350.65,2.9750000000000005,0.009016716,0.009026137051438196,0.25348084075021443
350.65,3.2625000000000006,0.009031855200000001,0.009033787835489322,0.2533614851574917
350.65,3.5500000000000003,0.009029392800000001,0.009032284875472725,0.253261420128286
350.65,3.8375,0.0090190872,0.009022984325470206,0.25318746397215547
350.65,4.125,0.0090070944,0.009007242339563562,0.253187735587556
350.65,4.4125000000000005,0.0089880792,0.00898641507183459,0.2532993307139966
350.65,4.7,0.0089595792,0.008961858676365085,0.2534741644638554
350.65,4.9875,0.008937144,0.008934929307236852,0.25355894540503116
350.65,5.275,0.0089212296,0.008906983118531683,0.2533877992319963
350.65,5.5625,0.008904539999999999,0.008879376264331381,0.25296854369156846
350.65,5.8500000000000005,0.008873988,0.008853464898717741,0.2526153911831842
350.65,6.1375,0.0088412016,0.008830605175772563,0.25272087946670874
350.65,6.425000000000002,0.0088143888,0.008812153249577645,0.2527212737563045
350.65,6.7125,0.008800161599999998,0.008799465274214784,0.24873705303096047
350.65,7.0,0.0087687888,0.008794322979916594,0.22853628252396957
351.9,0.1,0.008100247199999999,0.008185270951441358,0.23536681782762175
351.9,0.3875000000000001,0.008332214400000001,0.00832374913384934,0.2496324974542752
351.9,0.675,0.0084753528,0.008474662200907096,0.25232925268837303
351.9,0.9625,0.00863892,0.008604227651806124,0.2525107507457108
351.9,1.2500000000000002,0.0087432984,0.008713803379753726,0.2527794437782969
351.9,1.5375000000000003,0.008831808000000002,0.0088047472779572,0.25330606811994905
351.9,1.825,0.008876268,0.008878417239623852,0.2537240197561486
351.9,2.1125000000000003,0.008937828,0.008936171157960976,0.25384748613262625
351.9,2.4000000000000004,0.008976132000000001,0.008979366926175882,0.2537408981818819
351.9,2.6875000000000004,0.0089945088,0.00900936243747587,0.25355785623971977
351.9,2.9750000000000005,0.009008234399999999,0.009027515585068235,0.2533990537934079
351.9,3.2625000000000006,0.009018540000000002,0.009035184262160283,0.2532784827232142
351.9,3.5500000000000003,0.009012612,0.009033726361959317,0.25317508200376615
351.9,3.8375,0.0090390144,0.009024499777672636,0.253096580564158
351.9,4.125,0.0089940072,0.009008862402507546,0.25309211575747
351.9,4.4125000000000005,0.0089953752,0.008988172129671344,0.25319960566697786
351.9,4.7,0.008953332,0.008963786852371331,0.2533711172522726
351.9,4.9875,0.0089356848,0.008937064463814813,0.25345261890850007
351.9,5.275,0.008914571999999999,0.008909362857209085,0.25327648678469644
351.9,5.5625,0.008878776,0.008882039925761457,0.25284796627424594
351.9,5.8500000000000005,0.0088503672,0.008856453562679225,0.25247821849043606
351.9,6.1375,0.008832264000000001,0.008833961661169691,0.2525566775842048
351.9,6.425000000000002,0.008823098400000002,0.008815922114440159,0.25251637794323467
351.9,6.7125,0.0087973344,0.008803692815697928,0.24847163115737098
351.9,7.0,0.008755154399999998,0.008798960781042971,0.2281669734734825
353.15,0.1,0.0081232752,0.008187781579699039,0.2350271638185513
353.15,0.3875000000000001,0.008335452000000002,0.008326038078572313,0.2493704596417538
353.15,0.675,0.0084898992,0.008476714181957074,0.2521104897872379
353.15,0.9625,0.00862752,0.008606082579157391,0.25232048269582097
353.15,1.2500000000000002,0.0087562032,0.008715499650062153,0.25260974719230483
353.15,1.5375000000000003,0.0088147992,0.008806321774560259,0.2531521669857467
353.15,1.825,0.008867512800000001,0.00887990533254061,0.2535826852206246
353.15,2.1125000000000003,0.0089344992,0.008937606703892082,0.25371611743523736
353.15,2.4000000000000004,0.0089759496,0.008980782268503589,0.25361693890675113
353.15,2.6875000000000004,0.00900144,0.00901078840626402,0.2534384851449751
353.15,2.9750000000000005,0.0089924568,0.009028981497062253,0.2532812393634145
353.15,3.2625000000000006,0.0090371904,0.009036717920787207,0.2531593070753797
353.15,3.5500000000000003,0.009026839200000001,0.009035354057327761,0.2530521739029251
353.15,3.8375,0.0090136608,0.009026246286572816,0.25296847704256514
353.15,4.125,0.0090148464,0.009010750988411266,0.2529584152674959
353.15,4.4125000000000005,0.009006228,0.008990224542732003,0.2530606968117634
353.15,4.7,0.008982789599999999,0.008966023329423924,0.25322751123168535
353.15,4.9875,0.0089532408,0.00893950372837592,0.2533039921136234
353.15,5.275,0.0089246496,0.008912022119476889,0.2531206906156489
353.15,5.5625,0.008894280000000001,0.008884934882615724,0.2526801703505036
353.15,5.8500000000000005,0.008848224,0.00885959839768132,0.25229053599900736
353.15,6.1375,0.008855292,0.00883736904456257,0.25233815496112566
353.15,6.425000000000002,0.008810011199999999,0.008819603203148372,0.2522526685151895
353.15,6.7125,0.008817307199999999,0.008807657253327618,0.2481411808473402
353.15,7.0,0.008746080000000002,0.00880316278693418,0.22772026183058458
354.4,0.1,0.0081211776,0.008190467490396409,0.23461938254215273
354.4,0.3875000000000001,0.0083255112,0.008328398436546421,0.24905024237323506
354.4,0.675,0.0084829224,0.008478743030699032,0.25183931647936997
354.4,0.9625,0.008642978400000001,0.008607853642822258,0.25208217261464677
354.4,1.2500000000000002,0.008734679999999998,0.008717081099383774,0.25239562923863973
354.4,1.5375000000000003,0.0088371888,0.008807776226851286,0.2529567724744805
354.4,1.825,0.0088976088,0.008881289851692484,0.2534020599222388
354.4,2.1125000000000003,0.0089521464,0.008938972800375068,0.25354701291096604
354.4,2.4000000000000004,0.008972119199999998,0.008982175899366725,0.25345623145775903
354.4,2.6875000000000004,0.0090004824,0.009012249975135164,0.25328290145729787
354.4,2.9750000000000005,0.009016488,0.009030545854148057,0.2531273724187536
354.4,3.2625000000000006,0.0090101496,0.009038414362873119,0.2530039152563761
354.4,3.5500000000000003,0.009024376800000001,0.009037206327778035,0.25289262967161447
354.4,3.8375,0.0090120192,0.009028272575330499,0.2528030889896399
354.4,4.125,0.009019178400000001,0.00901296393199821,0.2527865711675257
354.4,4.4125000000000005,0.0090003912,0.008992631224248863,0.25288254089144246
354.4,4.7,0.0089921376,0.008968625278550146,0.25304327261966725
354.4,4.9875,0.0089422512,0.008942296921369762,0.2531129931777594
354.4,5.275,0.008921594399999998,0.008914996979175402,0.2529203063445405
354.4,5.5625,0.0089149824,0.00888807627843476,0.2524650477821176
354.4,5.8500000000000005,0.0088822416,0.008862885645615527,0.2520522437595532
354.4,6.1375,0.008849364000000002,0.008840775907185405,0.2520651749597503
354.4,6.425000000000002,0.0088199064,0.008823097889612087,0.2519299739556408
354.4,6.7125,0.0087669648,0.008811202419363263,0.24774544641675192
354.4,7.0,0.008766508800000001,0.008806717606379468,0.22719568514179303
355.65,0.1,0.008118167999999999,0.00819327348635394,0.2341431300358738
355.65,0.3875000000000001,0.008311831200000001,0.008330765721715256,0.24867162064005016
355.65,0.675,0.0084994752,0.00848067833190665,0.25151555358377053
355.65,0.9625,0.008619357599999999,0.00860946991725612,0.25179569179453004
355.65,1.2500000000000002,0.008752235999999998,0.008718480923048487,0.2521369888797549
355.65,1.5375000000000003,0.0088474488,0.00880905179456857,0.2527197741546961
355.65,1.825,0.008898383999999999,0.008882522977101195,0.2531820581664519
355.65,2.1125000000000003,0.008941020000000001,0.008940234915931171,0.2533401024932237
355.65,2.4000000000000004,0.008994645599999998,0.008983528056343327,0.2532587010029756
355.65,2.6875000000000004,0.008994919200000001,0.009013742843622483,0.2530910139982154
355.65,2.9750000000000005,0.0090292104,0.009032219723053445,0.2529373555616213
355.65,3.2625000000000006,0.009022689600000001,0.009040299139921049,0.25281223451556345
355.65,3.5500000000000003,0.0090249696,0.009039321539510106,0.25269638164723796
355.65,3.8375,0.0090133416,0.00903062736710544,0.252600360275582
355.65,4.125,0.0090223704,0.00901555706799187,0.25257650617621713
355.65,4.4125000000000005,0.008991818399999999,0.008995451087454214,0.25266505677617707
355.65,4.7,0.008992548,0.00897164987077729,0.2528183225530109
355.65,4.9875,0.008954244,0.008945493863245927,0.2528795267436598
355.65,5.275,0.008938648799999999,0.008918323510144934,0.2526752495661441
355.65,5.5625,0.008905497600000001,0.008891479256759137,0.2522024927835982
355.65,5.8500000000000005,0.008853924,0.008866301548373352,0.2517631696981994
355.65,6.1375,0.0088521912,0.008844130830272402,0.2517375594689532
355.65,6.425000000000002,0.008810011199999999,0.008826307547741106,0.25154805123939833
355.65,6.7125,0.008813750399999999,0.008814172146064283,0.2472841062222807
355.65,7.0,0.008768150399999999,0.00880941384816807,0.22659270739694679
356.9,0.1,0.0081177576,0.008196144370392114,0.233597970159439
356.9,0.3875000000000001,0.008318579999999999,0.008333075448022434,0.24823434039900338
356.9,0.675,0.008500387199999999,0.008482449670353593,0.2511390045616848
356.9,0.9625,0.0086401056,0.00861086047691439,0.25146088084893425
356.9,1.2500000000000002,0.0087333576,0.008719632316386203,0.2518336789603219
356.9,1.5375000000000003,0.008804676,0.008810089637450419,0.2524410698322947
356.9,1.825,0.0089000256,0.00888355688878844,0.2529225952510016
356.9,2.1125000000000003,0.008934316800000001,0.008941358519081635,0.2530952779157368
356.9,2.4000000000000004,0.008962999199999998,0.00898481897701141,0.25302426596791006
356.9,2.6875000000000004,0.008992684800000001,0.009015262711259141,0.2528627585528426
356.9,2.9750000000000005,0.009044623199999999,0.009034014170506213,0.25271113011720275
356.9,3.2625000000000006,0.009010377600000001,0.009042397803434025,0.2525841951288648
356.9,3.5500000000000003,0.009039926399999999,0.009041738058723955,0.2524633481593949
356.9,3.8375,0.0090471312,0.009033359385057395,0.2523601937740968
356.9,4.125,0.0090350928,0.009018586231115731,0.25232812181941366
356.9,4.4125000000000005,0.008973076799999999,0.008998743045580354,0.2524081420916802
356.9,4.7,0.0089942808,0.008975154277132646,0.2525525349087516
356.9,4.9875,0.0089532864,0.008949144374454002,0.25260347814751005
356.9,5.275,0.0089185392,0.0089220377862258,0.2523853737805988
356.9,5.5625,0.0088904496,0.008895158961129437,0.2518923438106845
356.9,5.8500000000000005,0.008883928800000001,0.008869832347846295,0.25142315326025433
356.9,6.1375,0.008849820000000001,0.008847382395057762,0.25135508922310035
356.9,6.425000000000002,0.008806499999999998,0.008829133551445231,0.2511066353407064
356.9,6.7125,0.0088153008,0.008816410265690081,0.24675679359497607
356.9,7.0,0.008774397599999999,0.008811040121089228,0.22591069058087232
358.15,0.1,0.008116298400000001,0.008199024945331403,0.23298342492942684
358.15,0.3875000000000001,0.008310828,0.008335263129411553,0.24773807735214778
358.15,0.675,0.008497879199999999,0.00848398663081354,0.25070942891687203
358.15,0.9625,0.008636868,0.008611954396252456,0.25107752745941747
358.15,1.2500000000000002,0.008734908,0.008720468474726814,0.2514855385069937
358.15,1.5375000000000003,0.008831352,0.008810830915235135,0.2521205042797198
358.15,1.825,0.0088825608,0.008884343766775925,0.25262352907291136
358.15,2.1125000000000003,0.008941020000000001,0.008942309078347711,0.2528124449726022
358.15,2.4000000000000004,0.0089888544,0.008986028898949,0.2527528247794536
358.15,2.6875000000000004,0.0089966976,0.009016805277578317,0.2525980312407797
358.15,2.9750000000000005,0.0090184032,0.009035940263234166,0.2524485912225466
358.15,3.2625000000000006,0.0090158952,0.009044735904915075,0.2523196806815559
358.15,3.5500000000000003,0.0090116544,0.009044494251619555,0.252193435638497
358.15,3.8375,0.0090196344,0.00903651735234612,0.25208247476023804
358.15,4.125,0.009003492,0.009022107256093289,0.2520413048505358
358.15,4.4125000000000005,0.0089945544,0.009002566011859576,0.2521116682381916
358.15,4.7,0.0089815584,0.008979195668643499,0.25224580005992775
358.15,4.9875,0.0089543808,0.008953298275443573,0.25228469880458065
358.15,5.275,0.0089315352,0.008926175881258313,0.2520505272304039
358.15,5.5625,0.008895648,0.008899130535086236,0.2515344256384265
358.15,5.8500000000000005,0.008887713600000001,0.008873464285925859,0.2510319949925556
358.15,6.1375,0.008863956000000001,0.008850479182775695,0.2509175185240161
358.15,6.425000000000002,0.008822961599999998,0.008831477274634266,0.2506054150880778
358.15,6.7125,0.0087961944,0.008817760610500082,0.24616309562440702
358.15,7.0,0.008750731200000002,0.00881138503393218,0.22514893718609835
359.4,0.1,0.008109002399999999,0.008201860013992283,0.23229894859548028
359.4,0.3875000000000001,0.008298470399999999,0.008337264279826216,0.24718247078406239
359.4,0.675,0.008497924799999999,0.008485218798060166,0.25022655156315143
359.4,0.9625,0.008626927199999999,0.008612680749725729,0.2506454318108853
359.4,1.2500000000000002,0.008718309600000002,0.008720922593400236,0.2510923751128925
359.4,1.5375000000000003,0.008807275199999999,0.008811216787661008,0.2517579323727629
359.4,1.825,0.008899523999999999,0.008884835791085363,0.2522847134681089
359.4,2.1125000000000003,0.0089235552,0.008943052062250625,0.25249146617457807
359.4,2.4000000000000004,0.008997016799999999,0.008987138059734123,0.25244425369456147
359.4,2.6875000000000004,0.009004631999999999,0.009018366242113177,0.25229671575854246
359.4,2.9750000000000005,0.009013067999999999,0.009038009067965098,0.2521496154863577
359.4,3.2625000000000006,0.0090278424,0.009047338995867224,0.25201858112327125
359.4,3.5500000000000003,0.009040747200000001,0.009047628484396872,0.2518865070814303
359.4,3.8375,0.0090127944,0.009040149992131366,0.25176707857907515
359.4,4.125,0.009033770399999998,0.009026175977648026,0.25171593202806314
359.4,4.4125000000000005,0.0090104688,0.009006978899524173,0.2517755120053765
359.4,4.7,0.0089889912,0.008983831216337133,0.2518979560720252
359.4,4.9875,0.008943072,0.00895800538666423,0.25192302378195186
359.4,5.275,0.0089320824,0.00893077386908278,0.2516705338419337
359.4,5.5625,0.008903217599999999,0.008903409122170112,0.25112853958838305
359.4,5.8500000000000005,0.0088934136,0.008877183604503545,0.2505894392277189
359.4,6.1375,0.0088668744,0.008853369774660402,0.25042455241019096
359.4,6.425000000000002,0.0088237824,0.008833240091218011,0.2500440244795209
359.4,6.7125,0.008794872,0.008818067012753686,0.2455025217376059
359.4,7.0,0.0087813288,0.008810237195486166,0.22430660731361687
360.65,0.1,0.0080838768,0.008204594379195233,0.23154391818324413
360.65,0.3875000000000001,0.0083116944,0.008339014413210045,0.2465671355703107
360.65,0.675,0.0084895344,0.008486075756867143,0.24969006159929308
360.65,0.9625,0.0086490888,0.008612968611789612,0.25016431450200943
360.65,1.2500000000000002,0.0087289344,0.008720927867736372,0.25065397730432837
360.65,1.5375000000000003,0.0088447584,0.008811188414466348,0.25135316441198696
360.65,1.825,0.008883837600000001,0.00888498514173846,0.2519060086264309
360.65,2.1125000000000003,0.008944257599999998,0.008943552939311636,0.2521321982213697
360.65,2.4000000000000004,0.008987851199999999,0.008988126696944806,0.25209841315627907
360.65,2.6875000000000004,0.009015804,0.009019941304396897,0.2519586776791006
360.65,2.9750000000000005,0.0090029904,0.009040231651426818,0.25181409038431163
360.65,3.2625000000000006,0.0090360504,0.009050232627793513,0.25168076171379344
360.65,3.5500000000000003,0.0090288456,0.009051179123255898,0.2515424270223813
360.65,3.8375,0.0090375552,0.009044306027572896,0.25141387557765915
360.65,4.125,0.009017308799999998,0.009030848230503437,0.25135183240305775
360.65,4.4125000000000005,0.0090376464,0.009012040621806447,0.25139950071115863
360.65,4.7,0.008986164,0.008989118091240844,0.2515088261304382
360.65,4.9875,0.008953924799999999,0.008963315528565562,0.2515182717240733
360.65,5.275,0.0089231448,0.008935867823539518,0.25124518480090574
360.65,5.5625,0.0089213208,0.008908009865921645,0.2506744349825535
360.65,5.8500000000000005,0.0088665096,0.008880976545470862,0.25009522136943224
360.65,6.1375,0.008838693600000001,0.008856002751946096,0.24987585703842868
360.65,6.425000000000002,0.008826199199999999,0.008834323375106274,0.24942205460889938
360.65,6.7125,0.0087890352,0.008817173304710317,0.2447745209776321
360.65,7.0,0.0087759024,0.008807385214540431,0.2233828073571629
361.9,0.1,0.008105080800000001,0.008207172843760723,0.23071762857899383
361.9,0.3875000000000001,0.0083044896,0.008340449043506622,0.24589159855198675
361.9,0.675,0.0084878016,0.00848648709200815,0.24909962389393345
361.9,0.9625,0.0086330832,0.008612747056899496,0.24963391056869974
361.9,1.2500000000000002,0.0087419304,0.008720417493065118,0.2501701123661633
361.9,1.5375000000000003,0.008840016,0.008810686955389443,0.25090598858636287
361.9,1.825,0.008905907999999999,0.008884743998756913,0.25148721045925926
361.9,2.1125000000000003,0.0089697936,0.008943777178051972,0.2517344655671685
361.9,2.4000000000000004,0.0090074592,0.00898897504815907,0.2517151393172063
361.9,2.6875000000000004,0.0090162144,0.009021526163962639,0.2515837693382951
361.9,2.9750000000000005,0.009046264799999999,0.009042619080347116,0.25144185169519273
361.9,3.2625000000000006,0.0090427536,0.009053442352196952,0.25130607254386894
361.9,3.5500000000000003,0.0090454896,0.009055184534396585,0.25116104318226545
361.9,3.8375,0.0090333144,0.009049034181830458,0.2510226886769337
361.9,4.125,0.0090204096,0.009036179849383008,0.25094884781392884
361.9,4.4125000000000005,0.008977180799999998,0.00901781009193868,0.2509834468833234
361.9,4.7,0.008988763200000001,0.008995113464381914,0.2510782275702701
361.9,4.9875,0.008972848799999999,0.008969278521597153,0.25107023602946027
361.9,5.275,0.0089289816,0.008941493818468836,0.2507742454747078
361.9,5.5625,0.0089122008,0.008912947909881406,0.25017186823303955
361.9,5.8500000000000005,0.0088950096,0.008884829350719305,0.2495490362239309
361.9,6.1375,0.008852601600000001,0.008858326695866971,0.2492710760810597
361.9,6.425000000000002,0.008824056,0.00883462850020885,0.24873905611099
361.9,6.7125,0.0088116528,0.00881492331862938,0.24397850422840922
361.9,7.0,0.0087755832,0.008802617699884207,0.2223765163328659
363.15,0.1,0.008094592800000001,0.008208732033142823,0.22981932635781938
363.15,0.3875000000000001,0.008300294400000002,0.008341178804992971,0.24515538928796718
363.15,0.675,0.0085044456,0.008486482697584487,0.24845482671335528
363.15,0.9625,0.0086417472,0.008612298972691387,0.24905389436007389
363.15,1.2500000000000002,0.008755792799999999,0.008719781167220478,0.2496405099043675
363.15,1.5375000000000003,0.008860581600000002,0.008810082818078551,0.25041618052889947
363.15,1.825,0.0088973808,0.008884357462172416,0.2510281337263936
363.15,2.1125000000000003,0.0089455344,0.008943758636408868,0.25129809860659597
363.15,2.4000000000000004,0.0089728944,0.008989439877694712,0.2512942879292723
363.15,2.6875000000000004,0.0089944176,0.009022554722936749,0.251171822316184
363.15,2.9750000000000005,0.0090546096,0.009044256709041772,0.2510327365702143
363.15,3.2625000000000006,0.0090409296,0.00905569937291659,0.2508943499784581
363.15,3.5500000000000003,0.0090161232,0.009058036251468005,0.25074219622532484
363.15,3.8375,0.0090297576,0.009052420881602812,0.25059333163875563
363.15,4.125,0.0090220512,0.009040006800227816,0.250506785810067
363.15,4.4125000000000005,0.0090220056,0.009021947544249818,0.25052714879744215
363.15,4.7,0.0090034008,0.008999396650575614,0.25060594203799347
363.15,4.9875,0.008985206400000001,0.008973507656112012,0.250578677210616
363.15,5.275,0.008938603199999999,0.008945434097765808,0.2502574546823161
363.15,5.5625,0.008912611200000002,0.008916329512443805,0.2496205316729586
363.15,5.8500000000000005,0.008899569599999999,0.008887347437052804,0.24895052589739164
363.15,6.1375,0.0088460352,0.008859641408499604,0.24860979228652602
363.15,6.425000000000002,0.0088362768,0.00883436496369101,0.24799452296445912
363.15,6.7125,0.008798793599999999,0.008812671639533818,0.24311379357947915
363.15,7.0,0.0087662808,0.008798413332865943,0.22128660083777468


==> Sections/Images/2dSobolEu154.csv <==
Temperature,Burnup,Pred
333.15,0.1,0.00012912382663016198
334.4,0.1,0.00010872448514523403
335.65,0.1,8.96525827440986e-05
336.9,0.1,7.190791034214494e-05
338.15,0.1,5.5490637820621025e-05
339.4,0.1,4.0400935060802556e-05
340.65,0.1,2.6638671384804358e-05
341.9,0.1,1.4204003606049787e-05
343.15,0.1,3.097023199116755e-06
344.4,0.1,-6.682256768253403e-06
345.65,0.1,-1.5133784024873309e-05
346.9,0.1,-2.2257636977496276e-05
348.15,0.1,-2.80537110837753e-05
349.4,0.1,-3.252187566585296e-05
350.65,0.1,-3.566227446941128e-05
351.9,0.1,-3.7474802952131014e-05
353.15,0.1,-3.795956565630365e-05
354.4,0.1,-3.711649724300048e-05
355.65,0.1,-3.4945584644424654e-05
356.9,0.1,-3.14468801317358e-05
358.15,0.1,-2.662054051844054e-05
359.4,0.1,-2.0466395923207648e-05
360.65,0.1,-1.2984563956208728e-05
361.9,0.1,-4.1750707529819575e-06
363.15,0.1,5.9620314153130405e-06
333.15,0.3875000000000001,0.0010798725339343646
334.4,0.3875000000000001,0.0010609196790918596
335.65,0.3875000000000001,0.0010433629084292684
336.9,0.3875000000000001,0.0010272020128619663
338.15,0.3875000000000001,0.00101243725374571
339.4,0.3875000000000001,0.0009990686964194695
340.65,0.3875000000000001,0.0009870963147476652
341.9,0.3875000000000001,0.0009765201740692397
343.15,0.3875000000000001,0.0009673403658587015
344.4,0.3875000000000001,0.0009595569293194411
345.65,0.3875000000000001,0.0009531698644514308
346.9,0.3875000000000001,0.0009481791843224951
348.15,0.3875000000000001,0.000944584967339332
349.4,0.3875000000000001,0.000942387200434186
350.65,0.3875000000000001,0.0009415860142849286
351.9,0.3875000000000001,0.0009421810299256733
353.15,0.3875000000000001,0.000944172691661263
354.4,0.3875000000000001,0.0009475607773392625
355.65,0.3875000000000001,0.0009523452216207567
356.9,0.3875000000000001,0.0009585261682514001
358.15,0.3875000000000001,0.0009661033558754223
359.4,0.3875000000000001,0.0009750768759673317
360.65,0.3875000000000001,0.0009854466893237934
361.9,0.3875000000000001,0.0009972126783346635
363.15,0.3875000000000001,0.0010103748429999837
333.15,0.675,0.003376042138612992
334.4,0.675,0.0033577088668547417
335.65,0.675,0.0033408392005426363
336.9,0.675,0.0033254332050156182
338.15,0.675,0.003311490919477064
339.4,0.675,0.0032990124876726423
340.65,0.675,0.003287997961873526
341.9,0.675,0.0032784473290119187
343.15,0.675,0.0032703606936301255
344.4,0.675,0.0032637381994738285
345.65,0.675,0.003258579598255054
346.9,0.675,0.003254885177465139
348.15,0.675,0.0032526547802906175
349.4,0.675,0.0032518884982060264
350.65,0.675,0.0032525863573469316
351.9,0.675,0.00325474834464555
353.15,0.675,0.0032583744731696646
354.4,0.675,0.0032634645599702444
355.65,0.675,0.0032700188271996833
356.9,0.675,0.003278037013502197
358.15,0.675,0.0032875191972845386
359.4,0.675,0.0032984652348010263
360.65,0.675,0.003310875295932908
361.9,0.675,0.0033247490539854707
363.15,0.675,0.0033400865612298464
333.15,0.9625,0.007010156741475301
334.4,0.9625,0.006991562466765508
335.65,0.9625,0.0069744985608363175
336.9,0.9625,0.006958964906077669
338.15,0.9625,0.006944961502489522
339.4,0.9625,0.006932488611427687
340.65,0.9625,0.006921546154485411
341.9,0.9625,0.006912134183933855
343.15,0.9625,0.006904252843518713
344.4,0.9625,0.006897902146307755
345.65,0.9625,0.006893082079233198
346.9,0.9625,0.006889792720701796
348.15,0.9625,0.006888034149120245
349.4,0.9625,0.006887806116200587
350.65,0.9625,0.006889108909434158
351.9,0.9625,0.0068919423458719264
353.15,0.9625,0.006896306438581676
354.4,0.9625,0.006902201239834566
355.65,0.9625,0.006909626788833945
356.9,0.9625,0.006918582667410592
358.15,0.9625,0.006929069293733742
359.4,0.9625,0.006941086393379828
360.65,0.9625,0.006954633901009893
361.9,0.9625,0.006969711868895112
363.15,0.9625,0.006986320127154222
333.15,1.2500000000000002,0.011973035763311199
334.4,1.2500000000000002,0.011953248203440417
335.65,1.2500000000000002,0.011935056259821192
336.9,1.2500000000000002,0.0119184599716569
338.15,1.2500000000000002,0.011903459548032166
339.4,1.2500000000000002,0.011890054936675817
340.65,1.2500000000000002,0.011878246307469129
341.9,1.2500000000000002,0.011868033634276506
343.15,1.2500000000000002,0.011859417086979226
344.4,1.2500000000000002,0.01185239661330613
345.65,1.2500000000000002,0.011846972200189418
346.9,1.2500000000000002,0.011843143978306991
348.15,1.2500000000000002,0.011840911921523256
349.4,1.2500000000000002,0.011840276029838226
350.65,1.2500000000000002,0.011841236394726423
351.9,1.2500000000000002,0.01184379283323879
353.15,1.2500000000000002,0.011847945423782077
354.4,1.2500000000000002,0.011853694166356274
355.65,1.2500000000000002,0.011861039074029175
356.9,1.2500000000000002,0.011869979963851737
358.15,1.2500000000000002,0.011880516901162888
359.4,1.2500000000000002,0.011892649912098222
360.65,1.2500000000000002,0.011906378800640896
361.9,1.2500000000000002,0.011921703436113026
363.15,1.2500000000000002,0.011938623936124701
333.15,1.5375000000000003,0.018253891574343567
334.4,1.5375000000000003,0.018231927338979242
335.65,1.5375000000000003,0.01821162285657532
336.9,1.5375000000000003,0.018192978362352036
338.15,1.5375000000000003,0.018175993908580546
339.4,1.5375000000000003,0.01816066970434546
340.65,1.5375000000000003,0.01814700546215542
341.9,1.5375000000000003,0.01813500156097632
343.15,1.5375000000000003,0.018124657987740364
344.4,1.5375000000000003,0.018115974703244192
345.65,1.5375000000000003,0.018108951798962325
346.9,1.5375000000000003,0.01810358934023369
348.15,1.5375000000000003,0.018099887313990537
349.4,1.5375000000000003,0.01809784581170734
350.65,1.5375000000000003,0.018097464650435102
351.9,1.5375000000000003,0.01809874397391946
353.15,1.5375000000000003,0.018101683795228238
354.4,1.5375000000000003,0.01810628400981909
355.65,1.5375000000000003,0.018112544578488682
356.9,1.5375000000000003,0.018120465592711507
358.15,1.5375000000000003,0.018130046856470752
359.4,1.5375000000000003,0.01814128840896978
360.65,1.5375000000000003,0.018154190145666257
361.9,1.5375000000000003,0.01816875197508569
363.15,1.5375000000000003,0.018184974054041528
333.15,1.825,0.025840427724798914
334.4,1.825,0.025815254393263765
335.65,1.825,0.02579180384063584
336.9,1.825,0.02577007621066081
338.15,1.825,0.025750071555609835
339.4,1.825,0.025731789993093016
340.65,1.825,0.02571523148390699
341.9,1.825,0.025700396354746483
343.15,1.825,0.025687284357323495
344.4,1.825,0.025675895674587085
345.65,1.825,0.0256662304764185
346.9,1.825,0.02565828861907206
348.15,1.825,0.02565207028549682
349.4,1.825,0.02564757535808268
350.65,1.825,0.02564480386296522
351.9,1.825,0.02564375589161895
353.15,1.825,0.025644431404840504
354.4,1.825,0.025646830298087578
355.65,1.825,0.02565095279351258
356.9,1.825,0.02565679862975974
358.15,1.825,0.025664367702286736
359.4,1.825,0.02567366018097482
360.65,1.825,0.02568467592207832
361.9,1.825,0.025697414834122717
363.15,1.825,0.02571187689097243
333.15,2.1125000000000003,0.03471893890042607
334.4,2.1125000000000003,0.03468947696879876
335.65,2.1125000000000003,0.03466179945683982
336.9,2.1125000000000003,0.0346359063122781
338.15,2.1125000000000003,0.0346117977441982
339.4,2.1125000000000003,0.034589473778735724
340.65,2.1125000000000003,0.03456893465111087
341.9,2.1125000000000003,0.03455018037439142
343.15,2.1125000000000003,0.03453321089630623
344.4,2.1125000000000003,0.03451802651741444
345.65,2.1125000000000003,0.034504627146241515
346.9,2.1125000000000003,0.034493012874262
348.15,2.1125000000000003,0.03448318362306914
349.4,2.1125000000000003,0.034475139627883164
350.65,2.1125000000000003,0.034468880823365106
351.9,2.1125000000000003,0.03446440710497266
353.15,2.1125000000000003,0.03446171857724814
354.4,2.1125000000000003,0.034460815174852596
355.65,2.1125000000000003,0.034461697054599505
356.9,2.1125000000000003,0.03446436400740423
358.15,2.1125000000000003,0.03446881611167352
359.4,2.1125000000000003,0.03447505322366168
360.65,2.1125000000000003,0.03448307543484325
361.9,2.1125000000000003,0.03449288244465906
363.15,2.1125000000000003,0.03450447451446491
333.15,2.4000000000000004,0.044874411492201116
334.4,2.4000000000000004,0.044839535993722035
335.65,2.4000000000000004,0.04480650507901231
336.9,2.4000000000000004,0.044775318604326264
338.15,2.4000000000000004,0.04474597705317207
339.4,2.4000000000000004,0.04471848025566849
340.65,2.4000000000000004,0.04469282839476457
341.9,2.4000000000000004,0.04466902156193482
343.15,2.4000000000000004,0.044647059900924935
344.4,2.4000000000000004,0.04462694349014164
345.65,2.4000000000000004,0.044608672381856104
346.9,2.4000000000000004,0.04459224656300051
348.15,2.4000000000000004,0.04457766620345616
349.4,2.4000000000000004,0.04456493125095186
350.65,2.4000000000000004,0.044554041757758775
351.9,2.4000000000000004,0.04454499771080912
353.15,2.4000000000000004,0.04453779929305195
354.4,2.4000000000000004,0.044532446334605985
355.65,2.4000000000000004,0.04452893882240347
356.9,2.4000000000000004,0.04452727684791889
358.15,2.4000000000000004,0.04452746034581333
359.4,2.4000000000000004,0.04452948921154447
360.65,2.4000000000000004,0.04453336358885797
361.9,2.4000000000000004,0.04453908324253365
363.15,2.4000000000000004,0.04454664815950371
333.15,2.6875000000000004,0.05629062323821914
334.4,2.6875000000000004,0.05624916622617038
335.65,2.6875000000000004,0.056209612367721665
336.9,2.6875000000000004,0.056171961780483115
338.15,2.6875000000000004,0.056136214634336004
339.4,2.6875000000000004,0.056102371046890406
340.65,2.6875000000000004,0.05607043110962086
341.9,2.6875000000000004,0.056040395031611984
343.15,2.6875000000000004,0.056012262760592624
344.4,2.6875000000000004,0.05598603447951182
345.65,2.6875000000000004,0.05596171039745422
346.9,2.6875000000000004,0.05593929031840297
348.15,2.6875000000000004,0.05591877446451049
349.4,2.6875000000000004,0.05590016303179361
350.65,2.6875000000000004,0.055883455732760975
351.9,2.6875000000000004,0.05586865284183616
353.15,2.6875000000000004,0.0558557542936802
354.4,2.6875000000000004,0.05584476023203881
355.65,2.6875000000000004,0.0558356704870307
356.9,2.6875000000000004,0.05582848521546935
358.15,2.6875000000000004,0.05582320431281246
359.4,2.6875000000000004,0.055819827765992217
360.65,2.6875000000000004,0.055818355575008624
361.9,2.6875000000000004,0.055818787700658345
363.15,2.6875000000000004,0.0558211241952125
333.15,2.9750000000000005,0.0689502430354674
334.4,2.9750000000000005,0.06890099584390019
335.65,2.9750000000000005,0.06885370887296802
336.9,2.9750000000000005,0.06880838231868772
338.15,2.9750000000000005,0.06876501631173715
339.4,2.9750000000000005,0.06872361102199762
340.65,2.9750000000000005,0.06868416659321476
341.9,2.9750000000000005,0.06864668318220207
343.15,2.9750000000000005,0.06861116082816293
344.4,2.9750000000000005,0.06857759968791077
345.65,2.9750000000000005,0.06854599998359803
346.9,2.9750000000000005,0.06851636151920787
348.15,2.9750000000000005,0.06848868462143504
349.4,2.9750000000000005,0.06846296932948284
350.65,2.9750000000000005,0.06843921572175807
351.9,2.9750000000000005,0.06841742373292176
353.15,2.9750000000000005,0.06839759353285518
354.4,2.9750000000000005,0.06837972504315157
355.65,2.9750000000000005,0.06836381838142105
356.9,2.9750000000000005,0.068349873586867
358.15,2.9750000000000005,0.06833789054187929
359.4,2.9750000000000005,0.06832786931179688
360.65,2.9750000000000005,0.06831981001422988
361.9,2.9750000000000005,0.06831371242702584
363.15,2.9750000000000005,0.06830957658938817
333.15,3.2625000000000006,0.08283492876529444
334.4,3.2625000000000006,0.08277664451804476
335.65,3.2625000000000006,0.08272037602953372
336.9,3.2625000000000006,0.08266612348271042
338.15,3.2625000000000006,0.08261388683837147
339.4,3.2625000000000006,0.0825636665408217
340.65,3.2625000000000006,0.08251546265540005
341.9,3.2625000000000006,0.08246927537812337
343.15,3.2625000000000006,0.0824251047873984
344.4,3.2625000000000006,0.08238295109230974
345.65,3.2625000000000006,0.08234281437126414
346.9,3.2625000000000006,0.08230469466346496
348.15,3.2625000000000006,0.08226859224333578
349.4,3.2625000000000006,0.08223450722848671
350.65,3.2625000000000006,0.08220243947517204
351.9,3.2625000000000006,0.08217238915327306
353.15,3.2625000000000006,0.08214435639346764
354.4,3.2625000000000006,0.08211834122189136
355.65,3.2625000000000006,0.08209434373001875
356.9,3.2625000000000006,0.0820723638263753
358.15,3.2625000000000006,0.08205240168084224
359.4,3.2625000000000006,0.08203445713660612
360.65,3.2625000000000006,0.08201853029820924
361.9,3.2625000000000006,0.08200462124405836
363.15,3.2625000000000006,0.08199272981733997
333.15,3.5500000000000003,0.09792542370755798
334.4,3.5500000000000003,0.09785682004941436
335.65,3.5500000000000003,0.09779028591089374
336.9,3.5500000000000003,0.09772582154028411
338.15,3.5500000000000003,0.09766342708133116
339.4,3.5500000000000003,0.09760310280845845
340.65,3.5500000000000003,0.0975448486824626
341.9,3.5500000000000003,0.09748866513458068
343.15,3.5500000000000003,0.09743455234776173
344.4,3.5500000000000003,0.09738251026973457
345.65,3.5500000000000003,0.09733253926639732
346.9,3.5500000000000003,0.09728463939002113
348.15,3.5500000000000003,0.09723881074514831
349.4,3.5500000000000003,0.09719505348859232
350.65,3.5500000000000003,0.09715336777716664
351.9,3.5500000000000003,0.09711375359780348
353.15,3.5500000000000003,0.09707621108118074
354.4,3.5500000000000003,0.09704074031877291
355.65,3.5500000000000003,0.09700734140205455
356.9,3.5500000000000003,0.09697601446170355
358.15,3.5500000000000003,0.09694675930170306
359.4,3.5500000000000003,0.09691957614420549
360.65,3.5500000000000003,0.09689446509375316
361.9,3.5500000000000003,0.0968714258497869
363.15,3.5500000000000003,0.09685045875206927
333.15,3.8375,0.11420164928272414
334.4,3.8375,0.11412141133274811
335.65,3.8375,0.11404329482072116
336.9,3.8375,0.11396730025628704
338.15,3.8375,0.11389342774398806
339.4,3.8375,0.1138216774406377
340.65,3.8375,0.11375204964679513
341.9,3.8375,0.11368454448007041
343.15,3.8375,0.1136191623847684
344.4,3.8375,0.11355590329555014
345.65,3.8375,0.1134947674868392
346.9,3.8375,0.11343575503704233
348.15,3.8375,0.11337886635126097
349.4,3.8375,0.11332410140335956
350.65,3.8375,0.11327146025867704
351.9,3.8375,0.1132209431785692
353.15,3.8375,0.11317255020223939
354.4,3.8375,0.1131262814603655
355.65,3.8375,0.11308213710976102
356.9,3.8375,0.11304011709815479
358.15,3.8375,0.11300022158236026
359.4,3.8375,0.11296245073225869
360.65,3.8375,0.1129268042995621
361.9,3.8375,0.11289328266323638
363.15,3.8375,0.11286188565340026
333.15,4.125,0.13164279622583197
334.4,4.125,0.13154957941306822
335.65,4.125,0.1314585344407161
336.9,4.125,0.13136966138718226
338.15,4.125,0.13128296073597498
339.4,4.125,0.13119843290526345
340.65,4.125,0.13111607772516645
341.9,4.125,0.13103589577066668
343.15,4.125,0.13095788717244206
344.4,4.125,0.13088205216571275
345.65,4.125,0.13080839088115667
346.9,4.125,0.13073690360626516
348.15,4.125,0.13066759056319066
349.4,4.125,0.13060045202635673
350.65,4.125,0.130535487708272
351.9,4.125,0.13047269828846153
353.15,4.125,0.13041208358397624
354.4,4.125,0.13035364401298538
355.65,4.125,0.13029737939253994
356.9,4.125,0.13024329007547017
358.15,4.125,0.13019137597030161
359.4,4.125,0.13014163731225442
360.65,4.125,0.13009407414053198
361.9,4.125,0.13004868653354104
363.15,4.125,0.1300054745435527
333.15,4.4125000000000005,0.15022741127820619
334.4,4.4125000000000005,0.15011984450408758
335.65,4.4125000000000005,0.15001449797347136
336.9,4.4125000000000005,0.14991137199998447
338.15,4.4125000000000005,0.14981046675350818
339.4,4.4125000000000005,0.14971178261300835
340.65,4.4125000000000005,0.14961531995745087
341.9,4.4125000000000005,0.14952107904819154
343.15,4.4125000000000005,0.14942906000284045
344.4,4.4125000000000005,0.149339263291838
345.65,4.4125000000000005,0.1492516890327943
346.9,4.4125000000000005,0.14916633746092953
348.15,4.4125000000000005,0.14908320877226058
349.4,4.4125000000000005,0.14900230326734654
350.65,4.4125000000000005,0.14892362119447544
351.9,4.4125000000000005,0.14884716263205403
353.15,4.4125000000000005,0.14877292784143803
354.4,4.4125000000000005,0.14870091686183087
355.65,4.4125000000000005,0.14863112998072386
356.9,4.4125000000000005,0.14856356727652378
358.15,4.4125000000000005,0.14849822886684072
359.4,4.4125000000000005,0.14843511499996265
360.65,4.4125000000000005,0.14837422568895736
361.9,4.4125000000000005,0.14831556106450275
363.15,4.4125000000000005,0.14825912111353104
333.15,4.7,0.16993347943612186
334.4,4.7,0.16981016866811138
335.65,4.7,0.16968912454732232
336.9,4.7,0.16957034743965282
338.15,4.7,0.1694538376717976
339.4,4.7,0.16933959566192594
340.65,4.7,0.1692276217759359
341.9,4.7,0.16911791618370872
343.15,4.7,0.16901047932954927
344.4,4.7,0.1689053113833388
345.65,4.7,0.16880241272404317
346.9,4.7,0.16870178373062827
348.15,4.7,0.16860342449456867
349.4,4.7,0.1685073352772201
350.65,4.7,0.1684135164052773
351.9,4.7,0.16832196810089267
353.15,4.7,0.16823269045554076
354.4,4.7,0.16814568387432302
355.65,4.7,0.16806094838337504
356.9,4.7,0.1679784842309848
358.15,4.7,0.1678982916523725
359.4,4.7,0.16782037068674152
360.65,4.7,0.1677447215170409
361.9,4.7,0.1676713443392875
363.15,4.7,0.16760023927109136
333.15,4.9875,0.1907385030370639
334.4,4.9875,0.190598034196636
335.65,4.9875,0.19045987661686156
336.9,4.9875,0.19032403041535062
338.15,4.9875,0.19019049637617055
339.4,4.9875,0.1900592746561348
340.65,4.9875,0.18993036562114152
341.9,4.9875,0.1898037697808344
343.15,4.9875,0.18967948738350154
344.4,4.9875,0.1895575187035664
345.65,4.9875,0.18943786425067283
346.9,4.9875,0.18932052410322753
348.15,4.9875,0.18920549881007764
349.4,4.9875,0.18909278859337558
350.65,4.9875,0.1889823936752738
351.9,4.9875,0.18887431442167035
353.15,4.9875,0.18876855098937873
354.4,4.9875,0.18866510371816142
355.65,4.9875,0.1885639726733574
356.9,4.9875,0.18846515818166135
358.15,4.9875,0.18836866055670026
359.4,4.9875,0.1882744799422198
360.65,4.9875,0.18818261633821998
361.9,4.9875,0.18809307022820893
363.15,4.9875,0.18800584153378
333.15,5.275,0.2126195744297022
334.4,5.275,0.21246051731267973
335.65,5.275,0.21230381395276077
336.9,5.275,0.21214946465050455
338.15,5.275,0.2119974698632836
339.4,5.275,0.21184783024448747
340.65,5.275,0.2117005458986584
341.9,5.275,0.21155561736157577
343.15,5.275,0.21141304510367998
344.4,5.275,0.2112728295170047
345.65,5.275,0.21113497083677016
346.9,5.275,0.21099946945501002
348.15,5.275,0.21086632595977475
349.4,5.275,0.21073554042947112
350.65,5.275,0.21060711330840398
351.9,5.275,0.2104810448579291
353.15,5.275,0.21035733531326664
354.4,5.275,0.21023598521019599
355.65,5.275,0.21011699456178495
356.9,5.275,0.2100003638515417
358.15,5.275,0.2098860931056018
359.4,5.275,0.20977418274213452
360.65,5.275,0.20966463294408894
361.9,5.275,0.20955744399895634
363.15,5.275,0.2094526160112791
333.15,5.5625,0.23555344431842867
334.4,5.5625,0.23537435616248903
335.65,5.5625,0.23519766214312124
336.9,5.5625,0.2350233626392912
338.15,5.5625,0.2348514582913205
339.4,5.5625,0.23468194941283615
340.65,5.5625,0.23451483657882088
341.9,5.5625,0.23435012028585062
343.15,5.5625,0.23418780093902689
344.4,5.5625,0.23402787890424773
345.65,5.5625,0.2338703547564959
346.9,5.5625,0.23371522878326273
348.15,5.5625,0.23356250141578527
349.4,5.5625,0.23341217315063953
350.65,5.5625,0.2332642442230457
351.9,5.5625,0.23311871503810522
353.15,5.5625,0.23297558594864842
354.4,5.5625,0.23283485743818347
355.65,5.5625,0.2326965296373883
356.9,5.5625,0.23256060293829653
358.15,5.5625,0.23242707758919623
359.4,5.5625,0.232295953982121
360.65,5.5625,0.2321672323000199
361.9,5.5625,0.2320409128826555
363.15,5.5625,0.2319169959913835
333.15,5.8500000000000005,0.25951658433193137
334.4,5.8500000000000005,0.2593160133710453
335.65,5.8500000000000005,0.25911787484842097
336.9,5.8500000000000005,0.25892216912995636
338.15,5.8500000000000005,0.2587288968298377
339.4,5.8500000000000005,0.2585380587190643
340.65,5.8500000000000005,0.25834965495444995
341.9,5.8500000000000005,0.2581636863984685
343.15,5.8500000000000005,0.2579801534039503
344.4,5.8500000000000005,0.2577990563106579
345.65,5.8500000000000005,0.25762039588959085
346.9,5.8500000000000005,0.25744417251971496
348.15,5.8500000000000005,0.25727038652772505
349.4,5.8500000000000005,0.25709903843633275
350.65,5.8500000000000005,0.25693012865063936
351.9,5.8500000000000005,0.25676365766722087
353.15,5.8500000000000005,0.2565996258519755
354.4,5.8500000000000005,0.25643803355773354
355.65,5.8500000000000005,0.2562788812026641
356.9,5.8500000000000005,0.25612216912652985
358.15,5.8500000000000005,0.2559678977082966
359.4,5.8500000000000005,0.2558160672223879
360.65,5.8500000000000005,0.2556666781000409
361.9,5.8500000000000005,0.25551973068101796
363.15,5.8500000000000005,0.25537522520053946
333.15,6.1375,0.2844852433845687
334.4,6.1375,0.28426173269093036
335.65,6.1375,0.2840406904895838
336.9,6.1375,0.28382211727710505
338.15,6.1375,0.28360601388983253
339.4,6.1375,0.2833923807198
340.65,6.1375,0.2831812184465324
341.9,6.1375,0.28297252780182597
343.15,6.1375,0.2827663090209009
344.4,6.1375,0.2825625629270279
345.65,6.1375,0.28236128982076614
346.9,6.1375,0.2821624904600474
348.15,6.1375,0.2819661652107698
349.4,6.1375,0.28177231475245823
350.65,6.1375,0.2815809393334008
351.9,6.1375,0.2813920395939191
353.15,6.1375,0.281205615860708
354.4,6.1375,0.2810216686042078
355.65,6.1375,0.2808401983732657
356.9,6.1375,0.28066120550764406
358.15,6.1375,0.2804846905561902
359.4,6.1375,0.2803106537149209
360.65,6.1375,0.2801390955196155
361.9,6.1375,0.2799700161270875
363.15,6.1375,0.2798034160731162
333.15,6.425000000000002,0.31043549840552703
334.4,6.425000000000002,0.3101875898360261
335.65,6.425000000000002,0.30994218352598396
336.9,6.425000000000002,0.3096992803117391
338.15,6.425000000000002,0.30945888074213873
339.4,6.425000000000002,0.30922098570579243
340.65,6.425000000000002,0.30898559567314066
341.9,6.425000000000002,0.3087527112714372
343.15,6.425000000000002,0.3085223331802072
344.4,6.425000000000002,0.3082944620920435
345.65,6.425000000000002,0.30806909852965747
346.9,6.425000000000002,0.30784624295042196
348.15,6.425000000000002,0.3076258961906754
349.4,6.425000000000002,0.3074080586163157
350.65,6.425000000000002,0.3071927308807326
351.9,6.425000000000002,0.3069799133628918
353.15,6.425000000000002,0.3067696067553862
354.4,6.425000000000002,0.3065618115286562
355.65,6.425000000000002,0.3063565280878032
356.9,6.425000000000002,0.30615375694247104
358.15,6.425000000000002,0.3059534987721848
359.4,6.425000000000002,0.3057557537337578
360.65,6.425000000000002,0.30556052237603726
361.9,6.425000000000002,0.3053678050910569
363.15,6.425000000000002,0.30517760246686715
333.15,6.7125,0.33734329875623553
334.4,6.7125,0.337069536441557
335.65,6.7125,0.33679830829787816
336.9,6.7125,0.3365296148217751
338.15,6.7125,0.3362634568757219
339.4,6.7125,0.3359998352437859
340.65,6.7125,0.3357387505140175
341.9,6.7125,0.33548020337900963
343.15,6.7125,0.33522419479271093
344.4,6.7125,0.33497072516022275
345.65,6.7125,0.334719795108799
346.9,6.7125,0.33447140552704935
348.15,6.7125,0.33422555696382095
349.4,6.7125,0.33398224985035085
350.65,6.7125,0.33374148508831647
351.9,6.7125,0.3335032630697515
353.15,6.7125,0.33326758448724875
354.4,6.7125,0.333034449850452
355.65,6.7125,0.3328038597474118
356.9,6.7125,0.33257581475311077
358.15,6.7125,0.3323503153510572
359.4,6.7125,0.3321273620770304
360.65,6.7125,0.33190695540147075
361.9,6.7125,0.3316890958993611
363.15,6.7125,0.3314737839888705
333.15,7.0,0.3651845032252771
334.4,7.0,0.36488343833964426
335.65,7.0,0.36458493685765536
336.9,7.0,0.36428899973325907
338.15,7.0,0.3639956273323534
339.4,7.0,0.3637048208310394
340.65,7.0,0.3634165809219099
341.9,7.0,0.36313090845437124
343.15,7.0,0.3628478040164738
344.4,7.0,0.36256726852296295
345.65,7.0,0.3622893025618891
346.9,7.0,0.36201390694345525
348.15,7.0,0.361741082438661
349.4,7.0,0.3614708295963533
350.65,7.0,0.36120314908298956
351.9,7.0,0.36093804168263705
353.15,7.0,0.3606755080486853
354.4,7.0,0.3604155486385068
355.65,7.0,0.3601581643276436
356.9,7.0,0.3599033554819936
358.15,7.0,0.3596511229378954
359.4,7.0,0.35940146708738274
360.65,7.0,0.35915438870145505
361.9,7.0,0.3589098880414682
363.15,7.0,0.3586679658653539


==> Sections/Images/2dSobolPu239.csv <==
Temperature,Burnup,Pred
333.15,0.1,5.05217262447951
334.4,0.1,5.073542422048945
335.65,0.1,5.094952806814717
336.9,0.1,5.116403633615107
338.15,0.1,5.137895192773499
339.4,0.1,5.159427193966508
340.65,0.1,5.180999927517519
341.9,0.1,5.202613277297132
343.15,0.1,5.224267011046834
344.4,0.1,5.245961477154424
345.65,0.1,5.267696298199667
346.9,0.1,5.289471938699933
348.15,0.1,5.3112881373641585
349.4,0.1,5.333144690966037
350.65,0.1,5.355041773699554
351.9,0.1,5.376979762985059
353.15,0.1,5.398958107208216
354.4,0.1,5.4209772418539615
355.65,0.1,5.4430367895020595
356.9,0.1,5.465136721120189
358.15,0.1,5.4872774141285845
359.4,0.1,5.509458636268619
360.65,0.1,5.531680416572669
361.9,0.1,5.5539427260083585
363.15,0.1,5.576245564575686
333.15,0.3875000000000001,51.699764315227185
334.4,0.3875000000000001,51.71188987077085
335.65,0.3875000000000001,51.72405581028451
336.9,0.3875000000000001,51.73626248215612
338.15,0.3875000000000001,51.74850962509473
339.4,0.3875000000000001,51.76079723910033
340.65,0.3875000000000001,51.77312546933459
341.9,0.3875000000000001,51.78549399644183
343.15,0.3875000000000001,51.79790322687475
344.4,0.3875000000000001,51.81035278321298
345.65,0.3875000000000001,51.82284298481218
346.9,0.3875000000000001,51.83537371554306
348.15,0.3875000000000001,51.84794480121161
349.4,0.3875000000000001,51.860556503108796
350.65,0.3875000000000001,51.873208588975984
351.9,0.3875000000000001,51.885901349136475
353.15,0.3875000000000001,51.89863455133164
354.4,0.3875000000000001,51.91140802136749
355.65,0.3875000000000001,51.924222397955276
356.9,0.3875000000000001,51.93707707141607
358.15,0.3875000000000001,51.949972041749874
359.4,0.3875000000000001,51.962907831538644
360.65,0.3875000000000001,51.97588406336209
361.9,0.3875000000000001,51.98890050496155
363.15,0.3875000000000001,52.00195779504827
333.15,0.675,93.54809197155112
334.4,0.675,93.54948653948733
335.65,0.675,93.5509218107492
336.9,0.675,93.55239746598104
338.15,0.675,93.55391396970018
339.4,0.675,93.55547077029235
340.65,0.675,93.55706801291916
341.9,0.675,93.55870592983928
343.15,0.675,93.56038417266475
344.4,0.675,93.5621031768805
345.65,0.675,93.56386244893696
346.9,0.675,93.56566233722202
348.15,0.675,93.5675030739944
349.4,0.675,93.56938396247813
350.65,0.675,93.57130546719051
351.9,0.675,93.57326753006686
353.15,0.675,93.57526994788088
354.4,0.675,93.57731324321455
355.65,0.675,93.5793969515505
356.9,0.675,93.58152107288882
358.15,0.675,93.58368569432645
359.4,0.675,93.58589093199274
360.65,0.675,93.58813646653203
361.9,0.675,93.59042290762326
363.15,0.675,93.59274941332887
333.15,0.9625,131.10142311400813
334.4,0.9625,131.0907201135661
335.65,0.9625,131.0800575841911
336.9,0.9625,131.06943570007704
338.15,0.9625,131.05885422896534
339.4,0.9625,131.04831372247023
340.65,0.9625,131.03781345478345
341.9,0.9625,131.02735418074562
343.15,0.9625,131.01693505841914
344.4,0.9625,131.0065568136123
345.65,0.9625,130.99621933019571
346.9,0.9625,130.98592240494312
348.15,0.9625,130.97566600882217
349.4,0.9625,130.96545008376822
350.65,0.9625,130.95527509429854
351.9,0.9625,130.94514037266956
353.15,0.9625,130.93504638339851
354.4,0.9625,130.92499324261476
355.65,0.9625,130.91498068902732
356.9,0.9625,130.90500837424824
358.15,0.9625,130.89507705311806
359.4,0.9625,130.88518626111957
360.65,0.9625,130.8753359982527
361.9,0.9625,130.86552638064683
363.15,0.9625,130.85575746636655
333.15,1.2500000000000002,164.83952447403615
334.4,1.2500000000000002,164.81549197638822
335.65,1.2500000000000002,164.7914998917426
336.9,1.2500000000000002,164.76754882977824
338.15,1.2500000000000002,164.7436383550102
339.4,1.2500000000000002,164.71976864163247
340.65,1.2500000000000002,164.69593986383896
341.9,1.2500000000000002,164.67215152808015
343.15,1.2500000000000002,164.64840409887324
344.4,1.2500000000000002,164.62469743105666
345.65,1.2500000000000002,164.60103146656567
346.9,1.2500000000000002,164.57740617636802
348.15,1.2500000000000002,164.55382170562527
349.4,1.2500000000000002,164.53027814143448
350.65,1.2500000000000002,164.506775338634
351.9,1.2500000000000002,164.4833131520621
353.15,1.2500000000000002,164.45989163978354
354.4,1.2500000000000002,164.4365109469599
355.65,1.2500000000000002,164.41317118972057
356.9,1.2500000000000002,164.3898719906452
358.15,1.2500000000000002,164.3666138432834
359.4,1.2500000000000002,164.34339639924724
360.65,1.2500000000000002,164.32021962950438
361.9,1.2500000000000002,164.29708347599015
363.15,1.2500000000000002,164.27398828709252
333.15,1.5375000000000003,195.20833222268624
334.4,1.5375000000000003,195.16988569614037
335.65,1.5375000000000003,195.1314802213081
336.9,1.5375000000000003,195.09311539173677
338.15,1.5375000000000003,195.05479161387902
339.4,1.5375000000000003,195.01650865547623
340.65,1.5375000000000003,194.978266922981
341.9,1.5375000000000003,194.9400656034881
343.15,1.5375000000000003,194.90190568409673
344.4,1.5375000000000003,194.86378643899866
345.65,1.5375000000000003,194.82570795529088
346.9,1.5375000000000003,194.78767061039366
348.15,1.5375000000000003,194.74967411398373
349.4,1.5375000000000003,194.71171878541668
350.65,1.5375000000000003,194.6738041892076
351.9,1.5375000000000003,194.63593061567977
353.15,1.5375000000000003,194.59809791967155
354.4,1.5375000000000003,194.56030613021525
355.65,1.5375000000000003,194.52255504408458
356.9,1.5375000000000003,194.48484547418477
358.15,1.5375000000000003,194.44717654954593
359.4,1.5375000000000003,194.40954856049132
360.65,1.5375000000000003,194.371961507021
361.9,1.5375000000000003,194.3344157375229
363.15,1.5375000000000003,194.29691055522113
333.15,1.825,222.613347638297
334.4,1.825,222.55955909348057
335.65,1.825,222.50581139715143
336.9,1.825,222.45210527511782
338.15,1.825,222.39843976931283
339.4,1.825,222.34481566360938
340.65,1.825,222.29123249349018
341.9,1.825,222.23769037508458
343.15,1.825,222.18418942452186
344.4,1.825,222.1307296998667
345.65,1.825,222.0773109107958
346.9,1.825,222.02393326053547
348.15,1.825,221.97059672005338
349.4,1.825,221.91730146354348
350.65,1.825,221.8640471426179
351.9,1.825,221.81083384437352
353.15,1.825,221.75766206236
354.4,1.825,221.7045310417368
355.65,1.825,221.6514413631504
356.9,1.825,221.598392678213
358.15,1.825,221.54538533531243
359.4,1.825,221.49241913122245
360.65,1.825,221.4394939207814
361.9,1.825,221.3866098491509
363.15,1.825,221.33376735181588
333.15,2.1125000000000003,247.41569361617812
334.4,2.1125000000000003,247.34579613508132
335.65,2.1125000000000003,247.27593985085974
336.9,2.1125000000000003,247.2061247925457
338.15,2.1125000000000003,247.13635087304226
339.4,2.1125000000000003,247.06661838267266
340.65,2.1125000000000003,246.99692703111361
341.9,2.1125000000000003,246.92727670223584
343.15,2.1125000000000003,246.85766823797687
344.4,2.1125000000000003,246.78810082543146
345.65,2.1125000000000003,246.71857426137336
346.9,2.1125000000000003,246.6490895329017
348.15,2.1125000000000003,246.5796460303376
349.4,2.1125000000000003,246.5102437827134
350.65,2.1125000000000003,246.44088276099674
351.9,2.1125000000000003,246.37156299421997
353.15,2.1125000000000003,246.30228459851241
354.4,2.1125000000000003,246.233047748068
355.65,2.1125000000000003,246.16385203643418
356.9,2.1125000000000003,246.0946977249019
358.15,2.1125000000000003,246.0255849005681
359.4,2.1125000000000003,245.9565132150449
360.65,2.1125000000000003,245.8874831038172
361.9,2.1125000000000003,245.81849398623845
363.15,2.1125000000000003,245.74954647198751
333.15,2.4000000000000004,269.93065591019416
334.4,2.4000000000000004,269.84404509778636
335.65,2.4000000000000004,269.7574757435447
336.9,2.4000000000000004,269.67094793456624
338.15,2.4000000000000004,269.584461235366
339.4,2.4000000000000004,269.49801596529966
340.65,2.4000000000000004,269.41161250178743
341.9,2.4000000000000004,269.3252502061181
343.15,2.4000000000000004,269.23892922345334
344.4,2.4000000000000004,269.15265007637504
345.65,2.4000000000000004,269.0664122423012
346.9,2.4000000000000004,268.980215721232
348.15,2.4000000000000004,268.8940610067169
349.4,2.4000000000000004,268.8079474019801
350.65,2.4000000000000004,268.7218755167004
351.9,2.4000000000000004,268.6358448863606
353.15,2.4000000000000004,268.54985609160724
354.4,2.4000000000000004,268.46390849372915
355.65,2.4000000000000004,268.37800261530816
356.9,2.4000000000000004,268.29213834021505
358.15,2.4000000000000004,268.20631546522344
359.4,2.4000000000000004,268.1205341935597
360.65,2.4000000000000004,268.0347943800621
361.9,2.4000000000000004,267.9490959376338
363.15,2.4000000000000004,267.86343938885653
333.15,2.6875000000000004,290.4284436346298
334.4,2.6875000000000004,290.32467686401895
335.65,2.6875000000000004,290.22095172576826
336.9,2.6875000000000004,290.1172678134252
338.15,2.6875000000000004,290.0136255334422
339.4,2.6875000000000004,289.9100246535608
340.65,2.6875000000000004,289.80646587055685
341.9,2.6875000000000004,289.7029481973311
343.15,2.6875000000000004,289.5994723306595
344.4,2.6875000000000004,289.49603815441276
345.65,2.6875000000000004,289.3926452621382
346.9,2.6875000000000004,289.28929423448244
348.15,2.6875000000000004,289.18598443273424
349.4,2.6875000000000004,289.0827167278635
350.65,2.6875000000000004,288.9794905392236
351.9,2.6875000000000004,288.8763058668145
353.15,2.6875000000000004,288.7731631170889
354.4,2.6875000000000004,288.6700618255295
355.65,2.6875000000000004,288.5670021663302
356.9,2.6875000000000004,288.4639841394911
358.15,2.6875000000000004,288.3610080353355
359.4,2.6875000000000004,288.2580732151521
360.65,2.6875000000000004,288.1551804918461
361.9,2.6875000000000004,288.05232945896495
363.15,2.6875000000000004,287.94952017457325
333.15,2.9750000000000005,309.13683782552357
334.4,2.9750000000000005,309.0156282572966
335.65,2.9750000000000005,308.8944600891712
336.9,2.9750000000000005,308.77333372759995
338.15,2.9750000000000005,308.6522487661302
339.4,2.9750000000000005,308.53120601766716
340.65,2.9750000000000005,308.41020449511177
341.9,2.9750000000000005,308.2892447210458
343.15,2.9750000000000005,308.1683269857926
344.4,2.9750000000000005,308.0474504183823
345.65,2.9750000000000005,307.92661565752616
346.9,2.9750000000000005,307.80582287741817
348.15,2.9750000000000005,307.6850715554763
349.4,2.9750000000000005,307.5643622142826
350.65,2.9750000000000005,307.4436945635137
351.9,2.9750000000000005,307.3230683128463
353.15,2.9750000000000005,307.2024842751857
354.4,2.9750000000000005,307.0819419279499
355.65,2.9750000000000005,306.9614412130743
356.9,2.9750000000000005,306.84098265314077
358.15,2.9750000000000005,306.72056537717947
359.4,2.9750000000000005,306.60019019809556
360.65,2.9750000000000005,306.47985665137185
361.9,2.9750000000000005,306.35956508539624
363.15,2.9750000000000005,306.23931532597476
333.15,3.2625000000000006,326.24533223469444
334.4,3.2625000000000006,326.1065416749641
335.65,3.2625000000000006,325.9677924572706
336.9,3.2625000000000006,325.8290851622605
338.15,3.2625000000000006,325.6904198479986
339.4,3.2625000000000006,325.55179599190285
340.65,3.2625000000000006,325.413213652038
341.9,3.2625000000000006,325.27467311872726
343.15,3.2625000000000006,325.13617450809994
344.4,3.2625000000000006,324.99771758789745
345.65,3.2625000000000006,324.8593025323138
346.9,3.2625000000000006,324.7209291090903
348.15,3.2625000000000006,324.5825974343563
349.4,3.2625000000000006,324.4443073919824
350.65,3.2625000000000006,324.3060593884214
351.9,3.2625000000000006,324.1678534236731
353.15,3.2625000000000006,324.0296889751556
354.4,3.2625000000000006,323.8915663331923
355.65,3.2625000000000006,323.75348573004175
356.9,3.2625000000000006,323.6154468753807
358.15,3.2625000000000006,323.4774501175971
359.4,3.2625000000000006,323.3394951663676
360.65,3.2625000000000006,323.2015818474983
361.9,3.2625000000000006,323.06371062550636
363.15,3.2625000000000006,322.92588150039194
333.15,3.5500000000000003,341.9103672199966
334.4,3.5500000000000003,341.75399561069815
335.65,3.5500000000000003,341.59766580795383
336.9,3.5500000000000003,341.44137769563434
338.15,3.5500000000000003,341.28513109954565
339.4,3.5500000000000003,341.1289262519465
340.65,3.5500000000000003,340.9727630947722
341.9,3.5500000000000003,340.8166418022166
343.15,3.5500000000000003,340.6605620258919
344.4,3.5500000000000003,340.50452428838
345.65,3.5500000000000003,340.3485282412929
346.9,3.5500000000000003,340.19257359430736
348.15,3.5500000000000003,340.0366611022639
349.4,3.5500000000000003,339.8807904167746
350.65,3.5500000000000003,339.7249616539687
351.9,3.5500000000000003,339.5691745815877
353.15,3.5500000000000003,339.41342931576077
354.4,3.5500000000000003,339.2577257403587
355.65,3.5500000000000003,339.10206437796336
356.9,3.5500000000000003,338.9464445317989
358.15,3.5500000000000003,338.79086713089976
359.4,3.5500000000000003,338.6353309559082
360.65,3.5500000000000003,338.47983722618204
361.9,3.5500000000000003,338.3243853610747
363.15,3.5500000000000003,338.1689748960689
333.15,3.8375,356.2612354146414
334.4,3.8375,356.08740887221325
335.65,3.8375,355.9136242524685
336.9,3.8375,355.73988114895457
338.15,3.8375,355.56617979393013
339.4,3.8375,355.3925200132012
340.65,3.8375,355.21890203902643
341.9,3.8375,355.04532534882384
343.15,3.8375,354.8717904651754
344.4,3.8375,354.6982972719518
345.65,3.8375,354.52484594334703
346.9,3.8375,354.35143630516706
348.15,3.8375,354.1780682412826
349.4,3.8375,354.0047419839522
350.65,3.8375,353.83145753317604
351.9,3.8375,353.658214888954
353.15,3.8375,353.4850140512861
354.4,3.8375,353.311854729849
355.65,3.8375,353.13873744722474
356.9,3.8375,352.9656619711546
358.15,3.8375,352.7926284177679
359.4,3.8375,352.619636903194
360.65,3.8375,352.44668678872165
361.9,3.8375,352.2737790033853
363.15,3.8375,352.1009129665385
333.15,4.125,369.40626642623636
334.4,4.125,369.2152238867482
335.65,4.125,369.0242227473616
336.9,4.125,368.8332632403352
338.15,4.125,368.64234501728095
339.4,4.125,368.45146848465157
340.65,4.125,368.2606333521237
341.9,4.125,368.0698399100207
343.15,4.125,367.8790879260838
344.4,4.125,367.68837710998986
345.65,4.125,367.497708274644
346.9,4.125,367.30708112972303
348.15,4.125,367.11649555909753
349.4,4.125,366.9259511563149
350.65,4.125,366.73544885040974
351.9,4.125,366.54498846718803
353.15,4.125,366.3545692518092
354.4,4.125,366.1641916107259
355.65,4.125,365.9738562987786
356.9,4.125,365.78356238693294
358.15,4.125,365.59331016551204
359.4,4.125,365.403099460322
360.65,4.125,365.21293050362146
361.9,4.125,365.0228039341216
363.15,4.125,364.8327185324647
333.15,4.4125000000000005,381.4389322775643
334.4,4.4125000000000005,381.2310094708718
335.65,4.4125000000000005,381.0231282384749
336.9,4.4125000000000005,380.81528794166223
338.15,4.4125000000000005,380.6074889288218
339.4,4.4125000000000005,380.39973108382424
340.65,4.4125000000000005,380.19201504538086
341.9,4.4125000000000005,379.984340058651
343.15,4.4125000000000005,379.77670618169947
344.4,4.4125000000000005,379.569113937108
345.65,4.4125000000000005,379.3615629764888
346.9,4.4125000000000005,379.1540537643591
348.15,4.4125000000000005,378.94658560394294
349.4,4.4125000000000005,378.7391590178223
350.65,4.4125000000000005,378.5317736576093
351.9,4.4125000000000005,378.32443004588566
353.15,4.4125000000000005,378.11712771813427
354.4,4.4125000000000005,377.9098668485491
355.65,4.4125000000000005,377.7026475532594
356.9,4.4125000000000005,377.4954701225885
358.15,4.4125000000000005,377.2883336855665
359.4,4.4125000000000005,377.081239345422
360.65,4.4125000000000005,376.87418623118504
361.9,4.4125000000000005,376.66717474930823
363.15,4.4125000000000005,376.4602051320502
333.15,4.7,392.4435625947933
334.4,4.7,392.219177934826
335.65,4.7,391.99483467496015
336.9,4.7,391.77053188616134
338.15,4.7,391.5462702652054
339.4,4.7,391.3220496378984
340.65,4.7,391.09787029456356
341.9,4.7,390.873731712619
343.15,4.7,390.64963441464675
344.4,4.7,390.42557799419404
345.65,4.7,390.20156291577825
346.9,4.7,389.97758877294666
348.15,4.7,389.75365591408735
349.4,4.7,389.5297641650062
350.65,4.7,389.30591369989736
351.9,4.7,389.0821043445667
353.15,4.7,388.85833609901425
354.4,4.7,388.6346090793694
355.65,4.7,388.4109236920847
356.9,4.7,388.1872794726429
358.15,4.7,387.9636761307207
359.4,4.7,387.74011430502935
360.65,4.7,387.51659387943954
361.9,4.7,387.29311462169267
363.15,4.7,387.0696771124352
333.15,4.9875,402.5004243941285
334.4,4.9875,402.26006341756084
335.65,4.9875,402.0197433185128
336.9,4.9875,401.77946374859636
338.15,4.9875,401.5392246497469
339.4,4.9875,401.29902631228776
340.65,4.9875,401.0588690846069
341.9,4.9875,400.81875197960505
343.15,4.9875,400.57867598438145
344.4,4.9875,400.3386405182895
345.65,4.9875,400.0986460458464
346.9,4.9875,399.85869198640574
348.15,4.9875,399.61877921093725
349.4,4.9875,399.37890690653575
350.65,4.9875,399.1390755377185
351.9,4.9875,398.89928487222693
353.15,4.9875,398.6595352584489
354.4,4.9875,398.41982640606113
355.65,4.9875,398.1801587215163
356.9,4.9875,397.94053168223246
358.15,4.9875,397.70094575272685
359.4,4.9875,397.46140064267615
360.65,4.9875,397.2218968165977
361.9,4.9875,396.9824337519095
363.15,4.9875,396.7430120292582
333.15,5.275,411.68998420194134
334.4,5.275,411.434184993964
335.65,5.275,411.1784259667303
336.9,5.275,410.9227073524989
338.15,5.275,410.66702880288193
339.4,5.275,410.4113907823966
340.65,5.275,410.155792768461
341.9,5.275,409.90023481913977
343.15,5.275,409.64471734088556
344.4,5.275,409.389240391763
345.65,5.275,409.13380362338415
346.9,5.275,408.87840726800766
348.15,5.275,408.62305126756877
349.4,5.275,408.3677355059383
350.65,5.275,408.1124601573101
351.9,5.275,407.857225453943
353.15,5.275,407.60203127970743
354.4,5.275,407.3468773442803
355.65,5.275,407.0917638799201
356.9,5.275,406.8366910608209
358.15,5.275,406.5816587708533
359.4,5.275,406.3266670680821
360.65,5.275,406.0717155460546
361.9,5.275,405.8168051338053
363.15,5.275,405.56193519262297
333.15,5.5625,420.0962424758509
334.4,5.5625,419.82558196691093
335.65,5.5625,419.5549611161327
336.9,5.5625,419.2843798654516
338.15,5.5625,419.0138383890616
339.4,5.5625,418.7433365708334
340.65,5.5625,418.4728744688316
341.9,5.5625,418.20245208305624
343.15,5.5625,417.932069645766
344.4,5.5625,417.6617268085728
345.65,5.5625,417.3914239198647
346.9,5.5625,417.121161095771
348.15,5.5625,416.8509378717744
349.4,5.5625,416.5807542478749
350.65,5.5625,416.3106108627838
351.9,5.5625,416.0405074261778
353.15,5.5625,415.77044393805676
354.4,5.5625,415.5004202242269
355.65,5.5625,415.23043692339934
356.9,5.5625,414.96049328073354
358.15,5.5625,414.6905897607468
359.4,5.5625,414.42072636343914
360.65,5.5625,414.1509033210691
361.9,5.5625,413.8811199949255
363.15,5.5625,413.6113770237196
333.15,5.8500000000000005,427.80909474599787
334.4,5.8500000000000005,427.5241756472509
335.65,5.8500000000000005,427.23929562601904
336.9,5.8500000000000005,426.95445485649634
338.15,5.8500000000000005,426.6696530483596
339.4,5.8500000000000005,426.38489060806126
340.65,5.8500000000000005,426.1001670130195
341.9,5.8500000000000005,425.8154828438809
343.15,5.8500000000000005,425.5308374038695
344.4,5.8500000000000005,425.24623156395523
345.65,5.8500000000000005,424.9616649757501
346.9,5.8500000000000005,424.6771375811895
348.15,5.8500000000000005,424.39264961253207
349.4,5.8500000000000005,424.10820072138984
350.65,5.8500000000000005,423.8237911400214
351.9,5.8500000000000005,423.5394209845561
353.15,5.8500000000000005,423.25509025499395
354.4,5.8500000000000005,422.9707990093996
355.65,5.8500000000000005,422.6865468993851
356.9,5.8500000000000005,422.4023345636617
358.15,5.8500000000000005,422.1181614215828
359.4,5.8500000000000005,421.834028053795
360.65,5.8500000000000005,421.549933995781
361.9,5.8500000000000005,421.2658794797995
363.15,5.8500000000000005,420.9818645058504
333.15,6.1375,434.9257293475052
334.4,6.1375,434.6271708604696
335.65,6.1375,434.3286504057855
336.9,6.1375,434.0301687963579
338.15,6.1375,433.7317253354109
339.4,6.1375,433.4333203132678
340.65,6.1375,433.1349536718641
341.9,6.1375,432.83662581765225
343.15,6.1375,432.53833640224434
344.4,6.1375,432.2400854256404
345.65,6.1375,431.9418730620344
346.9,6.1375,431.6436993114263
348.15,6.1375,431.34556423188076
349.4,6.1375,431.04746770726854
350.65,6.1375,430.74940991178346
351.9,6.1375,430.451390787361
353.15,6.1375,430.1534104501305
354.4,6.1375,429.8554687839625
355.65,6.1375,429.5575656146632
356.9,6.1375,429.25970158094367
358.15,6.1375,428.9618761021574
359.4,6.1375,428.66408970088634
360.65,6.1375,428.3663420287425
361.9,6.1375,428.06863331798456
363.15,6.1375,427.7709635686125
333.15,6.425000000000002,441.5511379830199
334.4,6.425000000000002,441.2395654060035
335.65,6.425000000000002,440.9280306871446
336.9,6.425000000000002,440.6165330135378
338.15,6.425000000000002,440.30507354647625
339.4,6.425000000000002,439.9936515891842
340.65,6.425000000000002,439.6822671997262
341.9,6.425000000000002,439.3709207264902
343.15,6.425000000000002,439.05961216947617
344.4,6.425000000000002,438.7483411802963
345.65,6.425000000000002,438.43710793314443
346.9,6.425000000000002,438.1259128344732
348.15,6.425000000000002,437.8147553617007
349.4,6.425000000000002,437.5036358632149
350.65,6.425000000000002,437.19255462933904
351.9,6.425000000000002,436.88151090523263
353.15,6.425000000000002,436.5705052715422
354.4,6.425000000000002,436.2595375540738
355.65,6.425000000000002,435.94860786895674
356.9,6.425000000000002,435.637716390385
358.15,6.425000000000002,435.32686294416453
359.4,6.425000000000002,435.01604747223075
360.65,6.425000000000002,434.705269916519
361.9,6.425000000000002,434.3945307996113
363.15,6.425000000000002,434.0838298892488
333.15,6.7125,447.79783312202045
334.4,6.7125,447.4738720436543
335.65,6.7125,447.149948242799
336.9,6.7125,446.82606090654923
338.15,6.7125,446.5022104994223
339.4,6.7125,446.1783970794828
340.65,6.7125,445.85462041447215
341.9,6.7125,445.530880736649
343.15,6.7125,445.2071778718194
344.4,6.7125,444.8835121103066
345.65,6.7125,444.5598832779166
346.9,6.7125,444.2362913165847
348.15,6.7125,443.91273674889294
349.4,6.7125,443.5892190522594
350.65,6.7125,443.26573851700726
351.9,6.7125,442.9422950850719
353.15,6.7125,442.6188888145181
354.4,6.7125,442.29551970534567
355.65,6.7125,441.97218769949006
356.9,6.7125,441.6488928550159
358.15,6.7125,441.3256354622465
359.4,6.7125,441.00241523085856
360.65,6.7125,440.6792324511754
361.9,6.7125,440.35608712319697
363.15,6.7125,440.0329786662767
333.15,7.0,453.78491165013327
334.4,7.0,453.4491838848455
335.65,7.0,453.1134916551289
336.9,7.0,452.7778357738884
338.15,7.0,452.44221560241294
339.4,7.0,452.10663148909043
340.65,7.0,451.7710834339208
341.9,7.0,451.4355713207749
343.15,7.0,451.10009503352325
344.4,7.0,450.76465503668317
345.65,7.0,450.42925121412543
346.9,7.0,450.09388315939725
348.15,7.0,449.75855151121004
349.4,7.0,449.42325603730507
350.65,7.0,449.0879965634884
351.9,7.0,448.7527733220186
353.15,7.0,448.4175865451544
354.4,7.0,448.08243588450785
355.65,7.0,447.7473216304021
356.9,7.0,447.4122436086433
358.15,7.0,447.07720187729615
359.4,7.0,446.7421968428131
360.65,7.0,446.407228040677
361.9,7.0,446.0722955289525
363.15,7.0,445.7373996560275


==> Sections/Images/2dSobolSr90.csv <==
Temperature,Burnup,Pred
333.15,0.1,-0.3866406129970611
334.4,0.1,-0.38575042876136234
335.65,0.1,-0.3872645986030472
336.9,0.1,-0.3861034410339629
338.15,0.1,-0.386447379002946
339.4,0.1,-0.38532788393583195
340.65,0.1,-0.3857336050357171
341.9,0.1,-0.3870173400856819
343.15,0.1,-0.3864343957713825
344.4,0.1,-0.3859881083716149
345.65,0.1,-0.386472254465114
346.9,0.1,-0.3862789547562865
348.15,0.1,-0.3856003619817371
349.4,0.1,-0.3862357609693837
350.65,0.1,-0.38627965725564484
351.9,0.1,-0.38539371937194566
353.15,0.1,-0.38512042590975637
354.4,0.1,-0.3858908010681017
355.65,0.1,-0.38593033924444475
356.9,0.1,-0.385130746711589
358.15,0.1,-0.38557818239091946
359.4,0.1,-0.3862671744872128
360.65,0.1,-0.3855753180797259
361.9,0.1,-0.3843480613141963
363.15,0.1,-0.38549977021890913
333.15,0.3875000000000001,0.7635480588847995
334.4,0.3875000000000001,0.763925635704431
335.65,0.3875000000000001,0.7635709207347948
336.9,0.3875000000000001,0.7630848035709212
338.15,0.3875000000000001,0.7634875231222059
339.4,0.3875000000000001,0.762668666636321
340.65,0.3875000000000001,0.7625944376347955
341.9,0.3875000000000001,0.7624401653600043
343.15,0.3875000000000001,0.7628709356235728
344.4,0.3875000000000001,0.76203079500298
345.65,0.3875000000000001,0.7625420382009798
346.9,0.3875000000000001,0.7621881097379632
348.15,0.3875000000000001,0.7629250432453052
349.4,0.3875000000000001,0.7631562838281267
350.65,0.3875000000000001,0.7621005968641343
351.9,0.3875000000000001,0.7625490527260744
353.15,0.3875000000000001,0.7618747146789564
354.4,0.3875000000000001,0.7619023543574936
355.65,0.3875000000000001,0.7625132402252661
356.9,0.3875000000000001,0.7624220292802754
358.15,0.3875000000000001,0.7615306441182509
359.4,0.3875000000000001,0.7619792503950823
360.65,0.3875000000000001,0.7620260389325817
361.9,0.3875000000000001,0.7621482030943438
363.15,0.3875000000000001,0.7619074220836671
333.15,0.675,1.869793389381066
334.4,0.675,1.8694917371762387
335.65,0.675,1.8691978526022406
336.9,0.675,1.8701247814230735
338.15,0.675,1.86964504417381
339.4,0.675,1.8687175573089005
340.65,0.675,1.8685147821113262
341.9,0.675,1.868962873014969
343.15,0.675,1.868028532399359
344.4,0.675,1.8690438993533176
345.65,0.675,1.8676815943930898
346.9,0.675,1.8680617150198506
348.15,0.675,1.8676377773787096
349.4,0.675,1.8677495753397308
350.65,0.675,1.8668838936190646
351.9,0.675,1.8668225333875392
353.15,0.675,1.8662675264436355
354.4,0.675,1.8662910195652274
355.65,0.675,1.8662967227116534
356.9,0.675,1.865629455922047
358.15,0.675,1.8663925524706044
359.4,0.675,1.8652211700816697
360.65,0.675,1.8651457550697121
361.9,0.675,1.8642108901171996
363.15,0.675,1.8649346589205882
333.15,0.9625,2.937312638572451
334.4,0.9625,2.936689375272426
335.65,0.9625,2.937025837295792
336.9,0.9625,2.9367901154468887
338.15,0.9625,2.9355447482115986
339.4,0.9625,2.9356696033745653
340.65,0.9625,2.935439233137375
341.9,0.9625,2.9352818705230552
343.15,0.9625,2.9338925094314754
344.4,0.9625,2.934907233312819
345.65,0.9625,2.9346141219182975
346.9,0.9625,2.9337930366758354
348.15,0.9625,2.93311604751764
349.4,0.9625,2.9330456165450456
350.65,0.9625,2.932155719652125
351.9,0.9625,2.932187745055435
353.15,0.9625,2.931842364215494
354.4,0.9625,2.931588862702289
355.65,0.9625,2.9310554854855058
356.9,0.9625,2.9305569222755574
358.15,0.9625,2.930818119183268
359.4,0.9625,2.9300925898957866
360.65,0.9625,2.9291569210579707
361.9,0.9625,2.9295192879073992
363.15,0.9625,2.9292107853237277
333.15,1.2500000000000002,3.969264882100945
334.4,1.2500000000000002,3.969062452167561
335.65,1.2500000000000002,3.968477484003315
336.9,1.2500000000000002,3.968025504003521
338.15,1.2500000000000002,3.9670816419704944
339.4,1.2500000000000002,3.9669965219033125
340.65,1.2500000000000002,3.9661688355050644
341.9,1.2500000000000002,3.965626792837735
343.15,1.2500000000000002,3.96535043371712
344.4,1.2500000000000002,3.964916553808053
345.65,1.2500000000000002,3.9640968833907086
346.9,1.2500000000000002,3.963292018231289
348.15,1.2500000000000002,3.9626588726241057
349.4,1.2500000000000002,3.9624935745668095
350.65,1.2500000000000002,3.962277719427916
351.9,1.2500000000000002,3.9622340586143703
353.15,1.2500000000000002,3.9625869773060316
354.4,1.2500000000000002,3.9615543480414654
355.65,1.2500000000000002,3.9605464010652436
356.9,1.2500000000000002,3.9596715126464246
358.15,1.2500000000000002,3.9598272636813787
359.4,1.2500000000000002,3.958841427969108
360.65,1.2500000000000002,3.958549153155052
361.9,1.2500000000000002,3.9581110441147622
363.15,1.2500000000000002,3.956934474309606
333.15,1.5375000000000003,4.96896560220425
334.4,1.5375000000000003,4.967775874657012
335.65,1.5375000000000003,4.9672413817305126
336.9,1.5375000000000003,4.967291016871742
338.15,1.5375000000000003,4.966400853418439
339.4,1.5375000000000003,4.965642648005505
340.65,1.5375000000000003,4.964318538459004
341.9,1.5375000000000003,4.964593877391074
343.15,1.5375000000000003,4.9632034501051585
344.4,1.5375000000000003,4.9630976369235835
345.65,1.5375000000000003,4.961823181034453
346.9,1.5375000000000003,4.961940267052582
348.15,1.5375000000000003,4.961902458335384
349.4,1.5375000000000003,4.961106731164764
350.65,1.5375000000000003,4.9596424443658504
351.9,1.5375000000000003,4.959165634066576
353.15,1.5375000000000003,4.958489065591937
354.4,1.5375000000000003,4.9584325923146055
355.65,1.5375000000000003,4.957922185556563
356.9,1.5375000000000003,4.957853800288478
358.15,1.5375000000000003,4.956807708973167
359.4,1.5375000000000003,4.955593745916079
360.65,1.5375000000000003,4.954861505872076
361.9,1.5375000000000003,4.954299391189773
363.15,1.5375000000000003,4.954189836052009
333.15,1.825,5.93800710828812
334.4,1.825,5.938145395638007
335.65,1.825,5.937172186485332
336.9,1.825,5.9358238863271655
338.15,1.825,5.935762767162833
339.4,1.825,5.935500814246446
340.65,1.825,5.934565877273233
341.9,1.825,5.932995795011812
343.15,1.825,5.932151267365905
344.4,1.825,5.931251570231652
345.65,1.825,5.930690762158825
346.9,1.825,5.929950393495223
348.15,1.825,5.929530361739632
349.4,1.825,5.929599801236559
350.65,1.825,5.927995074870425
351.9,1.825,5.927607972649019
353.15,1.825,5.925283689474344
354.4,1.825,5.925562796046638
355.65,1.825,5.924632998950561
356.9,1.825,5.924214522655988
358.15,1.825,5.922904441785752
359.4,1.825,5.923173046938485
360.65,1.825,5.921453334706862
361.9,1.825,5.9208337273936404
363.15,1.825,5.91949715735847
333.15,2.1125000000000003,6.88198425114566
334.4,2.1125000000000003,6.880893029639601
335.65,2.1125000000000003,6.879741299484599
336.9,2.1125000000000003,6.878787795046101
338.15,2.1125000000000003,6.877996036014727
339.4,2.1125000000000003,6.877185506688878
340.65,2.1125000000000003,6.87600898612896
341.9,2.1125000000000003,6.874468470144111
343.15,2.1125000000000003,6.874670952306728
344.4,2.1125000000000003,6.874041642083379
345.65,2.1125000000000003,6.872346713002671
346.9,2.1125000000000003,6.872054785816611
348.15,2.1125000000000003,6.871460915216215
349.4,2.1125000000000003,6.8702777008404
350.65,2.1125000000000003,6.86854288667664
351.9,2.1125000000000003,6.867695236217152
353.15,2.1125000000000003,6.867430324423817
354.4,2.1125000000000003,6.866502749274722
355.65,2.1125000000000003,6.865994447412717
356.9,2.1125000000000003,6.865299284639631
358.15,2.1125000000000003,6.864604092100136
359.4,2.1125000000000003,6.862612489853748
360.65,2.1125000000000003,6.861846800199437
361.9,2.1125000000000003,6.86239257933248
363.15,2.1125000000000003,6.860077301994202
333.15,2.4000000000000004,7.7998259561760435
334.4,2.4000000000000004,7.7982489702282995
335.65,2.4000000000000004,7.797868709632938
336.9,2.4000000000000004,7.796308136831583
338.15,2.4000000000000004,7.796079697594025
339.4,2.4000000000000004,7.795276457697034
340.65,2.4000000000000004,7.792825158621183
341.9,2.4000000000000004,7.792956138929824
343.15,2.4000000000000004,7.79227440140368
344.4,2.4000000000000004,7.7906260142960955
345.65,2.4000000000000004,7.790669320181938
346.9,2.4000000000000004,7.788706952930214
348.15,2.4000000000000004,7.7882832031084614
349.4,2.4000000000000004,7.7878227178107755
350.65,2.4000000000000004,7.785420632831017
351.9,2.4000000000000004,7.785014915507711
353.15,2.4000000000000004,7.7833890410891575
354.4,2.4000000000000004,7.781972710112486
355.65,2.4000000000000004,7.781899214732244
356.9,2.4000000000000004,7.781439464641498
358.15,2.4000000000000004,7.77876299785883
359.4,2.4000000000000004,7.778057357625526
360.65,2.4000000000000004,7.777345368350942
361.9,2.4000000000000004,7.776647116226401
363.15,2.4000000000000004,7.776094909694968
333.15,2.6875000000000004,8.695188389239902
334.4,2.6875000000000004,8.694702378885182
335.65,2.6875000000000004,8.692960872555314
336.9,2.6875000000000004,8.691999231580619
338.15,2.6875000000000004,8.691296603461815
339.4,2.6875000000000004,8.68926218354638
340.65,2.6875000000000004,8.689314150821891
341.9,2.6875000000000004,8.686601195771551
343.15,2.6875000000000004,8.685315032222098
344.4,2.6875000000000004,8.685301199751075
345.65,2.6875000000000004,8.684299633594744
346.9,2.6875000000000004,8.682685858541326
348.15,2.6875000000000004,8.681345182671942
349.4,2.6875000000000004,8.680237463144872
350.65,2.6875000000000004,8.680256062025162
351.9,2.6875000000000004,8.678563894854577
353.15,2.6875000000000004,8.678222035323682
354.4,2.6875000000000004,8.67665615235105
355.65,2.6875000000000004,8.67469374587797
356.9,2.6875000000000004,8.673293123810849
358.15,2.6875000000000004,8.67310501964974
359.4,2.6875000000000004,8.671576620764439
360.65,2.6875000000000004,8.670378427948526
361.9,2.6875000000000004,8.670013716775497
363.15,2.6875000000000004,8.668258440903474
333.15,2.9750000000000005,9.569848422188553
334.4,2.9750000000000005,9.56831030555007
335.65,2.9750000000000005,9.566375627333151
336.9,2.9750000000000005,9.56594634660989
338.15,2.9750000000000005,9.563671163019267
339.4,2.9750000000000005,9.562882827857043
340.65,2.9750000000000005,9.562141343842852
341.9,2.9750000000000005,9.560903107322844
343.15,2.9750000000000005,9.55985055027463
344.4,2.9750000000000005,9.558908768527413
345.65,2.9750000000000005,9.556493435246168
346.9,2.9750000000000005,9.55529018080631
348.15,2.9750000000000005,9.554940788855282
349.4,2.9750000000000005,9.554144771350531
350.65,2.9750000000000005,9.5505478109479
351.9,2.9750000000000005,9.550285084070978
353.15,2.9750000000000005,9.548472762643435
354.4,2.9750000000000005,9.548937733978335
355.65,2.9750000000000005,9.546096884946024
356.9,2.9750000000000005,9.546560990327988
358.15,2.9750000000000005,9.54456816071343
359.4,2.9750000000000005,9.543228126138953
360.65,2.9750000000000005,9.541503717432878
361.9,2.9750000000000005,9.540399301685568
363.15,2.9750000000000005,9.539045092365969
333.15,3.2625000000000006,10.423519186899222
334.4,3.2625000000000006,10.423091586843519
335.65,3.2625000000000006,10.420445719178064
336.9,3.2625000000000006,10.419652870957298
338.15,3.2625000000000006,10.418280221898636
339.4,3.2625000000000006,10.416232488974998
340.65,3.2625000000000006,10.415358202061867
341.9,3.2625000000000006,10.41455478481044
343.15,3.2625000000000006,10.413812399790782
344.4,3.2625000000000006,10.411846206237866
345.65,3.2625000000000006,10.409054920283312
346.9,3.2625000000000006,10.40902291844712
348.15,3.2625000000000006,10.407947439099303
349.4,3.2625000000000006,10.405835400357242
350.65,3.2625000000000006,10.404172402447246
351.9,3.2625000000000006,10.40282454883874
353.15,3.2625000000000006,10.40155017394029
354.4,3.2625000000000006,10.400702081131023
355.65,3.2625000000000006,10.398627361316853
356.9,3.2625000000000006,10.397691012856836
358.15,3.2625000000000006,10.395627256259965
359.4,3.2625000000000006,10.395390934814001
360.65,3.2625000000000006,10.393140681670756
361.9,3.2625000000000006,10.392160585322502
363.15,3.2625000000000006,10.390465128006209
333.15,3.5500000000000003,11.259553297859583
334.4,3.5500000000000003,11.257323699887959
335.65,3.5500000000000003,11.25665887097912
336.9,3.5500000000000003,11.255930449615098
338.15,3.5500000000000003,11.254235503214044
339.4,3.5500000000000003,11.251227890312066
340.65,3.5500000000000003,11.250662183998049
341.9,3.5500000000000003,11.24840446370206
343.15,3.5500000000000003,11.24679608201037
344.4,3.5500000000000003,11.246566126261175
345.65,3.5500000000000003,11.245152220090636
346.9,3.5500000000000003,11.242655406648552
348.15,3.5500000000000003,11.241343888995491
349.4,3.5500000000000003,11.24033031168183
350.65,3.5500000000000003,11.238044461804389
351.9,3.5500000000000003,11.237457186198814
353.15,3.5500000000000003,11.235368863692766
354.4,3.5500000000000003,11.23340047516907
355.65,3.5500000000000003,11.231869347247683
356.9,3.5500000000000003,11.232012292891646
358.15,3.5500000000000003,11.22961172796956
359.4,3.5500000000000003,11.22803219850215
360.65,3.5500000000000003,11.227527338641005
361.9,3.5500000000000003,11.224260581591334
363.15,3.5500000000000003,11.223171769845004
333.15,3.8375,12.076755276310926
334.4,3.8375,12.07510131476367
335.65,3.8375,12.0735180494587
336.9,3.8375,12.072394168546571
338.15,3.8375,12.070146211303424
339.4,3.8375,12.068932104263311
340.65,3.8375,12.067098164774473
341.9,3.8375,12.065737396303652
343.15,3.8375,12.063851786251043
344.4,3.8375,12.061862618757285
345.65,3.8375,12.060640937708047
346.9,3.8375,12.05864482613223
348.15,3.8375,12.05740179011795
349.4,3.8375,12.055857420883951
350.65,3.8375,12.054916021662951
351.9,3.8375,12.052183917064374
353.15,3.8375,12.051085225774898
354.4,3.8375,12.049639868732022
355.65,3.8375,12.04761288796208
356.9,3.8375,12.045472221540708
358.15,3.8375,12.044156662649993
359.4,3.8375,12.042780026604813
360.65,3.8375,12.041244918912115
361.9,3.8375,12.040150012123165
363.15,3.8375,12.037971077745409
333.15,4.125,12.877375473834118
334.4,4.125,12.87461579405214
335.65,4.125,12.87325832928204
336.9,4.125,12.870783118791644
338.15,4.125,12.869967578876764
339.4,4.125,12.867702895230686
340.65,4.125,12.866897625081709
341.9,4.125,12.864514394273208
343.15,4.125,12.862299109358004
344.4,4.125,12.861549953878242
345.65,4.125,12.860092230248949
346.9,4.125,12.858097718331168
348.15,4.125,12.85600712434647
349.4,4.125,12.854153020816954
350.65,4.125,12.852462304418498
351.9,4.125,12.851492465923668
353.15,4.125,12.848903025047372
354.4,4.125,12.846861067729604
355.65,4.125,12.846366350392636
356.9,4.125,12.84428036726699
358.15,4.125,12.842773106726698
359.4,4.125,12.840133889971003
360.65,4.125,12.83892293168645
361.9,4.125,12.836626442213536
363.15,4.125,12.836171330378114
333.15,4.4125000000000005,13.66100231101304
334.4,4.4125000000000005,13.65836031202904
335.65,4.4125000000000005,13.656716548191051
336.9,4.4125000000000005,13.654576877089074
338.15,4.4125000000000005,13.652720583255585
339.4,4.4125000000000005,13.65188804014125
340.65,4.4125000000000005,13.649388546632917
341.9,4.4125000000000005,13.647411312102598
343.15,4.4125000000000005,13.645726688617616
344.4,4.4125000000000005,13.643672237687484
345.65,4.4125000000000005,13.6425499143525
346.9,4.4125000000000005,13.639928397276192
348.15,4.4125000000000005,13.638290856858763
349.4,4.4125000000000005,13.636555932762523
350.65,4.4125000000000005,13.634780976807498
351.9,4.4125000000000005,13.633105164332287
353.15,4.4125000000000005,13.631738865461802
354.4,4.4125000000000005,13.628534706959075
355.65,4.4125000000000005,13.627687883137344
356.9,4.4125000000000005,13.625826215212808
358.15,4.4125000000000005,13.624373165156765
359.4,4.4125000000000005,13.621381092772415
360.65,4.4125000000000005,13.619855349419907
361.9,4.4125000000000005,13.618946503547727
363.15,4.4125000000000005,13.616439262574799
333.15,4.7,14.428226329311883
334.4,4.7,14.42574651854834
335.65,4.7,14.423523809209051
336.9,4.7,14.422190774686838
338.15,4.7,14.420328774074337
339.4,4.7,14.418018276135658
340.65,4.7,14.41637669563806
341.9,4.7,14.413939987240594
343.15,4.7,14.412971477910279
344.4,4.7,14.409651427108658
345.65,4.7,14.408364961676602
346.9,4.7,14.40583333449075
348.15,4.7,14.404795573910631
349.4,4.7,14.403210372939622
350.65,4.7,14.400986567477592
351.9,4.7,14.399862141080593
353.15,4.7,14.397043232668876
354.4,4.7,14.394897634981628
355.65,4.7,14.392699236119302
356.9,4.7,14.391158478389988
358.15,4.7,14.388935999250752
359.4,4.7,14.387469460180547
360.65,4.7,14.38524116378499
361.9,4.7,14.38357030909746
363.15,4.7,14.380873842552985
333.15,4.9875,15.180511371951946
334.4,4.9875,15.177877804561517
335.65,4.9875,15.176567835038227
336.9,4.9875,15.173365093511004
338.15,4.9875,15.172351077912696
339.4,4.9875,15.169614969616308
340.65,4.9875,15.167041615163807
341.9,4.9875,15.165499221814006
343.15,4.9875,15.163459503714265
344.4,4.9875,15.161999634676725
345.65,4.9875,15.159742825741095
346.9,4.9875,15.157568164170023
348.15,4.9875,15.155790415968514
349.4,4.9875,15.1534203417328
350.65,4.9875,15.151109946459844
351.9,4.9875,15.149897607831322
353.15,4.9875,15.147079025430434
354.4,4.9875,15.14500639753333
355.65,4.9875,15.143959548647839
356.9,4.9875,15.140717058579773
358.15,4.9875,15.139415195120622
359.4,4.9875,15.138507116737546
360.65,4.9875,15.135377237526097
361.9,4.9875,15.13270023952544
363.15,4.9875,15.13128756782968
333.15,5.275,15.917356896238974
334.4,5.275,15.91584940578644
335.65,5.275,15.912987174580293
336.9,5.275,15.910540179268457
338.15,5.275,15.909451129718278
339.4,5.275,15.906819583701212
340.65,5.275,15.90460688055446
341.9,5.275,15.902531669058158
343.15,5.275,15.900338919313958
344.4,5.275,15.898102550053563
345.65,5.275,15.89582514775916
346.9,5.275,15.894423071865459
348.15,5.275,15.891744272927424
349.4,5.275,15.889690432836506
350.65,5.275,15.888183523227326
351.9,5.275,15.885951521931133
353.15,5.275,15.884039360167284
354.4,5.275,15.88047335229574
355.65,5.275,15.87894791301803
356.9,5.275,15.876630165076504
358.15,5.275,15.875247523894163
359.4,5.275,15.873136136997996
360.65,5.275,15.87028930839387
361.9,5.275,15.869025767769118
363.15,5.275,15.866626066075126
333.15,5.5625,16.64028291723904
334.4,5.5625,16.63868302665204
335.65,5.5625,16.637463283257283
336.9,5.5625,16.63434248270567
338.15,5.5625,16.632368809262925
339.4,5.5625,16.62962792362193
340.65,5.5625,16.627834258592582
341.9,5.5625,16.624796803245083
343.15,5.5625,16.622867021709048
344.4,5.5625,16.6214256789714
345.65,5.5625,16.61914188945895
346.9,5.5625,16.61627008492251
348.15,5.5625,16.61513323267701
349.4,5.5625,16.612343523644373
350.65,5.5625,16.610791436207727
351.9,5.5625,16.60856765615039
353.15,5.5625,16.606064496982945
354.4,5.5625,16.603772289838297
355.65,5.5625,16.600638946284786
356.9,5.5625,16.598394174478596
358.15,5.5625,16.596066036672777
359.4,5.5625,16.59432796082064
360.65,5.5625,16.592278650464692
361.9,5.5625,16.590086892734885
363.15,5.5625,16.58771260921837
333.15,5.8500000000000005,17.351026232953174
334.4,5.8500000000000005,17.348891701570917
335.65,5.8500000000000005,17.347177973206364
336.9,5.8500000000000005,17.344603661276263
338.15,5.8500000000000005,17.342717902955677
339.4,5.8500000000000005,17.340306462516907
340.65,5.8500000000000005,17.337466742224404
341.9,5.8500000000000005,17.33600606555011
343.15,5.8500000000000005,17.33328453536893
344.4,5.8500000000000005,17.330273256497833
345.65,5.8500000000000005,17.328171282104584
346.9,5.8500000000000005,17.326615956166478
348.15,5.8500000000000005,17.32396127024625
349.4,5.8500000000000005,17.321748985756816
350.65,5.8500000000000005,17.319366072401845
351.9,5.8500000000000005,17.317173166994344
353.15,5.8500000000000005,17.31495703194292
354.4,5.8500000000000005,17.311950601360227
355.65,5.8500000000000005,17.31034308710643
356.9,5.8500000000000005,17.307380179452583
358.15,5.8500000000000005,17.306132095674233
359.4,5.8500000000000005,17.303624627010542
360.65,5.8500000000000005,17.301106474243213
361.9,5.8500000000000005,17.298693438997795
363.15,5.8500000000000005,17.2966851537716
333.15,6.1375,18.050228675624712
334.4,6.1375,18.04797556189818
335.65,6.1375,18.044991201751206
336.9,6.1375,18.042680785415563
338.15,6.1375,18.039770367179262
339.4,6.1375,18.03840683361931
340.65,6.1375,18.03595574916247
341.9,6.1375,18.032424361434707
343.15,6.1375,18.03174322740742
344.4,6.1375,18.02856670083931
345.65,6.1375,18.02679539300058
346.9,6.1375,18.023990446527325
348.15,6.1375,18.021274495258286
349.4,6.1375,18.01873396747998
350.65,6.1375,18.017292284075864
351.9,6.1375,18.014909644334796
353.15,6.1375,18.012605373042582
354.4,6.1375,18.010387103204703
355.65,6.1375,18.008378205450505
356.9,6.1375,18.0051400584591
358.15,6.1375,18.00240980289738
359.4,6.1375,18.00151047503099
360.65,6.1375,17.998030038149352
361.9,6.1375,17.996321490038586
363.15,6.1375,17.99325428324658
333.15,6.425000000000002,18.73888517208509
334.4,6.425000000000002,18.73560913383895
335.65,6.425000000000002,18.73382315180944
336.9,6.425000000000002,18.73208666978427
338.15,6.425000000000002,18.728952452418255
339.4,6.425000000000002,18.726468099626935
340.65,6.425000000000002,18.723751704574198
341.9,6.425000000000002,18.721370208112162
343.15,6.425000000000002,18.718319306199284
344.4,6.425000000000002,18.7167321115064
345.65,6.425000000000002,18.714204460068654
346.9,6.425000000000002,18.71111060693382
348.15,6.425000000000002,18.709110743834817
349.4,6.425000000000002,18.706719374952012
350.65,6.425000000000002,18.703582839544705
351.9,6.425000000000002,18.701503615286562
353.15,6.425000000000002,18.69966274603501
354.4,6.425000000000002,18.696941350130913
355.65,6.425000000000002,18.695294736080065
356.9,6.425000000000002,18.692061971348192
358.15,6.425000000000002,18.690225240797623
359.4,6.425000000000002,18.686748144620335
360.65,6.425000000000002,18.684565871314327
361.9,6.425000000000002,18.68268830603155
363.15,6.425000000000002,18.680712665447665
333.15,6.7125,19.41789935171232
334.4,6.7125,19.41565136365447
335.65,6.7125,19.412831896638327
336.9,6.7125,19.410106827273037
338.15,6.7125,19.408555872237024
339.4,6.7125,19.405407821837247
340.65,6.7125,19.40306465968166
341.9,6.7125,19.401331651785068
343.15,6.7125,19.39747653855594
344.4,6.7125,19.395249979247417
345.65,6.7125,19.39331053658866
346.9,6.7125,19.390998611773348
348.15,6.7125,19.38776866088706
349.4,6.7125,19.38548005709353
350.65,6.7125,19.382874050150804
351.9,6.7125,19.380281886191625
353.15,6.7125,19.377238111771035
354.4,6.7125,19.37580256520622
355.65,6.7125,19.37262142665285
356.9,6.7125,19.369645781353505
358.15,6.7125,19.368209131807134
359.4,6.7125,19.3654932756517
360.65,6.7125,19.36327333026749
361.9,6.7125,19.36036495288769
363.15,6.7125,19.35786025631547
333.15,7.0,20.09015056102879
334.4,7.0,20.088225271898377
335.65,7.0,20.086062262135417
336.9,7.0,20.08253584697714
338.15,7.0,20.080907832807096
339.4,7.0,20.077824422661386
340.65,7.0,20.07581931993202
341.9,7.0,20.072862130732318
343.15,7.0,20.0702511345728
344.4,7.0,20.0680365464704
345.65,7.0,20.064384561915382
346.9,7.0,20.062362072375272
348.15,7.0,20.060169681913084
349.4,7.0,20.057411162400278
350.65,7.0,20.0541434228465
351.9,7.0,20.052060020039345
353.15,7.0,20.04931665270758
354.4,7.0,20.047206872260833
355.65,7.0,20.04480421534329
356.9,7.0,20.04251144697787
358.15,7.0,20.03982655922897
359.4,7.0,20.03632283284052
360.65,7.0,20.03454962043678
361.9,7.0,20.03229059132331
363.15,7.0,20.0286118972424


==> Sections/Images/A.csv <==
/*temperature*/,/*burnup*/
352.3888916015625,1.4674499511718753
337.3888916015625,4.917449951171875
344.8888916015625,6.642449951171875
359.8888916015625,3.1924499511718754
333.6388916015625,2.329949951171875
348.6388916015625,5.779949951171875
356.1388916015625,4.054949951171875
341.1388916015625,0.604949951171875
343.0138916015625,4.486199951171875
358.0138916015625,1.0361999511718751
350.5138916015625,2.7611999511718754
335.5138916015625,6.211199951171875
361.7638916015625,5.348699951171875
346.7638916015625,1.8986999511718752
339.2638916015625,0.173699951171875
354.2638916015625,3.6236999511718753
359.4201416015625,3.7315124511718754
344.4201416015625,0.281512451171875
336.9201416015625,2.0065124511718753
351.9201416015625,5.456512451171875
340.6701416015625,6.319012451171875
355.6701416015625,2.869012451171875
348.1701416015625,1.1440124511718752
333.1701416015625,4.594012451171875
335.0451416015625,0.712762451171875
350.0451416015625,4.162762451171875
357.5451416015625,5.887762451171875
342.5451416015625,2.437762451171875
353.7951416015625,3.3002624511718754
338.7951416015625,6.750262451171875
346.2951416015625,5.025262451171875
361.2951416015625,1.5752624511718751
345.3576416015625,3.0846374511718753
360.3576416015625,6.534637451171875
352.8576416015625,4.8096374511718745
337.8576416015625,1.3596374511718752
356.6076416015625,0.497137451171875
341.6076416015625,3.947137451171875
334.1076416015625,5.672137451171875
349.1076416015625,2.222137451171875
350.9826416015625,6.965887451171875
335.9826416015625,3.515887451171875
343.4826416015625,1.790887451171875
358.4826416015625,5.240887451171875
339.7326416015625,4.378387451171875
354.7326416015625,0.928387451171875
362.2326416015625,2.6533874511718754
347.2326416015625,6.103387451171875
348.8732666015625,2.3838562011718754
333.8732666015625,5.833856201171875
341.3732666015625,4.108856201171875
356.3732666015625,0.658856201171875
337.6232666015625,1.521356201171875
352.6232666015625,4.971356201171875
360.1232666015625,6.696356201171875
345.1232666015625,3.246356201171875
346.9982666015625,5.402606201171875
361.9982666015625,1.9526062011718752
354.4982666015625,0.22760620117187502
339.4982666015625,3.677606201171875
358.2482666015625,4.5401062011718745
343.2482666015625,1.0901062011718752
335.7482666015625,2.8151062011718753
350.7482666015625,6.265106201171875
334.8107666015625,5.186981201171875
349.8107666015625,1.7369812011718753
357.3107666015625,3.4619812011718754
342.3107666015625,6.911981201171875
353.5607666015625,6.049481201171875
338.5607666015625,2.599481201171875
346.0607666015625,0.874481201171875
361.0607666015625,4.324481201171875
362.9357666015625,1.3057312011718751
347.9357666015625,4.755731201171875
340.4357666015625,6.480731201171875
355.4357666015625,3.0307312011718754
344.1857666015625,2.168231201171875
359.1857666015625,5.618231201171875
351.6857666015625,3.8932312011718753
336.6857666015625,0.443231201171875
341.8420166015625,0.335418701171875
356.8420166015625,3.785418701171875
349.3420166015625,5.510418701171875
334.3420166015625,2.060418701171875
360.5920166015625,2.9229187011718754
345.5920166015625,6.372918701171875
338.0920166015625,4.647918701171875
353.0920166015625,1.197918701171875
354.9670166015625,4.216668701171875
339.9670166015625,0.766668701171875
347.4670166015625,2.491668701171875
362.4670166015625,5.941668701171875
336.2170166015625,6.804168701171875
351.2170166015625,3.3541687011718753
358.7170166015625,1.6291687011718752
343.7170166015625,5.0791687011718745
355.9045166015625,6.157293701171875
340.9045166015625,2.707293701171875
333.4045166015625,0.982293701171875
348.4045166015625,4.432293701171875
344.6545166015625,3.5697937011718754
359.6545166015625,0.119793701171875
352.1545166015625,1.8447937011718751
337.1545166015625,5.294793701171875
339.0295166015625,3.138543701171875
354.0295166015625,6.588543701171875
361.5295166015625,4.863543701171875
346.5295166015625,1.4135437011718752
350.2795166015625,0.5510437011718751
335.2795166015625,4.001043701171875
342.7795166015625,5.726043701171875
357.7795166015625,2.2760437011718753
357.8967041015625,0.9553405761718751
342.8967041015625,4.4053405761718745
335.3967041015625,6.130340576171875
350.3967041015625,2.6803405761718753
346.6467041015625,3.542840576171875
361.6467041015625,6.992840576171875
354.1467041015625,5.267840576171875
339.1467041015625,1.8178405761718752
337.2717041015625,3.9740905761718754
352.2717041015625,0.524090576171875
359.7717041015625,2.2490905761718754
344.7717041015625,5.699090576171875
348.5217041015625,6.561590576171875
333.5217041015625,3.111590576171875
341.0217041015625,1.386590576171875
356.0217041015625,4.836590576171875
343.8342041015625,6.777215576171875
358.8342041015625,3.3272155761718754
351.3342041015625,1.6022155761718753
336.3342041015625,5.052215576171875
362.5842041015625,4.189715576171875
347.5842041015625,0.739715576171875
340.0842041015625,2.464715576171875
355.0842041015625,5.914715576171875
353.2092041015625,2.8959655761718754
338.2092041015625,6.345965576171875
345.7092041015625,4.620965576171875
360.7092041015625,1.1709655761718751
334.4592041015625,0.308465576171875
349.4592041015625,3.7584655761718753
356.9592041015625,5.483465576171875
341.9592041015625,2.033465576171875
336.8029541015625,1.925653076171875
351.8029541015625,5.375653076171875
359.3029541015625,3.650653076171875
344.3029541015625,0.200653076171875
355.5529541015625,1.063153076171875
340.5529541015625,4.513153076171875
348.0529541015625,6.238153076171875
363.0529541015625,2.7881530761718754
361.1779541015625,5.806903076171875
346.1779541015625,2.356903076171875
338.6779541015625,0.631903076171875
353.6779541015625,4.081903076171875
342.4279541015625,4.9444030761718745
357.4279541015625,1.4944030761718752
349.9279541015625,3.2194030761718753
334.9279541015625,6.669403076171875
350.8654541015625,4.728778076171875
335.8654541015625,1.2787780761718752
343.3654541015625,3.003778076171875
358.3654541015625,6.453778076171875
339.6154541015625,5.591278076171875
354.6154541015625,2.1412780761718753
362.1154541015625,0.41627807617187507
347.1154541015625,3.8662780761718754
345.2404541015625,1.7100280761718751
360.2404541015625,5.160028076171875
352.7404541015625,6.885028076171875
337.7404541015625,3.4350280761718754
356.4904541015625,2.572528076171875
341.4904541015625,6.022528076171875
333.9904541015625,4.297528076171875
348.9904541015625,0.847528076171875
347.3498291015625,4.027996826171875
362.3498291015625,0.577996826171875
354.8498291015625,2.302996826171875
339.8498291015625,5.752996826171875
358.5998291015625,6.615496826171875
343.5998291015625,3.1654968261718754
336.0998291015625,1.4404968261718751
351.0998291015625,4.890496826171875
349.2248291015625,0.146746826171875
334.2248291015625,3.5967468261718754
341.7248291015625,5.321746826171875
356.7248291015625,1.8717468261718753
337.9748291015625,2.734246826171875
352.9748291015625,6.184246826171875
360.4748291015625,4.459246826171875
345.4748291015625,1.009246826171875
361.4123291015625,3.381121826171875
346.4123291015625,6.831121826171875
338.9123291015625,5.106121826171875
353.9123291015625,1.656121826171875
342.6623291015625,0.793621826171875
357.6623291015625,4.243621826171875
350.1623291015625,5.968621826171875
335.1623291015625,2.5186218261718754
333.2873291015625,6.399871826171875
348.2873291015625,2.9498718261718753
355.7873291015625,1.2248718261718752
340.7873291015625,4.6748718261718745
352.0373291015625,3.812371826171875
337.0373291015625,0.362371826171875
344.5373291015625,2.087371826171875
359.5373291015625,5.537371826171875
354.3810791015625,5.645184326171875
339.3810791015625,2.195184326171875
346.8810791015625,0.470184326171875
361.8810791015625,3.920184326171875
335.6310791015625,4.782684326171875
350.6310791015625,1.332684326171875
358.1310791015625,3.0576843261718754
343.1310791015625,6.507684326171875
341.2560791015625,2.626434326171875
356.2560791015625,6.076434326171875
348.7560791015625,4.351434326171875
333.7560791015625,0.901434326171875
360.0060791015625,1.7639343261718752
345.0060791015625,5.2139343261718745
337.5060791015625,6.938934326171875
352.5060791015625,3.4889343261718753
340.3185791015625,1.117059326171875
355.3185791015625,4.567059326171875
362.8185791015625,6.292059326171875
347.8185791015625,2.842059326171875
351.5685791015625,1.9795593261718751
336.5685791015625,5.429559326171875
344.0685791015625,3.7045593261718754
359.0685791015625,0.25455932617187504
357.1935791015625,4.998309326171875
342.1935791015625,1.5483093261718752
334.6935791015625,3.273309326171875
349.6935791015625,6.723309326171875
345.9435791015625,5.860809326171875
360.9435791015625,2.4108093261718753
353.4435791015625,0.685809326171875
338.4435791015625,4.1358093261718745
340.2087158203125,4.117279052734375
355.2087158203125,0.667279052734375
362.7087158203125,2.3922790527343754
347.7087158203125,5.842279052734375
351.4587158203125,6.704779052734375
336.4587158203125,3.254779052734375
343.9587158203125,1.529779052734375
358.9587158203125,4.979779052734375
357.0837158203125,0.23602905273437502
342.0837158203125,3.686029052734375
334.5837158203125,5.411029052734375
349.5837158203125,1.9610290527343752
345.8337158203125,2.8235290527343753
360.8337158203125,6.273529052734375
353.3337158203125,4.5485290527343745
338.3337158203125,1.0985290527343752
354.2712158203125,3.4704040527343754
339.2712158203125,6.920404052734375
346.7712158203125,5.195404052734375
361.7712158203125,1.7454040527343753
335.5212158203125,0.882904052734375
350.5212158203125,4.332904052734375
358.0212158203125,6.057904052734375
343.0212158203125,2.607904052734375
341.1462158203125,6.489154052734375
356.1462158203125,3.0391540527343754
348.6462158203125,1.3141540527343751
333.6462158203125,4.764154052734375
359.8962158203125,3.9016540527343753
344.8962158203125,0.451654052734375
337.3962158203125,2.176654052734375
352.3962158203125,5.626654052734375
361.3024658203125,5.518841552734375
346.3024658203125,2.068841552734375
338.8024658203125,0.343841552734375
353.8024658203125,3.793841552734375
342.5524658203125,4.656341552734375
357.5524658203125,1.206341552734375
350.0524658203125,2.9313415527343754
335.0524658203125,6.381341552734375
333.1774658203125,2.500091552734375
348.1774658203125,5.950091552734375
355.6774658203125,4.225091552734375
340.6774658203125,0.775091552734375
351.9274658203125,1.6375915527343752
336.9274658203125,5.0875915527343745
344.4274658203125,6.812591552734375
359.4274658203125,3.3625915527343753
347.2399658203125,0.990716552734375
362.2399658203125,4.440716552734375
354.7399658203125,6.165716552734375
339.7399658203125,2.715716552734375
358.4899658203125,1.8532165527343751
343.4899658203125,5.303216552734375
335.9899658203125,3.5782165527343754
350.9899658203125,0.12821655273437502
349.1149658203125,4.871966552734375
334.1149658203125,1.4219665527343752
341.6149658203125,3.146966552734375
356.6149658203125,6.596966552734375
337.8649658203125,5.734466552734375
352.8649658203125,2.2844665527343753
360.3649658203125,0.5594665527343751
345.3649658203125,4.009466552734375
350.7555908203125,0.8289978027343751
335.7555908203125,4.2789978027343745
343.2555908203125,6.003997802734375
358.2555908203125,2.5539978027343753
339.5055908203125,3.416497802734375
354.5055908203125,6.866497802734375
362.0055908203125,5.141497802734375
347.0055908203125,1.6914978027343752
345.1305908203125,3.8477478027343754
360.1305908203125,0.39774780273437504
352.6305908203125,2.1227478027343754
337.6305908203125,5.572747802734375
356.3805908203125,6.435247802734375
341.3805908203125,2.985247802734375
333.8805908203125,1.260247802734375
348.8805908203125,4.710247802734375
336.6930908203125,6.650872802734375
351.6930908203125,3.2008728027343754
359.1930908203125,1.4758728027343753
344.1930908203125,4.925872802734375
355.4430908203125,4.063372802734375
340.4430908203125,0.613372802734375
347.9430908203125,2.338372802734375
362.9430908203125,5.788372802734375
361.0680908203125,2.7696228027343754
346.0680908203125,6.219622802734375
338.5680908203125,4.494622802734375
353.5680908203125,1.0446228027343751
342.3180908203125,0.182122802734375
357.3180908203125,3.6321228027343753
349.8180908203125,5.357122802734375
334.8180908203125,1.9071228027343752
343.7243408203125,2.0149353027343753
358.7243408203125,5.464935302734375
351.2243408203125,3.7399353027343754
336.2243408203125,0.289935302734375
362.4743408203125,1.1524353027343752
347.4743408203125,4.602435302734375
339.9743408203125,6.327435302734375
354.9743408203125,2.877435302734375
353.0993408203125,5.896185302734375
338.0993408203125,2.446185302734375
345.5993408203125,0.721185302734375
360.5993408203125,4.171185302734375
334.3493408203125,5.033685302734375
349.3493408203125,1.5836853027343751
356.8493408203125,3.3086853027343754
341.8493408203125,6.758685302734375
357.7868408203125,4.8180603027343745
342.7868408203125,1.3680603027343752
335.2868408203125,3.0930603027343753
350.2868408203125,6.543060302734375
346.5368408203125,5.680560302734375
361.5368408203125,2.230560302734375
354.0368408203125,0.505560302734375
339.0368408203125,3.955560302734375
337.1618408203125,1.799310302734375
352.1618408203125,5.249310302734375
359.6618408203125,6.974310302734375
344.6618408203125,3.524310302734375
348.4118408203125,2.6618103027343754
333.4118408203125,6.111810302734375
340.9118408203125,4.386810302734375
355.9118408203125,0.936810302734375
356.0290283203125,2.2575134277343754
341.0290283203125,5.707513427734375
333.5290283203125,3.9825134277343754
348.5290283203125,0.532513427734375
344.7790283203125,1.395013427734375
359.7790283203125,4.845013427734375
352.2790283203125,6.570013427734375
337.2790283203125,3.120013427734375
339.1540283203125,5.276263427734375
354.1540283203125,1.8262634277343752
361.6540283203125,0.10126342773437501
346.6540283203125,3.551263427734375
350.4040283203125,4.4137634277343745
335.4040283203125,0.9637634277343751
342.9040283203125,2.6887634277343753
357.9040283203125,6.138763427734375
341.9665283203125,5.060638427734375
356.9665283203125,1.6106384277343753
349.4665283203125,3.3356384277343754
334.4665283203125,6.785638427734375
360.7165283203125,5.923138427734375
345.7165283203125,2.473138427734375
338.2165283203125,0.748138427734375
353.2165283203125,4.198138427734375
355.0915283203125,1.1793884277343751
340.0915283203125,4.629388427734375
347.5915283203125,6.354388427734375
362.5915283203125,2.9043884277343754
336.3415283203125,2.041888427734375
351.3415283203125,5.491888427734375
358.8415283203125,3.7668884277343753
343.8415283203125,0.316888427734375
334.9352783203125,0.42470092773437507
349.9352783203125,3.8747009277343754
357.4352783203125,5.599700927734375
342.4352783203125,2.1497009277343753
353.6852783203125,3.012200927734375
338.6852783203125,6.462200927734375
346.1852783203125,4.737200927734375
361.1852783203125,1.2872009277343752
363.0602783203125,4.305950927734375
348.0602783203125,0.855950927734375
340.5602783203125,2.580950927734375
355.5602783203125,6.030950927734375
344.3102783203125,6.893450927734375
359.3102783203125,3.4434509277343754
351.8102783203125,1.7184509277343751
336.8102783203125,5.168450927734375
348.9977783203125,6.246575927734375
333.9977783203125,2.7965759277343754
341.4977783203125,1.071575927734375
356.4977783203125,4.521575927734375
337.7477783203125,3.659075927734375
352.7477783203125,0.209075927734375
360.2477783203125,1.934075927734375
345.2477783203125,5.384075927734375
347.1227783203125,3.2278259277343753
362.1227783203125,6.677825927734375
354.6227783203125,4.9528259277343745
339.6227783203125,1.5028259277343752
358.3727783203125,0.640325927734375
343.3727783203125,4.090325927734375
335.8727783203125,5.815325927734375
350.8727783203125,2.365325927734375
345.4821533203125,6.084857177734375
360.4821533203125,2.634857177734375
352.9821533203125,0.909857177734375
337.9821533203125,4.359857177734375
356.7321533203125,5.2223571777343745
341.7321533203125,1.7723571777343752
334.2321533203125,3.4973571777343753
349.2321533203125,6.947357177734375
351.1071533203125,2.203607177734375
336.1071533203125,5.653607177734375
343.6071533203125,3.928607177734375
358.6071533203125,0.478607177734375
339.8571533203125,1.341107177734375
354.8571533203125,4.791107177734375
362.3571533203125,6.516107177734375
347.3571533203125,3.0661071777343754
359.5446533203125,1.5567321777343752
344.5446533203125,5.006732177734375
337.0446533203125,6.731732177734375
352.0446533203125,3.281732177734375
340.7946533203125,2.4192321777343753
355.7946533203125,5.869232177734375
348.2946533203125,4.1442321777343745
333.2946533203125,0.694232177734375
335.1696533203125,4.575482177734375
350.1696533203125,1.125482177734375
357.6696533203125,2.850482177734375
342.6696533203125,6.300482177734375
353.9196533203125,5.437982177734375
338.9196533203125,1.9879821777343751
346.4196533203125,0.26298217773437504
361.4196533203125,3.7129821777343754
352.5134033203125,3.6051696777343754
337.5134033203125,0.155169677734375
345.0134033203125,1.8801696777343753
360.0134033203125,5.330169677734375
333.7634033203125,6.192669677734375
348.7634033203125,2.742669677734375
356.2634033203125,1.017669677734375
341.2634033203125,4.467669677734375
343.1384033203125,0.586419677734375
358.1384033203125,4.036419677734375
350.6384033203125,5.761419677734375
335.6384033203125,2.311419677734375
361.8884033203125,3.1739196777343754
346.8884033203125,6.623919677734375
339.3884033203125,4.898919677734375
354.3884033203125,1.4489196777343751
338.4509033203125,2.9582946777343753
353.4509033203125,6.408294677734375
360.9509033203125,4.6832946777343745
345.9509033203125,1.2332946777343752
349.7009033203125,0.370794677734375
334.7009033203125,3.820794677734375
342.2009033203125,5.545794677734375
357.2009033203125,2.095794677734375
359.0759033203125,6.839544677734375
344.0759033203125,3.389544677734375
336.5759033203125,1.664544677734375
351.5759033203125,5.114544677734375
347.8259033203125,4.252044677734375
362.8259033203125,0.802044677734375
355.3259033203125,2.5270446777343754
340.3259033203125,5.977044677734375
355.2673095703125,6.933880615234375
340.2673095703125,3.483880615234375
347.7673095703125,1.7588806152343752
362.7673095703125,5.208880615234375
336.5173095703125,4.3463806152343745
351.5173095703125,0.8963806152343751
359.0173095703125,2.6213806152343753
344.0173095703125,6.071380615234375
342.1423095703125,3.052630615234375
357.1423095703125,6.502630615234375
349.6423095703125,4.777630615234375
334.6423095703125,1.327630615234375
360.8923095703125,0.46513061523437504
345.8923095703125,3.9151306152343754
338.3923095703125,5.640130615234375
353.3923095703125,2.1901306152343754
339.3298095703125,0.680755615234375
354.3298095703125,4.130755615234375
361.8298095703125,5.855755615234375
346.8298095703125,2.405755615234375
350.5798095703125,3.2682556152343754
335.5798095703125,6.718255615234375
343.0798095703125,4.993255615234375
358.0798095703125,1.5432556152343753
356.2048095703125,3.6995056152343753
341.2048095703125,0.249505615234375
333.7048095703125,1.9745056152343752
348.7048095703125,5.424505615234375
344.9548095703125,6.287005615234375
359.9548095703125,2.8370056152343754
352.4548095703125,1.1120056152343751
337.4548095703125,4.562005615234375
346.3610595703125,4.454193115234375
361.3610595703125,1.004193115234375
353.8610595703125,2.7291931152343754
338.8610595703125,6.179193115234375
357.6110595703125,5.316693115234375
342.6110595703125,1.866693115234375
335.1110595703125,0.141693115234375
350.1110595703125,3.591693115234375
348.2360595703125,1.4354431152343752
333.2360595703125,4.8854431152343745
340.7360595703125,6.610443115234375
355.7360595703125,3.1604431152343753
336.9860595703125,2.297943115234375
351.9860595703125,5.747943115234375
359.4860595703125,4.022943115234375
344.4860595703125,0.572943115234375
362.2985595703125,2.0823181152343753
347.2985595703125,5.532318115234375
339.7985595703125,3.8073181152343754
354.7985595703125,0.35731811523437507
343.5485595703125,1.2198181152343752
358.5485595703125,4.669818115234375
351.0485595703125,6.394818115234375
336.0485595703125,2.944818115234375
334.1735595703125,5.963568115234375
349.1735595703125,2.513568115234375
356.6735595703125,0.788568115234375
341.6735595703125,4.238568115234375
352.9235595703125,5.101068115234375
337.9235595703125,1.6510681152343751
345.4235595703125,3.3760681152343754
360.4235595703125,6.826068115234375
335.8141845703125,3.214349365234375
350.8141845703125,6.664349365234375
358.3141845703125,4.939349365234375
343.3141845703125,1.4893493652343752
354.5641845703125,0.626849365234375
339.5641845703125,4.076849365234375
347.0641845703125,5.801849365234375
362.0641845703125,2.3518493652343753
360.1891845703125,6.233099365234375
345.1891845703125,2.783099365234375
337.6891845703125,1.058099365234375
352.6891845703125,4.508099365234375
341.4391845703125,3.6455993652343754
356.4391845703125,0.19559936523437502
348.9391845703125,1.9205993652343751
333.9391845703125,5.370599365234375
351.7516845703125,4.292474365234375
336.7516845703125,0.842474365234375
344.2516845703125,2.567474365234375
359.2516845703125,6.017474365234375
340.5016845703125,6.879974365234375
355.5016845703125,3.4299743652343753
363.0016845703125,1.7049743652343752
348.0016845703125,5.1549743652343745
346.1266845703125,0.411224365234375
361.1266845703125,3.861224365234375
353.6266845703125,5.586224365234375
338.6266845703125,2.136224365234375
357.3766845703125,2.9987243652343754
342.3766845703125,6.448724365234375
334.8766845703125,4.723724365234375
349.8766845703125,1.273724365234375
358.7829345703125,1.3815368652343751
343.7829345703125,4.831536865234375
336.2829345703125,6.556536865234375
351.2829345703125,3.1065368652343754
347.5329345703125,2.244036865234375
362.5329345703125,5.694036865234375
355.0329345703125,3.9690368652343753
340.0329345703125,0.519036865234375
338.1579345703125,5.262786865234375
353.1579345703125,1.8127868652343753
360.6579345703125,3.5377868652343754
345.6579345703125,6.987786865234375
349.4079345703125,6.125286865234375
334.4079345703125,2.675286865234375
341.9079345703125,0.950286865234375
356.9079345703125,4.400286865234375
342.8454345703125,5.478411865234375
357.8454345703125,2.028411865234375
350.3454345703125,0.303411865234375
335.3454345703125,3.753411865234375
361.5954345703125,4.6159118652343745
346.5954345703125,1.1659118652343752
339.0954345703125,2.8909118652343753
354.0954345703125,6.340911865234375
352.2204345703125,2.4596618652343754
337.2204345703125,5.909661865234375
344.7204345703125,4.184661865234375
359.7204345703125,0.734661865234375
333.4704345703125,1.597161865234375
348.4704345703125,5.047161865234375
355.9704345703125,6.772161865234375
340.9704345703125,3.322161865234375
341.0876220703125,1.6241149902343752


==> Sections/Images/Eu1542dComplement.csv <==
Temperature,Burnup,Yts
361.9982666015625,1.9526062011718752,0.029414599200000006
358.4826416015625,5.240887451171875,0.20733362399999997
338.8610595703125,6.179193115234375,0.28689924
342.5524658203125,4.656341552734375,0.166001328
351.2829345703125,3.1065368652343754,0.074515872
362.7087158203125,2.392279052734376,0.044114990400000005
348.0602783203125,0.855950927734375,0.0054147264
348.8732666015625,2.383856201171876,0.043908331200000005
349.4079345703125,6.125286865234375,0.28050612
353.6852783203125,3.012200927734375,0.070027008
333.2873291015625,6.399871826171875,0.30825554400000005
347.7087158203125,5.842279052734375,0.256573416
353.4509033203125,6.408294677734375,0.304851048
341.4977783203125,1.071575927734375,0.008676220799999999
342.8967041015625,4.4053405761718745,0.148862112
338.8024658203125,0.343841552734375,0.00073780344
339.8498291015625,5.752996826171875,0.250472592
336.5759033203125,1.664544677734375,0.021396523200000003
362.1227783203125,6.677825927734375,0.328316352
358.5998291015625,6.615496826171875,0.32292825599999997
360.3649658203125,0.5594665527343751,0.00218757336
343.7170166015625,5.0791687011718745,0.19635223200000002
354.4982666015625,0.22760620117187505,0.00027891878399999997
356.9079345703125,4.400286865234375,0.147915
346.6467041015625,3.542840576171875,0.096864432
353.9123291015625,1.656121826171875,0.0211562568
362.4743408203125,1.1524353027343752,0.0100466832
333.4704345703125,1.597161865234375,0.0196778592
334.6423095703125,1.327630615234375,0.013471653599999998
341.9592041015625,2.033465576171875,0.032047816800000004
344.0685791015625,3.704559326171875,0.10627536
359.5446533203125,1.5567321777343752,0.018638817600000003
338.5607666015625,2.599481201171875,0.05240671200000001
339.0954345703125,2.8909118652343757,0.0649686
340.5016845703125,6.879974365234375,0.351834096
335.3454345703125,3.753411865234375,0.10914496800000001
339.2638916015625,0.173699951171875,0.000143026224
351.1071533203125,2.203607177734375,0.037549776
335.5212158203125,0.882904052734375,0.0057906984
343.4899658203125,5.303216552734375,0.21378648
350.6310791015625,1.332684326171875,0.013541102400000001
357.1935791015625,4.998309326171875,0.189528648
357.7795166015625,2.2760437011718757,0.039945645599999996
343.8342041015625,6.777215576171875,0.341802552
358.7243408203125,5.464935302734375,0.224206536
336.7516845703125,0.842474365234375,0.0052437264
356.4977783203125,4.521575927734375,0.15555756
337.2790283203125,3.120013427734375,0.075626688
340.0915283203125,4.629388427734375,0.16442904
341.7248291015625,5.321746826171875,0.215248416
334.3420166015625,2.060418701171875,0.0329596344
356.2560791015625,6.076434326171875,0.27578606399999994
357.3766845703125,2.998724365234376,0.069545472
343.4826416015625,1.790887451171875,0.0247753008
340.7360595703125,6.610443115234375,0.325686144
352.9748291015625,6.184246826171875,0.28547241599999995
357.4352783203125,5.599700927734375,0.23527000800000003
353.5680908203125,1.0446228027343751,0.008195414400000002
342.6696533203125,6.300482177734375,0.29689339200000003
338.9196533203125,1.9879821777343751,0.030637180800000004
361.3610595703125,1.004193115234375,0.0075663168
350.5798095703125,3.268255615234376,0.08250225600000001
348.4118408203125,2.661810302734376,0.0547884
340.9045166015625,2.707293701171875,0.056807568
354.1467041015625,5.267840576171875,0.20912843999999997
343.1310791015625,6.507684326171875,0.315379176
351.7516845703125,4.292474365234375,0.141083208
334.1735595703125,5.963568115234375,0.268617288
361.7638916015625,5.348699951171875,0.215598624
340.7946533203125,2.4192321777343757,0.0454546272
339.7399658203125,2.715716552734375,0.057168264
355.9045166015625,6.157293701171875,0.282658896
359.7204345703125,0.734661865234375,0.0039392472
355.9704345703125,6.772161865234375,0.33787958399999996
340.2087158203125,4.117279052734375,0.13113556799999998
333.7560791015625,0.901434326171875,0.0060542208
335.3967041015625,6.130340576171875,0.2837574
346.8884033203125,6.623919677734375,0.325507848
333.9391845703125,5.370599365234375,0.22004644800000003
361.4196533203125,3.712982177734376,0.105853104
354.8571533203125,4.791107177734375,0.174213888
362.5842041015625,4.189715576171875,0.134147904
333.7048095703125,1.9745056152343752,0.030349490399999998
347.0055908203125,1.6914978027343752,0.0220622376
349.3493408203125,1.5836853027343751,0.019275576000000003
334.9352783203125,0.4247009277343751,0.0011929552799999998
361.5368408203125,2.230560302734375,0.038361
353.8610595703125,2.729193115234376,0.057799368000000004
352.2790283203125,6.570013427734375,0.31964186399999994
357.1423095703125,6.502630615234375,0.313964208
333.8805908203125,1.260247802734375,0.0121466088
360.9435791015625,2.4108093261718757,0.0448354704
336.1071533203125,5.653607177734375,0.24277075200000003
359.7717041015625,2.249090576171876,0.039147600000000005
361.8298095703125,5.855755615234375,0.255976968
349.5837158203125,1.9610290527343752,0.029676115200000002
352.0446533203125,3.281732177734375,0.083015712
344.5373291015625,2.087371826171875,0.0337236168
362.1154541015625,0.4162780761718751,0.00114354768
341.8493408203125,6.758685302734375,0.339449136
338.0920166015625,4.647918701171875,0.165757368
352.0373291015625,3.812371826171875,0.11160645599999999
352.3888916015625,1.4674499511718753,0.016533511199999996
347.8259033203125,4.252044677734375,0.138613512
354.6227783203125,4.952825927734375,0.185618904
359.4860595703125,4.022943115234375,0.12396496800000001
349.8180908203125,5.357122802734375,0.21731956800000002
351.9274658203125,1.6375915527343752,0.020639928000000002
334.5837158203125,5.411029052734375,0.223015008
352.1618408203125,5.249310302734375,0.209081472
357.2009033203125,2.095794677734375,0.033923435999999994
339.3810791015625,2.195184326171875,0.037538239200000004
358.3727783203125,0.640325927734375,0.00293114976
340.4430908203125,0.613372802734375,0.00267390192
360.4748291015625,4.459246826171875,0.151557528
334.9279541015625,6.669403076171875,0.333743664
341.6735595703125,4.238568115234375,0.13804396800000002
344.0173095703125,6.071380615234375,0.276806136
355.5602783203125,6.030950927734375,0.271825248
343.8415283203125,0.316888427734375,0.0006111129600000001
348.5217041015625,6.561590576171875,0.320609496
341.2048095703125,0.249505615234375,0.00034854360000000003
350.6384033203125,5.761419677734375,0.24956743199999998
360.4821533203125,2.634857177734375,0.05350612799999999
346.4196533203125,0.26298217773437504,0.00039519969600000003
360.8923095703125,0.465130615234375,0.00146137512
336.5173095703125,4.346380615234375,0.145423416
357.3107666015625,3.461981201171876,0.09220000800000001
352.9235595703125,5.101068115234375,0.197276088
351.0998291015625,4.890496826171875,0.18206073600000003
346.7638916015625,1.8986999511718752,0.0278583624
348.4704345703125,5.047161865234375,0.193474416
352.4548095703125,1.1120056152343751,0.0093622272
344.0759033203125,3.389544677734375,0.08889127200000001
345.4748291015625,1.009246826171875,0.007674616799999999
340.4357666015625,6.480731201171875,0.314061792
337.6232666015625,1.521356201171875,0.0178066176
333.1774658203125,2.500091552734375,0.048629208
352.7477783203125,0.209075927734375,0.00022720336800000003
333.1701416015625,4.594012451171875,0.162599568
362.5329345703125,5.694036865234375,0.24315151200000004
348.5290283203125,0.532513427734375,0.00196960992
358.7829345703125,1.3815368652343751,0.0146155752
338.3337158203125,1.0985290527343752,0.0091328592
354.3884033203125,1.4489196777343751,0.0160602288
336.6930908203125,6.650872802734375,0.330597264
340.5529541015625,4.513153076171875,0.15586718400000002
356.9665283203125,1.6106384277343753,0.0198968304
348.0529541015625,6.238153076171875,0.290354808
339.5641845703125,4.076849365234375,0.128025192
349.4592041015625,3.7584655761718753,0.10887866399999999
359.4274658203125,3.3625915527343757,0.086999784
353.2092041015625,2.8959655761718754,0.06481355999999999
346.3610595703125,4.454193115234375,0.15218088
343.3141845703125,1.4893493652343752,0.0170387136
337.4548095703125,4.562005615234375,0.16025755199999997
355.6701416015625,2.869012451171875,0.063581448
338.4509033203125,2.9582946777343757,0.06819206399999998
346.2951416015625,5.025262451171875,0.19289666400000002
337.5134033203125,0.155169677734375,0.000107569032
336.2829345703125,6.556536865234375,0.32233773600000004
335.1623291015625,2.518621826171876,0.049296792
335.2868408203125,3.0930603027343757,0.074301096
356.1462158203125,3.0391540527343754,0.07108356
349.2321533203125,6.947357177734375,0.357281928
339.1540283203125,5.276263427734375,0.21181838400000003
349.6423095703125,4.777630615234375,0.173873256
344.4860595703125,0.572943115234375,0.00230202936
358.2555908203125,2.5539978027343757,0.05045229600000001


==> Sections/Images/Grid.csv <==
/*temperature*/,/*burnup*/
333.15,0.1
333.15,0.38750000000000007
333.15,0.675
333.15,0.9625
333.15,1.2500000000000002
333.15,1.5375000000000003
333.15,1.8250000000000002
333.15,2.1125000000000003
333.15,2.4000000000000004
333.15,2.6875000000000004
333.15,2.9750000000000005
333.15,3.2625000000000006
333.15,3.5500000000000003
333.15,3.8375000000000004
333.15,4.125
333.15,4.4125000000000005
333.15,4.7
333.15,4.9875
333.15,5.275
333.15,5.5625
333.15,5.8500000000000005
333.15,6.1375
333.15,6.425000000000001
333.15,6.7125
333.15,7.0
334.4,0.1
334.4,0.38750000000000007
334.4,0.675
334.4,0.9625
334.4,1.2500000000000002
334.4,1.5375000000000003
334.4,1.8250000000000002
334.4,2.1125000000000003
334.4,2.4000000000000004
334.4,2.6875000000000004
334.4,2.9750000000000005
334.4,3.2625000000000006
334.4,3.5500000000000003
334.4,3.8375000000000004
334.4,4.125
334.4,4.4125000000000005
334.4,4.7
334.4,4.9875
334.4,5.275
334.4,5.5625
334.4,5.8500000000000005
334.4,6.1375
334.4,6.425000000000001
334.4,6.7125
334.4,7.0
335.65,0.1
335.65,0.38750000000000007
335.65,0.675
335.65,0.9625
335.65,1.2500000000000002
335.65,1.5375000000000003
335.65,1.8250000000000002
335.65,2.1125000000000003
335.65,2.4000000000000004
335.65,2.6875000000000004
335.65,2.9750000000000005
335.65,3.2625000000000006
335.65,3.5500000000000003
335.65,3.8375000000000004
335.65,4.125
335.65,4.4125000000000005
335.65,4.7
335.65,4.9875
335.65,5.275
335.65,5.5625
335.65,5.8500000000000005
335.65,6.1375
335.65,6.425000000000001
335.65,6.7125
335.65,7.0
336.9,0.1
336.9,0.38750000000000007
336.9,0.675
336.9,0.9625
336.9,1.2500000000000002
336.9,1.5375000000000003
336.9,1.8250000000000002
336.9,2.1125000000000003
336.9,2.4000000000000004
336.9,2.6875000000000004
336.9,2.9750000000000005
336.9,3.2625000000000006
336.9,3.5500000000000003
336.9,3.8375000000000004
336.9,4.125
336.9,4.4125000000000005
336.9,4.7
336.9,4.9875
336.9,5.275
336.9,5.5625
336.9,5.8500000000000005
336.9,6.1375
336.9,6.425000000000001
336.9,6.7125
336.9,7.0
338.15,0.1
338.15,0.38750000000000007
338.15,0.675
338.15,0.9625
338.15,1.2500000000000002
338.15,1.5375000000000003
338.15,1.8250000000000002
338.15,2.1125000000000003
338.15,2.4000000000000004
338.15,2.6875000000000004
338.15,2.9750000000000005
338.15,3.2625000000000006
338.15,3.5500000000000003
338.15,3.8375000000000004
338.15,4.125
338.15,4.4125000000000005
338.15,4.7
338.15,4.9875
338.15,5.275
338.15,5.5625
338.15,5.8500000000000005
338.15,6.1375
338.15,6.425000000000001
338.15,6.7125
338.15,7.0
339.4,0.1
339.4,0.38750000000000007
339.4,0.675
339.4,0.9625
339.4,1.2500000000000002
339.4,1.5375000000000003
339.4,1.8250000000000002
339.4,2.1125000000000003
339.4,2.4000000000000004
339.4,2.6875000000000004
339.4,2.9750000000000005
339.4,3.2625000000000006
339.4,3.5500000000000003
339.4,3.8375000000000004
339.4,4.125
339.4,4.4125000000000005
339.4,4.7
339.4,4.9875
339.4,5.275
339.4,5.5625
339.4,5.8500000000000005
339.4,6.1375
339.4,6.425000000000001
339.4,6.7125
339.4,7.0
340.65,0.1
340.65,0.38750000000000007
340.65,0.675
340.65,0.9625
340.65,1.2500000000000002
340.65,1.5375000000000003
340.65,1.8250000000000002
340.65,2.1125000000000003
340.65,2.4000000000000004
340.65,2.6875000000000004
340.65,2.9750000000000005
340.65,3.2625000000000006
340.65,3.5500000000000003
340.65,3.8375000000000004
340.65,4.125
340.65,4.4125000000000005
340.65,4.7
340.65,4.9875
340.65,5.275
340.65,5.5625
340.65,5.8500000000000005
340.65,6.1375
340.65,6.425000000000001
340.65,6.7125
340.65,7.0
341.9,0.1
341.9,0.38750000000000007
341.9,0.675
341.9,0.9625
341.9,1.2500000000000002
341.9,1.5375000000000003
341.9,1.8250000000000002
341.9,2.1125000000000003
341.9,2.4000000000000004
341.9,2.6875000000000004
341.9,2.9750000000000005
341.9,3.2625000000000006
341.9,3.5500000000000003
341.9,3.8375000000000004
341.9,4.125
341.9,4.4125000000000005
341.9,4.7
341.9,4.9875
341.9,5.275
341.9,5.5625
341.9,5.8500000000000005
341.9,6.1375
341.9,6.425000000000001
341.9,6.7125
341.9,7.0
343.15,0.1
343.15,0.38750000000000007
343.15,0.675
343.15,0.9625
343.15,1.2500000000000002
343.15,1.5375000000000003
343.15,1.8250000000000002
343.15,2.1125000000000003
343.15,2.4000000000000004
343.15,2.6875000000000004
343.15,2.9750000000000005
343.15,3.2625000000000006
343.15,3.5500000000000003
343.15,3.8375000000000004
343.15,4.125
343.15,4.4125000000000005
343.15,4.7
343.15,4.9875
343.15,5.275
343.15,5.5625
343.15,5.8500000000000005
343.15,6.1375
343.15,6.425000000000001
343.15,6.7125
343.15,7.0
344.4,0.1
344.4,0.38750000000000007
344.4,0.675
344.4,0.9625
344.4,1.2500000000000002
344.4,1.5375000000000003
344.4,1.8250000000000002
344.4,2.1125000000000003
344.4,2.4000000000000004
344.4,2.6875000000000004
344.4,2.9750000000000005
344.4,3.2625000000000006
344.4,3.5500000000000003
344.4,3.8375000000000004
344.4,4.125
344.4,4.4125000000000005
344.4,4.7
344.4,4.9875
344.4,5.275
344.4,5.5625
344.4,5.8500000000000005
344.4,6.1375
344.4,6.425000000000001
344.4,6.7125
344.4,7.0
345.65,0.1
345.65,0.38750000000000007
345.65,0.675
345.65,0.9625
345.65,1.2500000000000002
345.65,1.5375000000000003
345.65,1.8250000000000002
345.65,2.1125000000000003
345.65,2.4000000000000004
345.65,2.6875000000000004
345.65,2.9750000000000005
345.65,3.2625000000000006
345.65,3.5500000000000003
345.65,3.8375000000000004
345.65,4.125
345.65,4.4125000000000005
345.65,4.7
345.65,4.9875
345.65,5.275
345.65,5.5625
345.65,5.8500000000000005
345.65,6.1375
345.65,6.425000000000001
345.65,6.7125
345.65,7.0
346.9,0.1
346.9,0.38750000000000007
346.9,0.675
346.9,0.9625
346.9,1.2500000000000002
346.9,1.5375000000000003
346.9,1.8250000000000002
346.9,2.1125000000000003
346.9,2.4000000000000004
346.9,2.6875000000000004
346.9,2.9750000000000005
346.9,3.2625000000000006
346.9,3.5500000000000003
346.9,3.8375000000000004
346.9,4.125
346.9,4.4125000000000005
346.9,4.7
346.9,4.9875
346.9,5.275
346.9,5.5625
346.9,5.8500000000000005
346.9,6.1375
346.9,6.425000000000001
346.9,6.7125
346.9,7.0
348.15,0.1
348.15,0.38750000000000007
348.15,0.675
348.15,0.9625
348.15,1.2500000000000002
348.15,1.5375000000000003
348.15,1.8250000000000002
348.15,2.1125000000000003
348.15,2.4000000000000004
348.15,2.6875000000000004
348.15,2.9750000000000005
348.15,3.2625000000000006
348.15,3.5500000000000003
348.15,3.8375000000000004
348.15,4.125
348.15,4.4125000000000005
348.15,4.7
348.15,4.9875
348.15,5.275
348.15,5.5625
348.15,5.8500000000000005
348.15,6.1375
348.15,6.425000000000001
348.15,6.7125
348.15,7.0
349.4,0.1
349.4,0.38750000000000007
349.4,0.675
349.4,0.9625
349.4,1.2500000000000002
349.4,1.5375000000000003
349.4,1.8250000000000002
349.4,2.1125000000000003
349.4,2.4000000000000004
349.4,2.6875000000000004
349.4,2.9750000000000005
349.4,3.2625000000000006
349.4,3.5500000000000003
349.4,3.8375000000000004
349.4,4.125
349.4,4.4125000000000005
349.4,4.7
349.4,4.9875
349.4,5.275
349.4,5.5625
349.4,5.8500000000000005
349.4,6.1375
349.4,6.425000000000001
349.4,6.7125
349.4,7.0
350.65,0.1
350.65,0.38750000000000007
350.65,0.675
350.65,0.9625
350.65,1.2500000000000002
350.65,1.5375000000000003
350.65,1.8250000000000002
350.65,2.1125000000000003
350.65,2.4000000000000004
350.65,2.6875000000000004
350.65,2.9750000000000005
350.65,3.2625000000000006
350.65,3.5500000000000003
350.65,3.8375000000000004
350.65,4.125
350.65,4.4125000000000005
350.65,4.7
350.65,4.9875
350.65,5.275
350.65,5.5625
350.65,5.8500000000000005
350.65,6.1375
350.65,6.425000000000001
350.65,6.7125
350.65,7.0
351.9,0.1
351.9,0.38750000000000007
351.9,0.675
351.9,0.9625
351.9,1.2500000000000002
351.9,1.5375000000000003
351.9,1.8250000000000002
351.9,2.1125000000000003
351.9,2.4000000000000004
351.9,2.6875000000000004
351.9,2.9750000000000005
351.9,3.2625000000000006
351.9,3.5500000000000003
351.9,3.8375000000000004
351.9,4.125
351.9,4.4125000000000005
351.9,4.7
351.9,4.9875
351.9,5.275
351.9,5.5625
351.9,5.8500000000000005
351.9,6.1375
351.9,6.425000000000001
351.9,6.7125
351.9,7.0
353.15,0.1
353.15,0.38750000000000007
353.15,0.675
353.15,0.9625
353.15,1.2500000000000002
353.15,1.5375000000000003
353.15,1.8250000000000002
353.15,2.1125000000000003
353.15,2.4000000000000004
353.15,2.6875000000000004
353.15,2.9750000000000005
353.15,3.2625000000000006
353.15,3.5500000000000003
353.15,3.8375000000000004
353.15,4.125
353.15,4.4125000000000005
353.15,4.7
353.15,4.9875
353.15,5.275
353.15,5.5625
353.15,5.8500000000000005
353.15,6.1375
353.15,6.425000000000001
353.15,6.7125
353.15,7.0
354.4,0.1
354.4,0.38750000000000007
354.4,0.675
354.4,0.9625
354.4,1.2500000000000002
354.4,1.5375000000000003
354.4,1.8250000000000002
354.4,2.1125000000000003
354.4,2.4000000000000004
354.4,2.6875000000000004
354.4,2.9750000000000005
354.4,3.2625000000000006
354.4,3.5500000000000003
354.4,3.8375000000000004
354.4,4.125
354.4,4.4125000000000005
354.4,4.7
354.4,4.9875
354.4,5.275
354.4,5.5625
354.4,5.8500000000000005
354.4,6.1375
354.4,6.425000000000001
354.4,6.7125
354.4,7.0
355.65,0.1
355.65,0.38750000000000007
355.65,0.675
355.65,0.9625
355.65,1.2500000000000002
355.65,1.5375000000000003
355.65,1.8250000000000002
355.65,2.1125000000000003
355.65,2.4000000000000004
355.65,2.6875000000000004
355.65,2.9750000000000005
355.65,3.2625000000000006
355.65,3.5500000000000003
355.65,3.8375000000000004
355.65,4.125
355.65,4.4125000000000005
355.65,4.7
355.65,4.9875
355.65,5.275
355.65,5.5625
355.65,5.8500000000000005
355.65,6.1375
355.65,6.425000000000001
355.65,6.7125
355.65,7.0
356.9,0.1
356.9,0.38750000000000007
356.9,0.675
356.9,0.9625
356.9,1.2500000000000002
356.9,1.5375000000000003
356.9,1.8250000000000002
356.9,2.1125000000000003
356.9,2.4000000000000004
356.9,2.6875000000000004
356.9,2.9750000000000005
356.9,3.2625000000000006
356.9,3.5500000000000003
356.9,3.8375000000000004
356.9,4.125
356.9,4.4125000000000005
356.9,4.7
356.9,4.9875
356.9,5.275
356.9,5.5625
356.9,5.8500000000000005
356.9,6.1375
356.9,6.425000000000001
356.9,6.7125
356.9,7.0
358.15,0.1
358.15,0.38750000000000007
358.15,0.675
358.15,0.9625
358.15,1.2500000000000002
358.15,1.5375000000000003
358.15,1.8250000000000002
358.15,2.1125000000000003
358.15,2.4000000000000004
358.15,2.6875000000000004
358.15,2.9750000000000005
358.15,3.2625000000000006
358.15,3.5500000000000003
358.15,3.8375000000000004
358.15,4.125
358.15,4.4125000000000005
358.15,4.7
358.15,4.9875
358.15,5.275
358.15,5.5625
358.15,5.8500000000000005
358.15,6.1375
358.15,6.425000000000001
358.15,6.7125
358.15,7.0
359.4,0.1
359.4,0.38750000000000007
359.4,0.675
359.4,0.9625
359.4,1.2500000000000002
359.4,1.5375000000000003
359.4,1.8250000000000002
359.4,2.1125000000000003
359.4,2.4000000000000004
359.4,2.6875000000000004
359.4,2.9750000000000005
359.4,3.2625000000000006
359.4,3.5500000000000003
359.4,3.8375000000000004
359.4,4.125
359.4,4.4125000000000005
359.4,4.7
359.4,4.9875
359.4,5.275
359.4,5.5625
359.4,5.8500000000000005
359.4,6.1375
359.4,6.425000000000001
359.4,6.7125
359.4,7.0
360.65,0.1
360.65,0.38750000000000007
360.65,0.675
360.65,0.9625
360.65,1.2500000000000002
360.65,1.5375000000000003
360.65,1.8250000000000002
360.65,2.1125000000000003
360.65,2.4000000000000004
360.65,2.6875000000000004
360.65,2.9750000000000005
360.65,3.2625000000000006
360.65,3.5500000000000003
360.65,3.8375000000000004
360.65,4.125
360.65,4.4125000000000005
360.65,4.7
360.65,4.9875
360.65,5.275
360.65,5.5625
360.65,5.8500000000000005
360.65,6.1375
360.65,6.425000000000001
360.65,6.7125
360.65,7.0
361.9,0.1
361.9,0.38750000000000007
361.9,0.675
361.9,0.9625
361.9,1.2500000000000002
361.9,1.5375000000000003
361.9,1.8250000000000002
361.9,2.1125000000000003
361.9,2.4000000000000004
361.9,2.6875000000000004
361.9,2.9750000000000005
361.9,3.2625000000000006
361.9,3.5500000000000003
361.9,3.8375000000000004
361.9,4.125
361.9,4.4125000000000005
361.9,4.7
361.9,4.9875
361.9,5.275
361.9,5.5625
361.9,5.8500000000000005
361.9,6.1375
361.9,6.425000000000001
361.9,6.7125
361.9,7.0
363.15,0.1
363.15,0.38750000000000007
363.15,0.675
363.15,0.9625
363.15,1.2500000000000002
363.15,1.5375000000000003
363.15,1.8250000000000002
363.15,2.1125000000000003
363.15,2.4000000000000004
363.15,2.6875000000000004
363.15,2.9750000000000005
363.15,3.2625000000000006
363.15,3.5500000000000003
363.15,3.8375000000000004
363.15,4.125
363.15,4.4125000000000005
363.15,4.7
363.15,4.9875
363.15,5.275
363.15,5.5625
363.15,5.8500000000000005
363.15,6.1375
363.15,6.425000000000001
363.15,6.7125
363.15,7.0


==> Sections/Images/Nd147Raw.csv <==
Temperature,Burnup,Yts
334.4,0.1,0.23379940800000001
334.4,0.3875000000000001,0.62639352
334.4,0.675,0.79369536
334.4,0.9625,0.86308488
334.4,1.2500000000000002,0.8927659199999999
334.4,1.5375000000000003,0.8982515999999999
334.4,1.825,0.9035320800000002
334.4,2.1125000000000003,0.9031946399999999
334.4,2.4000000000000004,0.90029904
334.4,2.6875000000000004,0.8999159999999999
334.4,2.9750000000000005,0.89620416
334.4,3.2625000000000006,0.89514168
334.4,3.5500000000000003,0.8918311199999999
334.4,3.8375,0.88916352
334.4,4.125,0.8885205599999999
334.4,4.4125000000000005,0.8895921600000001
334.4,4.7,0.8871936
334.4,4.9875,0.88395144
334.4,5.275,0.88047216
334.4,5.5625,0.8816486399999999
334.4,5.8500000000000005,0.88206816
334.4,6.1375,0.87983832
334.4,6.425000000000002,0.87649584
334.4,6.7125,0.87649128
334.4,7.0,0.87545616
336.9,0.1,0.233868264
336.9,0.3875000000000001,0.62703648
336.9,0.675,0.7920811199999999
336.9,0.9625,0.8649362399999999
336.9,1.2500000000000002,0.88623144
336.9,1.5375000000000003,0.9015302399999999
336.9,1.825,0.9022644
336.9,2.1125000000000003,0.9007368
336.9,2.4000000000000004,0.9019862399999998
336.9,2.6875000000000004,0.9009191999999999
336.9,2.9750000000000005,0.89644128
336.9,3.2625000000000006,0.8942570399999998
336.9,3.5500000000000003,0.8933541599999999
336.9,3.8375,0.8911106400000001
336.9,4.125,0.8893641599999998
336.9,4.4125000000000005,0.8848953599999999
336.9,4.7,0.8885661600000001
336.9,4.9875,0.88325832
336.9,5.275,0.88426608
336.9,5.5625,0.8803535999999998
336.9,5.8500000000000005,0.8815802399999999
336.9,6.1375,0.8804995200000001
336.9,6.425000000000002,0.87964224
336.9,6.7125,0.8750320799999999
336.9,7.0,0.8760307199999999
340.65,0.1,0.23383223999999997
340.65,0.3875000000000001,0.62721432
340.65,0.675,0.7923
340.65,0.9625,0.86297544
340.65,1.2500000000000002,0.8918539200000001
340.65,1.5375000000000003,0.9000847200000001
340.65,1.825,0.9034773599999999
340.65,2.1125000000000003,0.9022826399999999
340.65,2.4000000000000004,0.9004039200000001
340.65,2.6875000000000004,0.90033096
340.65,2.9750000000000005,0.8980646400000001
340.65,3.2625000000000006,0.8923053599999999
340.65,3.5500000000000003,0.89153016
340.65,3.8375,0.8928525600000001
340.65,4.125,0.89049048
340.65,4.4125000000000005,0.8863910400000001
340.65,4.7,0.8869017599999999
340.65,4.9875,0.8838784800000001
340.65,5.275,0.88278408
340.65,5.5625,0.88116984
340.65,5.8500000000000005,0.8808460799999999
340.65,6.1375,0.8814799200000001
340.65,6.425000000000002,0.8772983999999999
340.65,6.7125,0.8768652
340.65,7.0,0.87649128


==> Sections/Images/Pu2392dComplement.csv <==
Temperature,Burnup,Yts
361.9982666015625,1.9526062011718752,232.638432
358.4826416015625,5.240887451171875,405.70092000000005
338.8610595703125,6.179193115234375,434.39928
342.5524658203125,4.656341552734375,389.025
351.2829345703125,3.1065368652343754,315.32171999999997
362.7087158203125,2.392279052734376,266.954256
348.0602783203125,0.855950927734375,117.49113599999998
348.8732666015625,2.383856201171876,267.10428
349.4079345703125,6.125286865234375,430.45168799999993
353.6852783203125,3.012200927734375,309.46804799999995
333.2873291015625,6.399871826171875,441.298104
347.7087158203125,5.842279052734375,424.207224
353.4509033203125,6.408294677734375,435.83431199999995
341.4977783203125,1.071575927734375,144.39057599999998
342.8967041015625,4.4053405761718745,379.064136
338.8024658203125,0.343841552734375,44.6620992
339.8498291015625,5.752996826171875,423.94639200000006
336.5759033203125,1.664544677734375,207.35368799999998
362.1227783203125,6.677825927734375,439.14988800000003
358.5998291015625,6.615496826171875,439.02266399999996
360.3649658203125,0.5594665527343751,77.33303999999998
343.7170166015625,5.0791687011718745,403.35479999999995
354.4982666015625,0.22760620117187505,26.3991168
356.9079345703125,4.400286865234375,377.160792
346.6467041015625,3.542840576171875,339.649776
353.9123291015625,1.656121826171875,206.500056
362.4743408203125,1.1524353027343752,153.366024
333.4704345703125,1.597161865234375,201.031248
334.6423095703125,1.327630615234375,172.939368
341.9592041015625,2.033465576171875,240.500328
344.0685791015625,3.704559326171875,349.61748
359.5446533203125,1.5567321777343752,196.785888
338.5607666015625,2.599481201171875,283.37892
339.0954345703125,2.8909118652343757,303.4224
340.5016845703125,6.879974365234375,449.2512
335.3454345703125,3.753411865234375,352.07759999999996
339.2638916015625,0.173699951171875,17.9918448
351.1071533203125,2.203607177734375,253.61808
335.5212158203125,0.882904052734375,121.011912
343.4899658203125,5.303216552734375,410.96863199999996
350.6310791015625,1.332684326171875,173.302344
357.1935791015625,4.998309326171875,398.4815279999999
357.7795166015625,2.2760437011718757,258.49728000000005
343.8342041015625,6.777215576171875,447.24890400000004
358.7243408203125,5.464935302734375,411.2860080000001
336.7516845703125,0.842474365234375,115.786152
356.4977783203125,4.521575927734375,380.89269600000006
337.2790283203125,3.120013427734375,317.70340799999997
340.0915283203125,4.629388427734375,388.38432
341.7248291015625,5.321746826171875,411.482088
334.3420166015625,2.060418701171875,242.83960800000003
356.2560791015625,6.076434326171875,428.580264
357.3766845703125,2.998724365234376,308.60711999999995
343.4826416015625,1.790887451171875,218.988528
340.7360595703125,6.610443115234375,442.89501600000006
352.9748291015625,6.184246826171875,431.669208
357.4352783203125,5.599700927734375,415.654488
353.5680908203125,1.0446228027343751,140.73984
342.6696533203125,6.300482177734375,435.9432959999999
338.9196533203125,1.9879821777343751,236.63481599999997
361.3610595703125,1.004193115234375,136.10277599999998
350.5798095703125,3.268255615234376,324.775056
348.4118408203125,2.661810302734376,287.10124799999994
340.9045166015625,2.707293701171875,290.816736
354.1467041015625,5.267840576171875,406.112232
343.1310791015625,6.507684326171875,439.79649600000005
351.7516845703125,4.292474365234375,373.32264000000004
334.1735595703125,5.963568115234375,429.85432800000007
361.7638916015625,5.348699951171875,408.68407199999996
340.7946533203125,2.4192321777343757,270.913248
339.7399658203125,2.715716552734375,291.138216
355.9045166015625,6.157293701171875,430.487256
359.7204345703125,0.734661865234375,102.090648
355.9704345703125,6.772161865234375,442.85899200000006
340.2087158203125,4.117279052734375,369.321696
333.7560791015625,0.901434326171875,123.47750400000001
335.3967041015625,6.130340576171875,434.601288
346.8884033203125,6.623919677734375,441.73403999999994
333.9391845703125,5.370599365234375,414.91257599999994
361.4196533203125,3.712982177734376,346.70546399999995
354.8571533203125,4.791107177734375,391.094784
362.5842041015625,4.189715576171875,368.236872
333.7048095703125,1.9745056152343752,236.40727200000003
347.0055908203125,1.6914978027343752,209.550696
349.3493408203125,1.5836853027343751,199.151616
334.9352783203125,0.4247009277343751,57.231648
361.5368408203125,2.230560302734375,254.94321599999998
353.8610595703125,2.729193115234376,292.495728
352.2790283203125,6.570013427734375,438.976608
357.1423095703125,6.502630615234375,438.29352000000006
333.8805908203125,1.260247802734375,166.124448
360.9435791015625,2.4108093261718757,268.619112
336.1071533203125,5.653607177734375,422.09594400000003
359.7717041015625,2.249090576171876,257.35363199999995
361.8298095703125,5.855755615234375,421.299768
349.5837158203125,1.9610290527343752,233.34614399999998
352.0446533203125,3.281732177734375,324.782352
344.5373291015625,2.087371826171875,244.44746400000002
362.1154541015625,0.4162780761718751,56.257176
341.8493408203125,6.758685302734375,446.080632
338.0920166015625,4.647918701171875,389.44908000000004
352.0373291015625,3.812371826171875,351.94764000000004
352.3888916015625,1.4674499511718753,187.77624
347.8259033203125,4.252044677734375,372.17899199999994
354.6227783203125,4.952825927734375,396.176448
359.4860595703125,4.022943115234375,361.185288
349.8180908203125,5.357122802734375,410.7848639999999
351.9274658203125,1.6375915527343752,204.581664
334.5837158203125,5.411029052734375,415.20988800000003
352.1618408203125,5.249310302734375,407.871936
357.2009033203125,2.095794677734375,244.62439199999997
339.3810791015625,2.195184326171875,254.64727199999996
358.3727783203125,0.640325927734375,88.96468800000001
340.4430908203125,0.613372802734375,85.02803999999999
360.4748291015625,4.459246826171875,378.85848
334.9279541015625,6.669403076171875,447.12350399999997
341.6735595703125,4.238568115234375,372.50594400000006
344.0173095703125,6.071380615234375,430.926384
355.5602783203125,6.030950927734375,427.38919200000004
343.8415283203125,0.316888427734375,40.4776152
348.5217041015625,6.561590576171875,441.363768
341.2048095703125,0.249505615234375,29.882181600000003
350.6384033203125,5.761419677734375,421.5551280000001
360.4821533203125,2.634857177734375,284.284992
346.4196533203125,0.26298217773437504,32.0408856
360.8923095703125,0.465130615234375,63.571416
336.5173095703125,4.346380615234375,377.87853599999994
357.3107666015625,3.461981201171876,334.32096
352.9235595703125,5.101068115234375,402.079368
351.0998291015625,4.890496826171875,395.68944
346.7638916015625,1.8986999511718752,228.42179999999996
348.4704345703125,5.047161865234375,401.202024
352.4548095703125,1.1120056152343751,149.15623200000002
344.0759033203125,3.389544677734375,331.919664
345.4748291015625,1.009246826171875,137.107344
340.4357666015625,6.480731201171875,440.779632
337.6232666015625,1.521356201171875,193.30934399999998
333.1774658203125,2.500091552734375,277.259856
352.7477783203125,0.209075927734375,23.536212
333.1701416015625,4.594012451171875,388.70124000000004
362.5329345703125,5.694036865234375,418.11962400000004
348.5290283203125,0.532513427734375,73.511304
358.7829345703125,1.3815368652343751,178.984104
338.3337158203125,1.0985290527343752,147.541536
354.3884033203125,1.4489196777343751,185.317488
336.6930908203125,6.650872802734375,445.35057600000005
340.5529541015625,4.513153076171875,383.09928
356.9665283203125,1.6106384277343753,201.178992
348.0529541015625,6.238153076171875,433.04724
339.5641845703125,4.076849365234375,365.991528
349.4592041015625,3.7584655761718753,350.394048
359.4274658203125,3.3625915527343757,328.930584
353.2092041015625,2.8959655761718754,302.45932799999997
346.3610595703125,4.454193115234375,381.299904
343.3141845703125,1.4893493652343752,190.062624
337.4548095703125,4.562005615234375,387.197808
355.6701416015625,2.869012451171875,300.409152
338.4509033203125,2.9582946777343757,308.701056
346.2951416015625,5.025262451171875,402.472896
337.5134033203125,0.155169677734375,15.241161599999998
336.2829345703125,6.556536865234375,444.5151839999999
335.1623291015625,2.518621826171876,278.270808
335.2868408203125,3.0930603027343757,316.102392
356.1462158203125,3.0391540527343754,310.09915200000006
349.2321533203125,6.947357177734375,448.94659199999995
339.1540283203125,5.276263427734375,410.102232
349.6423095703125,4.777630615234375,392.155896
344.4860595703125,0.572943115234375,79.13287199999999
358.2555908203125,2.5539978027343757,279.520704


==> Sections/Images/Sm151Raw.csv <==
Temperature,Burnup,Yts
334.4,0.1,0.03126678
334.4,0.3875000000000001,0.12468727200000002
334.4,0.675,0.175714584
334.4,0.9625,0.206428008
334.4,1.2500000000000002,0.22800091200000003
334.4,1.5375000000000003,0.242702808
334.4,1.825,0.25651367999999997
334.4,2.1125000000000003,0.26787628799999996
334.4,2.4000000000000004,0.27781754399999997
334.4,2.6875000000000004,0.287502072
334.4,2.9750000000000005,0.29577938400000003
334.4,3.2625000000000006,0.30411187199999995
334.4,3.5500000000000003,0.311257848
334.4,3.8375,0.31820136
334.4,4.125,0.32564692800000006
334.4,4.4125000000000005,0.333099792
334.4,4.7,0.33927312
334.4,4.9875,0.34476564
334.4,5.275,0.349679496
334.4,5.5625,0.356392728
334.4,5.8500000000000005,0.362633088
334.4,6.1375,0.36772204799999997
334.4,6.425000000000002,0.37214570399999997
334.4,6.7125,0.37759992
334.4,7.0,0.38280105600000003
336.9,0.1,0.03128419920000001
336.9,0.3875000000000001,0.12492347999999999
336.9,0.675,0.17559146399999997
336.9,0.9625,0.20726613600000002
336.9,1.2500000000000002,0.226758768
336.9,1.5375000000000003,0.24407673600000002
336.9,1.825,0.25677588000000007
336.9,2.1125000000000003,0.26792006399999996
336.9,2.4000000000000004,0.27889872000000004
336.9,2.6875000000000004,0.28860513600000004
336.9,2.9750000000000005,0.296501232
336.9,3.2625000000000006,0.304551456
336.9,3.5500000000000003,0.31263679199999994
336.9,3.8375,0.319648704
336.9,4.125,0.32664374399999996
336.9,4.4125000000000005,0.332252088
336.9,4.7,0.340590504
336.9,4.9875,0.345502992
336.9,5.275,0.352166064
336.9,5.5625,0.356767104
336.9,5.8500000000000005,0.363480336
336.9,6.1375,0.368950056
336.9,6.425000000000002,0.37430486400000007
336.9,6.7125,0.37821369600000004
336.9,7.0,0.384099288
340.65,0.1,0.0312874824
340.65,0.3875000000000001,0.12511591200000002
340.65,0.675,0.176016912
340.65,0.9625,0.20728848
340.65,1.2500000000000002,0.22886913599999997
340.65,1.5375000000000003,0.24451176
340.65,1.825,0.258108768
340.65,2.1125000000000003,0.269309952
340.65,2.4000000000000004,0.279567216
340.65,2.6875000000000004,0.289421832
340.65,2.9750000000000005,0.29808036
340.65,3.2625000000000006,0.304943616
340.65,3.5500000000000003,0.31314432000000003
340.65,3.8375,0.32156435999999994
340.65,4.125,0.328250688
340.65,4.4125000000000005,0.33396756
340.65,4.7,0.34133104799999997
340.65,4.9875,0.347302824
340.65,5.275,0.3530538959999999
340.65,5.5625,0.35865311999999994
340.65,5.8500000000000005,0.364453896
340.65,6.1375,0.37064865599999997
340.65,6.425000000000002,0.374780016
340.65,6.7125,0.380375592
340.65,7.0,0.385984392


==> Sections/Images/Sr902dComplement.csv <==
Temperature,Burnup,Yts
361.9982666015625,1.9526062011718752,7.149624
358.4826416015625,5.240887451171875,16.6015464
338.8610595703125,6.179193115234375,18.932162400000003
342.5524658203125,4.656341552734375,15.1014432
351.2829345703125,3.1065368652343754,10.7484216
362.7087158203125,2.392279052734376,8.541062400000001
348.0602783203125,0.855950927734375,3.34167744
348.8732666015625,2.383856201171876,8.521956
349.4079345703125,6.125286865234375,18.778171200000003
353.6852783203125,3.012200927734375,10.465656
333.2873291015625,6.399871826171875,19.492632
347.7087158203125,5.842279052734375,18.111408
353.4509033203125,6.408294677734375,19.4460744
341.4977783203125,1.071575927734375,4.137579839999999
342.8967041015625,4.4053405761718745,14.4161664
338.8024658203125,0.343841552734375,1.39247352
339.8498291015625,5.752996826171875,17.9042472
336.5759033203125,1.664544677734375,6.2024664
362.1227783203125,6.677825927734375,20.067648
358.5998291015625,6.615496826171875,19.930118399999998
360.3649658203125,0.5594665527343751,2.2298400000000003
343.7170166015625,5.0791687011718745,16.2016344
354.4982666015625,0.22760620117187505,0.9291957599999999
356.9079345703125,4.400286865234375,14.4049032
346.6467041015625,3.542840576171875,12.0195672
353.9123291015625,1.656121826171875,6.177751199999999
362.4743408203125,1.1524353027343752,4.41352824
333.4704345703125,1.597161865234375,5.9759256
334.6423095703125,1.327630615234375,5.03538
341.9592041015625,2.033465576171875,7.427191199999999
344.0685791015625,3.704559326171875,12.532384799999999
359.5446533203125,1.5567321777343752,5.838760799999999
338.5607666015625,2.599481201171875,9.2042232
339.0954345703125,2.8909118652343757,10.115128799999999
340.5016845703125,6.879974365234375,20.603448
335.3454345703125,3.753411865234375,12.6391344
339.2638916015625,0.173699951171875,0.7118160000000001
351.1071533203125,2.203607177734375,7.963766400000001
335.5212158203125,0.882904052734375,3.4462564800000006
343.4899658203125,5.303216552734375,16.801320000000004
350.6310791015625,1.332684326171875,5.049333600000001
357.1935791015625,4.998309326171875,15.986721600000001
357.7795166015625,2.2760437011718757,8.1789528
343.8342041015625,6.777215576171875,20.3940528
358.7243408203125,5.464935302734375,17.1222072
336.7516845703125,0.842474365234375,3.2952612
356.4977783203125,4.521575927734375,14.695876800000002
337.2790283203125,3.120013427734375,10.8077016
340.0915283203125,4.629388427734375,15.029076
341.7248291015625,5.321746826171875,16.837435199999998
334.3420166015625,2.060418701171875,7.5099552
356.2560791015625,6.076434326171875,18.682639199999997
357.3766845703125,2.998724365234376,10.430954400000001
343.4826416015625,1.790887451171875,6.6212568
340.7360595703125,6.610443115234375,19.9295712
352.9748291015625,6.184246826171875,18.9457056
357.4352783203125,5.599700927734375,17.4826296
353.5680908203125,1.0446228027343751,4.02731904
342.6696533203125,6.300482177734375,19.205124
338.9196533203125,1.9879821777343751,7.2763919999999995
361.3610595703125,1.004193115234375,3.88525224
350.5798095703125,3.268255615234376,11.227358400000002
348.4118408203125,2.661810302734376,9.392733600000001
340.9045166015625,2.707293701171875,9.543487200000001
354.1467041015625,5.267840576171875,16.630091999999998
343.1310791015625,6.507684326171875,19.667553599999998
351.7516845703125,4.292474365234375,14.1063144
334.1735595703125,5.963568115234375,18.401424
361.7638916015625,5.348699951171875,16.883856
340.7946533203125,2.4192321777343757,8.661218400000001
339.7399658203125,2.715716552734375,9.5580336
355.9045166015625,6.157293701171875,18.873247199999998
359.7204345703125,0.734661865234375,2.90352072
355.9704345703125,6.772161865234375,20.311288800000003
340.2087158203125,4.117279052734375,13.694364
333.7560791015625,0.901434326171875,3.5176979999999998
335.3967041015625,6.130340576171875,18.8404152
346.8884033203125,6.623919677734375,19.9533744
333.9391845703125,5.370599365234375,16.9804824
361.4196533203125,3.712982177734376,12.4947192
354.8571533203125,4.791107177734375,15.4138944
362.5842041015625,4.189715576171875,13.840375199999999
333.7048095703125,1.9745056152343752,7.2550512
347.0055908203125,1.6914978027343752,6.2838168
349.3493408203125,1.5836853027343751,5.918834400000001
334.9352783203125,0.4247009277343751,1.7127679199999999
361.5368408203125,2.230560302734375,8.0353584
353.8610595703125,2.729193115234376,9.6405696
352.2790283203125,6.570013427734375,19.8040344
357.1423095703125,6.502630615234375,19.71972
333.8805908203125,1.260247802734375,4.815086399999999
360.9435791015625,2.4108093261718757,8.606863200000001
336.1071533203125,5.653607177734375,17.670228
359.7717041015625,2.249090576171876,8.1232296
361.8298095703125,5.855755615234375,18.1087632
349.5837158203125,1.9610290527343752,7.1681832
352.0446533203125,3.281732177734375,11.2440024
344.5373291015625,2.087371826171875,7.5887064
362.1154541015625,0.4162780761718751,1.6825898399999997
341.8493408203125,6.758685302734375,20.2956024
338.0920166015625,4.647918701171875,15.082610399999998
352.0373291015625,3.812371826171875,12.7667688
352.3888916015625,1.4674499511718753,5.530139999999999
347.8259033203125,4.252044677734375,13.995506400000002
354.6227783203125,4.952825927734375,15.8212392
359.4860595703125,4.022943115234375,13.368324000000001
349.8180908203125,5.357122802734375,16.9093464
351.9274658203125,1.6375915527343752,6.1096248
334.5837158203125,5.411029052734375,17.0549016
352.1618408203125,5.249310302734375,16.6540776
357.2009033203125,2.095794677734375,7.613148
339.3810791015625,2.195184326171875,7.976260799999999
358.3727783203125,0.640325927734375,2.5423732799999996
340.4430908203125,0.613372802734375,2.44091784
360.4748291015625,4.459246826171875,14.5599432
334.9279541015625,6.669403076171875,20.1557472
341.6735595703125,4.238568115234375,13.962583200000001
344.0173095703125,6.071380615234375,18.686743200000002
355.5602783203125,6.030950927734375,18.5600664
343.8415283203125,0.316888427734375,1.2857923199999999
348.5217041015625,6.561590576171875,19.8681936
341.2048095703125,0.249505615234375,1.020072
350.6384033203125,5.761419677734375,17.902605599999998
360.4821533203125,2.634857177734375,9.2995272
346.4196533203125,0.26298217773437504,1.07356536
360.8923095703125,0.465130615234375,1.8706761600000004
336.5173095703125,4.346380615234375,14.2714776
357.3107666015625,3.461981201171876,11.7762912
352.9235595703125,5.101068115234375,16.2389352
351.0998291015625,4.890496826171875,15.7001256
346.7638916015625,1.8986999511718752,6.975432
348.4704345703125,5.047161865234375,16.106604
352.4548095703125,1.1120056152343751,4.2832900799999996
344.0759033203125,3.389544677734375,11.5802568
345.4748291015625,1.009246826171875,3.91804776
340.4357666015625,6.480731201171875,19.6498608
337.6232666015625,1.521356201171875,5.7147288000000005
333.1774658203125,2.500091552734375,8.915575200000001
352.7477783203125,0.209075927734375,0.85628136
333.1701416015625,4.594012451171875,14.9600832
362.5329345703125,5.694036865234375,17.7586008
348.5290283203125,0.532513427734375,2.1333048
358.7829345703125,1.3815368652343751,5.2347888000000005
338.3337158203125,1.0985290527343752,4.2356472
354.3884033203125,1.4489196777343751,5.4500664
336.6930908203125,6.650872802734375,20.054013599999998
340.5529541015625,4.513153076171875,14.680691999999999
356.9665283203125,1.6106384277343753,5.9972208
348.0529541015625,6.238153076171875,19.0359936
339.5641845703125,4.076849365234375,13.525051200000002
349.4592041015625,3.7584655761718753,12.643375200000001
359.4274658203125,3.3625915527343757,11.489558400000002
353.2092041015625,2.8959655761718754,10.119278399999999
346.3610595703125,4.454193115234375,14.5769064
343.3141845703125,1.4893493652343752,5.6059728
337.4548095703125,4.562005615234375,14.8867584
355.6701416015625,2.869012451171875,10.029993600000001
338.4509033203125,2.9582946777343757,10.3536168
346.2951416015625,5.025262451171875,16.1153592
337.5134033203125,0.155169677734375,0.63738312
336.2829345703125,6.556536865234375,19.879092
335.1623291015625,2.518621826171876,8.9672856
335.2868408203125,3.0930603027343757,10.7204232
356.1462158203125,3.0391540527343754,10.51308
349.2321533203125,6.947357177734375,20.780786399999997
339.1540283203125,5.276263427734375,16.6983096
349.6423095703125,4.777630615234375,15.4195488
344.4860595703125,0.572943115234375,2.28181488
358.2555908203125,2.5539978027343757,9.0710712


==> Sections/Images/Xe135Raw.csv <==
Temperature,Burnup,Yts
334.4,0.1,0.0081324408
334.4,0.3875000000000001,0.0083234592
334.4,0.675,0.0085014816
334.4,0.9625,0.0086312136
334.4,1.2500000000000002,0.0087565224
334.4,1.5375000000000003,0.008791041599999999
334.4,1.825,0.0088790952
334.4,2.1125000000000003,0.0089265648
334.4,2.4000000000000004,0.008951644799999998
334.4,2.6875000000000004,0.008987851199999999
334.4,2.9750000000000005,0.008987395200000001
334.4,3.2625000000000006,0.009002808000000001
334.4,3.5500000000000003,0.008986528799999999
334.4,3.8375,0.0089723016
334.4,4.125,0.008974672800000002
334.4,4.4125000000000005,0.0089846136
334.4,4.7,0.0089582112
334.4,4.9875,0.0089179464
334.4,5.275,0.008873440799999998
334.4,5.5625,0.0088771344
334.4,5.8500000000000005,0.008861904
334.4,6.1375,0.0088281144
334.4,6.425000000000002,0.0087761304
334.4,6.7125,0.0087570696
334.4,7.0,0.00872328
336.9,0.1,0.0081287928
336.9,0.3875000000000001,0.0083330352
336.9,0.675,0.008485156800000001
336.9,0.9625,0.0086479944
336.9,1.2500000000000002,0.008691588
336.9,1.5375000000000003,0.008828844
336.9,1.825,0.0088679232
336.9,2.1125000000000003,0.0089065464
336.9,2.4000000000000004,0.008966008800000001
336.9,2.6875000000000004,0.0090054528
336.9,2.9750000000000005,0.0089902224
336.9,3.2625000000000006,0.0089925024
336.9,3.5500000000000003,0.009006091199999998
336.9,3.8375,0.0089954664
336.9,4.125,0.008984112
336.9,4.4125000000000005,0.008940792
336.9,4.7,0.0089729856
336.9,4.9875,0.008919542400000001
336.9,5.275,0.008916578399999998
336.9,5.5625,0.0088659168
336.9,5.8500000000000005,0.0088700664
336.9,6.1375,0.008834635200000001
336.9,6.425000000000002,0.008811151199999999
336.9,6.7125,0.0087455784
336.9,7.0,0.0087310776
340.65,0.1,0.0081223176
340.65,0.3875000000000001,0.008333172
340.65,0.675,0.0084855672
340.65,0.9625,0.008631624
340.65,1.2500000000000002,0.0087498648
340.65,1.5375000000000003,0.0088133856
340.65,1.825,0.008886801599999999
340.65,2.1125000000000003,0.008925288
340.65,2.4000000000000004,0.0089582568
340.65,2.6875000000000004,0.0089944176
340.65,2.9750000000000005,0.009011472000000001
340.65,3.2625000000000006,0.0089728032
340.65,3.5500000000000003,0.008986164
340.65,3.8375,0.0090161232
340.65,4.125,0.008995147200000001
340.65,4.4125000000000005,0.008955064799999999
340.65,4.7,0.0089595792
340.65,4.9875,0.0089326296
340.65,5.275,0.008912018399999999
340.65,5.5625,0.008877544800000001
340.65,5.8500000000000005,0.008863728
340.65,6.1375,0.0088524648
340.65,6.425000000000002,0.008787804
340.65,6.7125,0.0087666
340.65,7.0,0.0087471288


==> Sections/Tables/Checkerboard_all_2space.csv <==
Nuclide,mean_isotope,Spline-RMSE,GPR-RMSE,RatioCubicGPR,SplineRsquared,GPRRsquared,GPRPredictionin1sigma,GPRPredictionin2sigma
$^{85}\mathrm{Rb} $,2.0561483224704005,$3.8\cdot 10^{-3}$,\cellcolor{Gray}$3.4\cdot 10^{-3}$,1.1211265529515628,0.9999881888279909,0.9999906031192158,74.35897435897436,92.62820512820514
$^{90}\mathrm{Sr} $,11.5504532608896,$2.2\cdot 10^{-2}$,\cellcolor{Gray}$1.8\cdot 10^{-2}$,1.1829651935805536,0.9999863699416798,0.99999026011608,75.32051282051282,93.26923076923077
$^{106}\mathrm{Ru} $,4.3397494121088,$1.9\cdot 10^{-2}$,\cellcolor{Gray}$7.7\cdot 10^{-3}$,2.446209584143987,0.9999609193453234,0.9999934690778997,75.96153846153845,91.98717948717949
$^{110}\mathrm{Cd} $,0.11709530187192958,$4.9\cdot 10^{-4}$,\cellcolor{Gray}$3.4\cdot 10^{-4}$,1.4394791125045983,0.99998438557454,0.999992464444481,85.8974358974359,95.51282051282051
$^{135}\mathrm{Cs} $,2.5784273234688,$5.2\cdot 10^{-3}$,\cellcolor{Gray}$4.3\cdot 10^{-3}$,1.1933897640017563,0.999988553840688,0.999991962977774,75.32051282051282,92.3076923076923
$^{137}\mathrm{Cs} $,24.476815362432,$4.2\cdot 10^{-2}$,\cellcolor{Gray}$4.1\cdot 10^{-2}$,1.020110899092746,0.999991326295104,0.9999916649181917,77.24358974358975,91.98717948717949
$^{137}\mathrm{Ba} $,0.16981773525987842,$3.4\cdot 10^{-4}$,\cellcolor{Gray}$3.3\cdot 10^{-4}$,1.0249659311808448,0.9999947995551152,0.9999950498126301,99.35897435897436,99.67948717948718
$^{143}\mathrm{Nd} $,16.524794392354558,$2.1\cdot 10^{-1}$,\cellcolor{Gray}$2.8\cdot 10^{-2}$,7.694393634550361,0.9995112350419185,0.9999917443502258,74.35897435897436,93.58974358974359
$^{147}\mathrm{Nd} $,0.847539624768,$6.6\cdot 10^{-2}$,\cellcolor{Gray}$1.2\cdot 10^{-3}$,51.31211298199768,0.7585941732184005,0.9999083129603358,64.74358974358975,92.3076923076923
$^{148}\mathrm{Nd} $,7.563249000537599,$1.3\cdot 10^{-2}$,\cellcolor{Gray}$1.2\cdot 10^{-2}$,1.0255750270910828,0.9999911449481781,0.9999915810829059,71.47435897435898,89.42307692307693
$^{147}\mathrm{Sm} $,0.4961471924369127,$1.1\cdot 10^{-3}$,\cellcolor{Gray}$9.9\cdot 10^{-4}$,1.1181489128147493,0.9999937049545683,0.9999949649988156,77.88461538461539,91.66666666666666
$^{151}\mathrm{Sm} $,0.29347478954879996,$1.3\cdot 10^{-2}$,\cellcolor{Gray}$4.6\cdot 10^{-4}$,28.178886883874863,0.9759809987466015,0.9999697512608072,100.0,100.0
$^{154}\mathrm{Eu} $,0.12755407819212286,$3.0\cdot 10^{-4}$,\cellcolor{Gray}$2.8\cdot 10^{-4}$,1.0679048915700824,0.9999928926316565,0.9999937677671386,92.94871794871796,98.71794871794873
$^{239}\mathrm{Pu} $,301.75855186944,$9.9\cdot 10^{-1}$,\cellcolor{Gray}$4.9\cdot 10^{-1}$,2.0190782133642253,0.9999398670847931,0.9999852495260995,69.87179487179486,92.94871794871796
$^{240}\mathrm{Pu} $,75.1537166934144,$5.8\cdot 10^{-1}$,\cellcolor{Gray}$1.4\cdot 10^{-1}$,4.1380367059563365,0.9998892983456318,0.9999935350460791,74.67948717948718,91.66666666666666
$^{241}\mathrm{Pu} $,13.602905556247832,$5.4\cdot 10^{-2}$,\cellcolor{Gray}$3.1\cdot 10^{-2}$,1.7030805593241027,0.9999789890854958,0.9999927560645355,78.52564102564102,91.34615384615384
$^{241}\mathrm{Am} $,0.11377797377158645,$1.8\cdot 10^{-3}$,\cellcolor{Gray}$3.1\cdot 10^{-4}$,5.933100708079475,0.999779167630873,0.9999937266532746,79.48717948717949,91.98717948717949


==> Sections/Tables/Even_all_4space.csv <==
Nuclide,mean_isotope,Spline-RMSE,GPR-RMSE,RatioCubicGPR,SplineRsquared,GPRRsquared,GPRPredictionin1sigma,GPRPredictionin2sigma
$^{85}\mathrm{Rb} $,2.0561483224704005,$4.6\cdot 10^{-3}$,\cellcolor{Gray}$3.6\cdot 10^{-3}$,1.2625063085922212,0.9999823245581398,0.9999889107246951,69.79166666666666,89.75694444444444
$^{90}\mathrm{Sr} $,11.5504532608896,$2.7\cdot 10^{-2}$,\cellcolor{Gray}$2.0\cdot 10^{-2}$,1.3192930029540213,0.9999792678951152,0.9999880886529332,68.57638888888889,89.40972222222221
$^{106}\mathrm{Ru} $,4.3397494121088,$2.1\cdot 10^{-2}$,\cellcolor{Gray}$8.7\cdot 10^{-3}$,2.402993161030749,0.9999510159985584,0.999991517005418,71.35416666666666,87.84722222222221
$^{110}\mathrm{Cd} $,0.11709530187192958,$5.7\cdot 10^{-4}$,\cellcolor{Gray}$3.4\cdot 10^{-4}$,1.667892959971447,0.9999782112764912,0.999992167589576,78.29861111111111,91.31944444444444
$^{135}\mathrm{Cs} $,2.5784273234688,$5.5\cdot 10^{-3}$,\cellcolor{Gray}$4.6\cdot 10^{-3}$,1.1864400639386603,0.9999868748045553,0.9999906757443603,71.70138888888889,90.27777777777779
$^{137}\mathrm{Cs} $,24.476815362432,$4.7\cdot 10^{-2}$,\cellcolor{Gray}$4.4\cdot 10^{-2}$,1.0761893902186694,0.9999887432210566,0.9999902806611074,74.47916666666666,91.49305555555556
$^{137}\mathrm{Ba} $,0.16981773525987842,$4.0\cdot 10^{-4}$,\cellcolor{Gray}$3.6\cdot 10^{-4}$,1.1004972045246615,0.999992737085104,0.9999940030135454,100.0,100.0
$^{143}\mathrm{Nd} $,16.524794392354558,$2.7\cdot 10^{-1}$,\cellcolor{Gray}$8.2\cdot 10^{-2}$,3.326047357906298,0.9991952357845543,0.9999272535508653,90.625,97.22222222222221
$^{147}\mathrm{Nd} $,0.847539624768,$8.7\cdot 10^{-2}$,\cellcolor{Gray}$7.8\cdot 10^{-2}$,1.11233643843068,0.5087607246834311,0.6029723497288016,88.88888888888889,98.09027777777779
$^{148}\mathrm{Nd} $,7.563249000537599,$1.4\cdot 10^{-2}$,\cellcolor{Gray}$1.3\cdot 10^{-2}$,1.0791176220838246,0.9999884439578335,0.9999900763474884,73.26388888888889,91.31944444444444
$^{147}\mathrm{Sm} $,0.4961471924369127,$1.3\cdot 10^{-3}$,\cellcolor{Gray}$1.1\cdot 10^{-3}$,1.2138278201722867,0.9999906096996246,0.9999936266860766,73.78472222222221,90.45138888888889
$^{151}\mathrm{Sm} $,0.29347478954879996,$1.7\cdot 10^{-2}$,\cellcolor{Gray}$8.4\cdot 10^{-3}$,2.0258285038997736,0.9567494058798729,0.9894613077449748,98.09027777777779,99.47916666666666
$^{154}\mathrm{Eu} $,0.12755407819212286,$3.4\cdot 10^{-4}$,\cellcolor{Gray}$2.8\cdot 10^{-4}$,1.201066127665811,0.9999904399923331,0.9999933728865994,65.45138888888889,82.8125
$^{239}\mathrm{Pu} $,301.75855186944,\cellcolor{Gray}$1.7\cdot 10^{1}$,$2.5\cdot 10^{1}$,0.6962044690084576,0.9997977196561125,0.9995826695536698,46.875,96.52777777777779
$^{240}\mathrm{Pu} $,75.1537166934144,$6.7\cdot 10^{-1}$,\cellcolor{Gray}$1.8\cdot 10^{-1}$,3.658500551853931,0.9998515531439145,0.9999889091519709,58.854166666666664,77.60416666666666
$^{241}\mathrm{Pu} $,13.602905556247832,$6.0\cdot 10^{-2}$,\cellcolor{Gray}$5.4\cdot 10^{-2}$,1.1113632751207727,0.9999735491248638,0.99997858451263,34.02777777777778,70.48611111111111
$^{241}\mathrm{Am} $,0.11377797377158645,$2.1\cdot 10^{-3}$,\cellcolor{Gray}$3.0\cdot 10^{-4}$,7.015222351889914,0.9996879071635297,0.9999936583697224,76.90972222222221,90.10416666666666


==> Sections/Tables/Sobol_all_2space.csv <==
Nuclide,mean_isotope,Spline-RMSE,GPR-RMSE,RatioCubicGPR,SplineRsquared,GPRRsquared,GPRPredictionin1sigma,GPRPredictionin2sigma
$^{85}\mathrm{Rb} $,2.0561483224704005,$3.8\cdot 10^{-3}$,\cellcolor{Gray}$3.3\cdot 10^{-3}$,1.1394548084375904,0.999988120096914,0.9999908500507159,73.6,91.2
$^{90}\mathrm{Sr} $,11.5504532608896,$2.2\cdot 10^{-2}$,\cellcolor{Gray}$1.8\cdot 10^{-2}$,1.2091642826668716,0.9999860474979064,0.9999904570757587,73.44000000000001,91.36
$^{106}\mathrm{Ru} $,4.3397494121088,$2.0\cdot 10^{-2}$,\cellcolor{Gray}$7.7\cdot 10^{-3}$,2.5944274945155605,0.9999568156668003,0.9999935843133864,75.52,90.4
$^{110}\mathrm{Cd} $,0.11709530187192958,$4.5\cdot 10^{-4}$,\cellcolor{Gray}$3.2\cdot 10^{-4}$,1.3998085500669535,0.9999864104441886,0.9999930646564713,90.88000000000001,96.96000000000001
$^{135}\mathrm{Cs} $,2.5784273234688,$5.2\cdot 10^{-3}$,\cellcolor{Gray}$4.3\cdot 10^{-3}$,1.212119535647848,0.9999885218156563,0.9999921876391706,75.36,91.67999999999999
$^{137}\mathrm{Cs} $,24.476815362432,$4.1\cdot 10^{-2}$,\cellcolor{Gray}$4.0\cdot 10^{-2}$,1.0285440883462933,0.9999915585894085,0.9999920206190388,96.32,98.56
$^{137}\mathrm{Ba} $,0.16981773525987842,$3.7\cdot 10^{-4}$,\cellcolor{Gray}$3.2\cdot 10^{-4}$,1.1341048492140313,0.9999940424924785,0.9999953681105601,99.03999999999999,100.0
$^{143}\mathrm{Nd} $,16.524794392354558,$2.3\cdot 10^{-1}$,\cellcolor{Gray}$2.8\cdot 10^{-2}$,8.12599243300902,0.9994424405705136,0.9999915561922261,70.88,91.52
$^{147}\mathrm{Nd} $,0.847539624768,$7.1\cdot 10^{-2}$,\cellcolor{Gray}$1.2\cdot 10^{-3}$,57.35101117623261,0.722692739187754,0.9999156900014241,64.8,93.92
$^{148}\mathrm{Nd} $,7.563249000537599,$1.2\cdot 10^{-2}$,\cellcolor{Gray}$1.2\cdot 10^{-2}$,1.0247985159359807,0.9999914318202505,0.9999918414760414,66.56,85.6
$^{147}\mathrm{Sm} $,0.4961471924369127,$1.1\cdot 10^{-3}$,\cellcolor{Gray}$9.8\cdot 10^{-4}$,1.2042851746083445,0.9999928564116656,0.9999950744158915,73.11999999999999,91.52
$^{151}\mathrm{Sm} $,0.29347478954879996,$1.4\cdot 10^{-2}$,\cellcolor{Gray}$4.6\cdot 10^{-4}$,30.770347846443432,0.9722304207023872,0.9999706705115202,70.88,87.36
$^{154}\mathrm{Eu} $,0.12755407819212286,$2.8\cdot 10^{-4}$,\cellcolor{Gray}$2.6\cdot 10^{-4}$,1.0641686593180995,0.9999936416773896,0.9999943853636809,99.68,100.0
$^{239}\mathrm{Pu} $,301.75855186944,$1.0\cdot 10^{1}$,\cellcolor{Gray}$5.9\cdot 10^{-1}$,1.714507995160134,0.9999361447963409,0.999978277126907,68.16,89.28
$^{240}\mathrm{Pu} $,75.1537166934144,$6.1\cdot 10^{-1}$,\cellcolor{Gray}$1.3\cdot 10^{-1}$,4.469675221240131,0.9998768978043915,0.9999938381110891,75.36,90.56
$^{241}\mathrm{Pu} $,13.602905556247832,$5.8\cdot 10^{-2}$,\cellcolor{Gray}$3.3\cdot 10^{-2}$,1.7840231596114609,0.9999751344003769,0.9999921873573415,74.4,89.75999999999999
$^{241}\mathrm{Am} $,0.11377797377158645,$1.8\cdot 10^{-3}$,\cellcolor{Gray}$3.0\cdot 10^{-4}$,6.011902926918633,0.9997788624778706,0.9999938815907905,85.6,94.56


==> manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


